Time-Dependent Hybrid-State A* and Optimal Control for Autonomous Vehicles in Arbitrary and Dynamic Environment

The development of driving functions for autonomous vehicles in urban environments is still a challenging task. In comparison with driving on motorways, a wide variety of moving road users, such as pedestrians or cyclists, but also the strongly varying and sometimes very narrow road layout pose special challenges. The ability to make fast decisions about exact maneuvers and to execute them by applying sophisticated control commands is one of the key requirements for autonomous vehicles in such situations. In this context we present an algorithmic concept of three correlated methods. Its basis is a novel technique for the automated generation of a free-space polygon, providing a generic representation of the currently drivable area. We then develop a time-dependent hybrid-state A* algorithm as a model-based planner for the efficient and precise computation of possible driving maneuvers in arbitrary dynamic environments. While on the one hand its results can be used as a basis for making short-term decisions, we also show their applicability as an initial guess for a subsequent trajectory optimization in order to compute applicable control signals. Finally, we provide numerical results for a variety of simulated situations demonstrating the efficiency and robustness of the proposed methods.

==> data/accessible_area/point_in_poly1.dat <==
x,y,z
-48.629,-72.0917,-1.36847
-48.9431,-71.3124,-1.36847
-49.2573,-70.5331,-1.36847
-49.5714,-69.7538,-1.36847
-49.8855,-68.9746,-1.36847
-50.1997,-68.1953,-1.36847
-50.5138,-67.416,-1.36847
-50.828,-66.6367,-1.36847
-51.1421,-65.8574,-1.36847
-51.4562,-65.0781,-1.36847
-51.7704,-64.2989,-1.36847
-52.0845,-63.5196,-1.36847
-52.3986,-62.7403,-1.36847
-52.7128,-61.961,-1.36847
-53.0269,-61.1817,-1.36847
-53.3411,-60.4024,-1.36847
-53.6552,-59.6232,-1.36847
-53.9693,-58.8439,-1.36847
-54.2835,-58.0646,-1.36847
-54.5976,-57.2853,-1.36847
-54.9118,-56.506,-1.36847
-55.2259,-55.7267,-1.36847
-55.54,-54.9475,-1.36847
-55.8542,-54.1682,-1.36847
-56.1683,-53.3889,-1.36847
-56.4824,-52.6096,-1.36847
-56.7966,-51.8303,-1.36847
-57.1107,-51.051,-1.36847
-57.4249,-50.2718,-1.36847
-57.739,-49.4925,-1.36847
-58.0531,-48.7132,-1.36847
-58.3673,-47.9339,-1.36847
-58.6814,-47.1546,-1.36847
-58.9955,-46.3753,-1.36847
-59.3097,-45.5961,-1.36847
-59.6238,-44.8168,-1.36847
-59.938,-44.0375,-1.36847
-60.2521,-43.2582,-1.36847
-60.5662,-42.4789,-1.36847
-60.8804,-41.6996,-1.36847
-61.1945,-40.9204,-1.36847
-61.5086,-40.1411,-1.36847
-61.8228,-39.3618,-1.36847
-62.1369,-38.5825,-1.36847
-62.4511,-37.8032,-1.36847
-62.7652,-37.0239,-1.36847
-63.0793,-36.2447,-1.36847
-63.3935,-35.4654,-1.36847
-63.7076,-34.6861,-1.36847
-64.0217,-33.9068,-1.36847
-64.3359,-33.1275,-1.36847
-64.65,-32.3482,-1.36847
-64.9642,-31.569,-1.36847
-65.2783,-30.7897,-1.36847
-65.5924,-30.0104,-1.36847
-65.9066,-29.2311,-1.36847
-66.2207,-28.4518,-1.36847
-66.5348,-27.6725,-1.36847
-66.849,-26.8933,-1.36847
-67.1631,-26.114,-1.36847
-67.4773,-25.3347,-1.36847
-67.7914,-24.5554,-1.36847
-68.1055,-23.7761,-1.36847
-68.4197,-22.9968,-1.36847
-68.7338,-22.2175,-1.36847
-69.0479,-21.4383,-1.36847
-69.3621,-20.659,-1.36847
-69.6762,-19.8797,-1.36847
-69.9904,-19.1004,-1.36847
-70.3045,-18.3211,-1.36847
-70.6186,-17.5418,-1.36847
-70.9328,-16.7626,-1.36847
-71.2469,-15.9833,-1.36847
-71.561,-15.204,-1.36847
-71.8752,-14.4247,-1.36847
-72.1893,-13.6454,-1.36847
-72.5035,-12.8661,-1.36847
-72.8176,-12.0869,-1.36847
-73.1317,-11.3076,-1.36847
-73.4459,-10.5283,-1.36847
-73.76,-9.74901,-1.36847
-74.0742,-8.96973,-1.36847
-74.3883,-8.19044,-1.36847
-74.7024,-7.41116,-1.36847
-75.0166,-6.63188,-1.36847
-75.3307,-5.85259,-1.36847
-75.6448,-5.07331,-1.36847
-75.959,-4.29403,-1.36847
-76.2731,-3.51474,-1.36847
-76.5873,-2.73546,-1.36847
-76.9014,-1.95618,-1.36847
-77.2155,-1.17689,-1.36847
-77.5297,-0.397608,-1.36847
-77.8438,0.381675,-1.36847
-78.1579,1.16096,-1.36847
-78.4721,1.94024,-1.36847
-78.7862,2.71953,-1.36847
-79.1004,3.49881,-1.36847
-79.4145,4.27809,-1.36847
-79.7286,5.05738,-1.36847

-47.422,-71.6052,-1.36847
-47.7362,-70.8259,-1.36847
-48.0503,-70.0466,-1.36847
-48.3645,-69.2673,-1.36847
-48.6786,-68.488,-1.36847
-48.9927,-67.7087,-1.36847
-49.3069,-66.9295,-1.36847
-49.621,-66.1502,-1.36847
-49.9351,-65.3709,-1.36847
-50.2493,-64.5916,-1.36847
-50.5634,-63.8123,-1.36847
-50.8776,-63.033,-1.36847
-51.1917,-62.2538,-1.36847
-51.5058,-61.4745,-1.36847
-51.82,-60.6952,-1.36847
-52.1341,-59.9159,-1.36847
-52.4482,-59.1366,-1.36847
-52.7624,-58.3573,-1.36847
-53.0765,-57.5781,-1.36847
-53.3907,-56.7988,-1.36847
-53.7048,-56.0195,-1.36847
-54.0189,-55.2402,-1.36847
-54.3331,-54.4609,-1.36847
-54.6472,-53.6816,-1.36847
-54.9613,-52.9024,-1.36847
-55.2755,-52.1231,-1.36847
-55.5896,-51.3438,-1.36847
-55.9038,-50.5645,-1.36847
-56.2179,-49.7852,-1.36847
-56.532,-49.0059,-1.36847
-56.8462,-48.2267,-1.36847
-57.1603,-47.4474,-1.36847
-57.4744,-46.6681,-1.36847
-57.7886,-45.8888,-1.36847
-58.1027,-45.1095,-1.36847
-58.4169,-44.3302,-1.36847
-58.731,-43.551,-1.36847
-59.0451,-42.7717,-1.36847
-59.3593,-41.9924,-1.36847
-59.6734,-41.2131,-1.36847
-59.9875,-40.4338,-1.36847
-60.3017,-39.6545,-1.36847
-60.6158,-38.8753,-1.36847
-60.93,-38.096,-1.36847
-61.2441,-37.3167,-1.36847
-61.5582,-36.5374,-1.36847
-61.8724,-35.7581,-1.36847
-62.1865,-34.9788,-1.36847
-62.5006,-34.1995,-1.36847
-62.8148,-33.4203,-1.36847
-63.1289,-32.641,-1.36847
-63.4431,-31.8617,-1.36847
-63.7572,-31.0824,-1.36847
-64.0713,-30.3031,-1.36847
-64.3855,-29.5238,-1.36847
-64.6996,-28.7446,-1.36847
-65.0138,-27.9653,-1.36847
-65.3279,-27.186,-1.36847
-65.642,-26.4067,-1.36847
-65.9562,-25.6274,-1.36847
-66.2703,-24.8481,-1.36847
-66.5844,-24.0689,-1.36847
-66.8986,-23.2896,-1.36847
-67.2127,-22.5103,-1.36847
-67.5269,-21.731,-1.36847
-67.841,-20.9517,-1.36847
-68.1551,-20.1724,-1.36847
-68.4693,-19.3932,-1.36847
-68.7834,-18.6139,-1.36847
-69.0975,-17.8346,-1.36847
-69.4117,-17.0553,-1.36847
-69.7258,-16.276,-1.36847
-70.04,-15.4967,-1.36847
-70.3541,-14.7175,-1.36847
-70.6682,-13.9382,-1.36847
-70.9824,-13.1589,-1.36847
-71.2965,-12.3796,-1.36847
-71.6106,-11.6003,-1.36847
-71.9248,-10.821,-1.36847
-72.2389,-10.0418,-1.36847
-72.5531,-9.26247,-1.36847
-72.8672,-8.48319,-1.36847
-73.1813,-7.70391,-1.36847
-73.4955,-6.92462,-1.36847
-73.8096,-6.14534,-1.36847
-74.1237,-5.36606,-1.36847
-74.4379,-4.58677,-1.36847
-74.752,-3.80749,-1.36847
-75.0662,-3.0282,-1.36847
-75.3803,-2.24892,-1.36847
-75.6944,-1.46964,-1.36847
-76.0086,-0.690354,-1.36847
-76.3227,0.0889295,-1.36847
-76.6368,0.868213,-1.36847
-76.951,1.6475,-1.36847
-77.2651,2.42678,-1.36847
-77.5793,3.20606,-1.36847
-77.8934,3.98535,-1.36847
-78.2075,4.76463,-1.36847
-78.5217,5.54391,-1.36847

-46.2151,-71.1186,-1.36847
-46.5292,-70.3393,-1.36847
-46.8434,-69.5601,-1.36847
-47.1575,-68.7808,-1.36847
-47.4716,-68.0015,-1.36847
-47.7858,-67.2222,-1.36847
-48.0999,-66.4429,-1.36847
-48.414,-65.6636,-1.36847
-48.7282,-64.8844,-1.36847
-49.0423,-64.1051,-1.36847
-49.3565,-63.3258,-1.36847
-49.6706,-62.5465,-1.36847
-49.9847,-61.7672,-1.36847
-50.2989,-60.9879,-1.36847
-50.613,-60.2087,-1.36847
-50.9271,-59.4294,-1.36847
-51.2413,-58.6501,-1.36847
-51.5554,-57.8708,-1.36847
-51.8696,-57.0915,-1.36847
-52.1837,-56.3122,-1.36847
-52.4978,-55.533,-1.36847
-52.812,-54.7537,-1.36847
-53.1261,-53.9744,-1.36847
-53.4402,-53.1951,-1.36847
-53.7544,-52.4158,-1.36847
-54.0685,-51.6365,-1.36847
-54.3827,-50.8573,-1.36847
-54.6968,-50.078,-1.36847
-55.0109,-49.2987,-1.36847
-55.3251,-48.5194,-1.36847
-55.6392,-47.7401,-1.36847
-55.9534,-46.9608,-1.36847
-56.2675,-46.1815,-1.36847
-56.5816,-45.4023,-1.36847
-56.8958,-44.623,-1.36847
-57.2099,-43.8437,-1.36847
-57.524,-43.0644,-1.36847
-57.8382,-42.2851,-1.36847
-58.1523,-41.5058,-1.36847
-58.4665,-40.7266,-1.36847
-58.7806,-39.9473,-1.36847
-59.0947,-39.168,-1.36847
-59.4089,-38.3887,-1.36847
-59.723,-37.6094,-1.36847
-60.0371,-36.8301,-1.36847
-60.3513,-36.0509,-1.36847
-60.6654,-35.2716,-1.36847
-60.9796,-34.4923,-1.36847
-61.2937,-33.713,-1.36847
-61.6078,-32.9337,-1.36847
-61.922,-32.1544,-1.36847
-62.2361,-31.3752,-1.36847
-62.5502,-30.5959,-1.36847
-62.8644,-29.8166,-1.36847
-63.1785,-29.0373,-1.36847
-63.4927,-28.258,-1.36847
-63.8068,-27.4787,-1.36847
-64.1209,-26.6995,-1.36847
-64.4351,-25.9202,-1.36847
-64.7492,-25.1409,-1.36847
-65.0633,-24.3616,-1.36847
-65.3775,-23.5823,-1.36847
-65.6916,-22.803,-1.36847
-66.0058,-22.0238,-1.36847
-66.3199,-21.2445,-1.36847
-66.634,-20.4652,-1.36847
-66.9482,-19.6859,-1.36847
-67.2623,-18.9066,-1.36847
-67.5764,-18.1273,-1.36847
-67.8906,-17.3481,-1.36847
-68.2047,-16.5688,-1.36847
-68.5189,-15.7895,-1.36847
-68.833,-15.0102,-1.36847
-69.1471,-14.2309,-1.36847
-69.4613,-13.4516,-1.36847
-69.7754,-12.6724,-1.36847
-70.0895,-11.8931,-1.36847
-70.4037,-11.1138,-1.36847
-70.7178,-10.3345,-1.36847
-71.032,-9.55522,-1.36847
-71.3461,-8.77594,-1.36847
-71.6602,-7.99665,-1.36847
-71.9744,-7.21737,-1.36847
-72.2885,-6.43809,-1.36847
-72.6026,-5.6588,-1.36847
-72.9168,-4.87952,-1.36847
-73.2309,-4.10023,-1.36847
-73.5451,-3.32095,-1.36847
-73.8592,-2.54167,-1.36847
-74.1733,-1.76238,-1.36847
-74.4875,-0.9831,-1.36847
-74.8016,-0.203816,-1.36847
-75.1158,0.575467,-1.36847
-75.4299,1.35475,-1.36847
-75.744,2.13403,-1.36847
-76.0582,2.91332,-1.36847
-76.3723,3.6926,-1.36847
-76.6864,4.47189,-1.36847
-77.0006,5.25117,-1.36847
-77.3147,6.03045,-1.36847

-45.0081,-70.6321,-1.36847
-45.3223,-69.8528,-1.36847
-45.6364,-69.0735,-1.36847
-45.9505,-68.2942,-1.36847
-46.2647,-67.515,-1.36847
-46.5788,-66.7357,-1.36847
-46.8929,-65.9564,-1.36847
-47.2071,-65.1771,-1.36847
-47.5212,-64.3978,-1.36847
-47.8354,-63.6185,-1.36847
-48.1495,-62.8393,-1.36847
-48.4636,-62.06,-1.36847
-48.7778,-61.2807,-1.36847
-49.0919,-60.5014,-1.36847
-49.4061,-59.7221,-1.36847
-49.7202,-58.9428,-1.36847
-50.0343,-58.1635,-1.36847
-50.3485,-57.3843,-1.36847
-50.6626,-56.605,-1.36847
-50.9767,-55.8257,-1.36847
-51.2909,-55.0464,-1.36847
-51.605,-54.2671,-1.36847
-51.9192,-53.4878,-1.36847
-52.2333,-52.7086,-1.36847
-52.5474,-51.9293,-1.36847
-52.8616,-51.15,-1.36847
-53.1757,-50.3707,-1.36847
-53.4898,-49.5914,-1.36847
-53.804,-48.8121,-1.36847
-54.1181,-48.0329,-1.36847
-54.4323,-47.2536,-1.36847
-54.7464,-46.4743,-1.36847
-55.0605,-45.695,-1.36847
-55.3747,-44.9157,-1.36847
-55.6888,-44.1364,-1.36847
-56.0029,-43.3572,-1.36847
-56.3171,-42.5779,-1.36847
-56.6312,-41.7986,-1.36847
-56.9454,-41.0193,-1.36847
-57.2595,-40.24,-1.36847
-57.5736,-39.4607,-1.36847
-57.8878,-38.6815,-1.36847
-58.2019,-37.9022,-1.36847
-58.516,-37.1229,-1.36847
-58.8302,-36.3436,-1.36847
-59.1443,-35.5643,-1.36847
-59.4585,-34.785,-1.36847
-59.7726,-34.0058,-1.36847
-60.0867,-33.2265,-1.36847
-60.4009,-32.4472,-1.36847
-60.715,-31.6679,-1.36847
-61.0291,-30.8886,-1.36847
-61.3433,-30.1093,-1.36847
-61.6574,-29.3301,-1.36847
-61.9716,-28.5508,-1.36847
-62.2857,-27.7715,-1.36847
-62.5998,-26.9922,-1.36847
-62.914,-26.2129,-1.36847
-63.2281,-25.4336,-1.36847
-63.5422,-24.6544,-1.36847
-63.8564,-23.8751,-1.36847
-64.1705,-23.0958,-1.36847
-64.4847,-22.3165,-1.36847
-64.7988,-21.5372,-1.36847
-65.1129,-20.7579,-1.36847
-65.4271,-19.9787,-1.36847
-65.7412,-19.1994,-1.36847
-66.0554,-18.4201,-1.36847
-66.3695,-17.6408,-1.36847
-66.6836,-16.8615,-1.36847
-66.9978,-16.0822,-1.36847
-67.3119,-15.303,-1.36847
-67.626,-14.5237,-1.36847
-67.9402,-13.7444,-1.36847
-68.2543,-12.9651,-1.36847
-68.5685,-12.1858,-1.36847
-68.8826,-11.4065,-1.36847
-69.1967,-10.6272,-1.36847
-69.5109,-9.84797,-1.36847
-69.825,-9.06868,-1.36847
-70.1391,-8.2894,-1.36847
-70.4533,-7.51011,-1.36847
-70.7674,-6.73083,-1.36847
-71.0816,-5.95155,-1.36847
-71.3957,-5.17226,-1.36847
-71.7098,-4.39298,-1.36847
-72.024,-3.6137,-1.36847
-72.3381,-2.83441,-1.36847
-72.6522,-2.05513,-1.36847
-72.9664,-1.27585,-1.36847
-73.2805,-0.496562,-1.36847
-73.5947,0.282722,-1.36847
-73.9088,1.06201,-1.36847
-74.2229,1.84129,-1.36847
-74.5371,2.62057,-1.36847
-74.8512,3.39986,-1.36847
-75.1653,4.17914,-1.36847
-75.4795,4.95842,-1.36847
-75.7936,5.73771,-1.36847
-76.1078,6.51699,-1.36847

-43.8012,-70.1455,-1.36847
-44.1153,-69.3663,-1.36847
-44.4294,-68.587,-1.36847
-44.7436,-67.8077,-1.36847
-45.0577,-67.0284,-1.36847
-45.3719,-66.2491,-1.36847
-45.686,-65.4698,-1.36847
-46.0001,-64.6906,-1.36847
-46.3143,-63.9113,-1.36847
-46.6284,-63.132,-1.36847
-46.9425,-62.3527,-1.36847
-47.2567,-61.5734,-1.36847
-47.5708,-60.7941,-1.36847
-47.885,-60.0149,-1.36847
-48.1991,-59.2356,-1.36847
-48.5132,-58.4563,-1.36847
-48.8274,-57.677,-1.36847
-49.1415,-56.8977,-1.36847
-49.4556,-56.1184,-1.36847
-49.7698,-55.3392,-1.36847
-50.0839,-54.5599,-1.36847
-50.3981,-53.7806,-1.36847
-50.7122,-53.0013,-1.36847
-51.0263,-52.222,-1.36847
-51.3405,-51.4427,-1.36847
-51.6546,-50.6635,-1.36847
-51.9687,-49.8842,-1.36847
-52.2829,-49.1049,-1.36847
-52.597,-48.3256,-1.36847
-52.9112,-47.5463,-1.36847
-53.2253,-46.767,-1.36847
-53.5394,-45.9878,-1.36847
-53.8536,-45.2085,-1.36847
-54.1677,-44.4292,-1.36847
-54.4818,-43.6499,-1.36847
-54.796,-42.8706,-1.36847
-55.1101,-42.0913,-1.36847
-55.4243,-41.3121,-1.36847
-55.7384,-40.5328,-1.36847
-56.0525,-39.7535,-1.36847
-56.3667,-38.9742,-1.36847
-56.6808,-38.1949,-1.36847
-56.9949,-37.4156,-1.36847
-57.3091,-36.6364,-1.36847
-57.6232,-35.8571,-1.36847
-57.9374,-35.0778,-1.36847
-58.2515,-34.2985,-1.36847
-58.5656,-33.5192,-1.36847
-58.8798,-32.7399,-1.36847
-59.1939,-31.9607,-1.36847
-59.5081,-31.1814,-1.36847
-59.8222,-30.4021,-1.36847
-60.1363,-29.6228,-1.36847
-60.4505,-28.8435,-1.36847
-60.7646,-28.0642,-1.36847
-61.0787,-27.285,-1.36847
-61.3929,-26.5057,-1.36847
-61.707,-25.7264,-1.36847
-62.0212,-24.9471,-1.36847
-62.3353,-24.1678,-1.36847
-62.6494,-23.3885,-1.36847
-62.9636,-22.6092,-1.36847
-63.2777,-21.83,-1.36847
-63.5918,-21.0507,-1.36847
-63.906,-20.2714,-1.36847
-64.2201,-19.4921,-1.36847
-64.5343,-18.7128,-1.36847
-64.8484,-17.9335,-1.36847
-65.1625,-17.1543,-1.36847
-65.4767,-16.375,-1.36847
-65.7908,-15.5957,-1.36847
-66.1049,-14.8164,-1.36847
-66.4191,-14.0371,-1.36847
-66.7332,-13.2578,-1.36847
-67.0474,-12.4786,-1.36847
-67.3615,-11.6993,-1.36847
-67.6756,-10.92,-1.36847
-67.9898,-10.1407,-1.36847
-68.3039,-9.36143,-1.36847
-68.618,-8.58214,-1.36847
-68.9322,-7.80286,-1.36847
-69.2463,-7.02358,-1.36847
-69.5605,-6.24429,-1.36847
-69.8746,-5.46501,-1.36847
-70.1887,-4.68573,-1.36847
-70.5029,-3.90644,-1.36847
-70.817,-3.12716,-1.36847
-71.1311,-2.34787,-1.36847
-71.4453,-1.56859,-1.36847
-71.7594,-0.789308,-1.36847
-72.0736,-0.0100242,-1.36847
-72.3877,0.769259,-1.36847
-72.7018,1.54854,-1.36847
-73.016,2.32783,-1.36847
-73.3301,3.10711,-1.36847
-73.6442,3.88639,-1.36847
-73.9584,4.66568,-1.36847
-74.2725,5.44496,-1.36847
-74.5867,6.22424,-1.36847
-74.9008,7.00353,-1.36847

-42.5942,-69.659,-1.36847
-42.9083,-68.8797,-1.36847
-43.2225,-68.1004,-1.36847
-43.5366,-67.3212,-1.36847
-43.8508,-66.5419,-1.36847
-44.1649,-65.7626,-1.36847
-44.479,-64.9833,-1.36847
-44.7932,-64.204,-1.36847
-45.1073,-63.4247,-1.36847
-45.4214,-62.6455,-1.36847
-45.7356,-61.8662,-1.36847
-46.0497,-61.0869,-1.36847
-46.3639,-60.3076,-1.36847
-46.678,-59.5283,-1.36847
-46.9921,-58.749,-1.36847
-47.3063,-57.9698,-1.36847
-47.6204,-57.1905,-1.36847
-47.9345,-56.4112,-1.36847
-48.2487,-55.6319,-1.36847
-48.5628,-54.8526,-1.36847
-48.877,-54.0733,-1.36847
-49.1911,-53.2941,-1.36847
-49.5052,-52.5148,-1.36847
-49.8194,-51.7355,-1.36847
-50.1335,-50.9562,-1.36847
-50.4477,-50.1769,-1.36847
-50.7618,-49.3976,-1.36847
-51.0759,-48.6184,-1.36847
-51.3901,-47.8391,-1.36847
-51.7042,-47.0598,-1.36847
-52.0183,-46.2805,-1.36847
-52.3325,-45.5012,-1.36847
-52.6466,-44.7219,-1.36847
-52.9608,-43.9427,-1.36847
-53.2749,-43.1634,-1.36847
-53.589,-42.3841,-1.36847
-53.9032,-41.6048,-1.36847
-54.2173,-40.8255,-1.36847
-54.5314,-40.0462,-1.36847
-54.8456,-39.267,-1.36847
-55.1597,-38.4877,-1.36847
-55.4739,-37.7084,-1.36847
-55.788,-36.9291,-1.36847
-56.1021,-36.1498,-1.36847
-56.4163,-35.3705,-1.36847
-56.7304,-34.5912,-1.36847
-57.0445,-33.812,-1.36847
-57.3587,-33.0327,-1.36847
-57.6728,-32.2534,-1.36847
-57.987,-31.4741,-1.36847
-58.3011,-30.6948,-1.36847
-58.6152,-29.9155,-1.36847
-58.9294,-29.1363,-1.36847
-59.2435,-28.357,-1.36847
-59.5576,-27.5777,-1.36847
-59.8718,-26.7984,-1.36847
-60.1859,-26.0191,-1.36847
-60.5001,-25.2398,-1.36847
-60.8142,-24.4606,-1.36847
-61.1283,-23.6813,-1.36847
-61.4425,-22.902,-1.36847
-61.7566,-22.1227,-1.36847
-62.0707,-21.3434,-1.36847
-62.3849,-20.5641,-1.36847
-62.699,-19.7849,-1.36847
-63.0132,-19.0056,-1.36847
-63.3273,-18.2263,-1.36847
-63.6414,-17.447,-1.36847
-63.9556,-16.6677,-1.36847
-64.2697,-15.8884,-1.36847
-64.5838,-15.1092,-1.36847
-64.898,-14.3299,-1.36847
-65.2121,-13.5506,-1.36847
-65.5263,-12.7713,-1.36847
-65.8404,-11.992,-1.36847
-66.1545,-11.2127,-1.36847
-66.4687,-10.4335,-1.36847
-66.7828,-9.65417,-1.36847
-67.0969,-8.87489,-1.36847
-67.4111,-8.09561,-1.36847
-67.7252,-7.31632,-1.36847
-68.0394,-6.53704,-1.36847
-68.3535,-5.75776,-1.36847
-68.6676,-4.97847,-1.36847
-68.9818,-4.19919,-1.36847
-69.2959,-3.4199,-1.36847
-69.6101,-2.64062,-1.36847
-69.9242,-1.86134,-1.36847
-70.2383,-1.08205,-1.36847
-70.5525,-0.30277,-1.36847
-70.8666,0.476514,-1.36847
-71.1807,1.2558,-1.36847
-71.4949,2.03508,-1.36847
-71.809,2.81436,-1.36847
-72.1232,3.59365,-1.36847
-72.4373,4.37293,-1.36847
-72.7514,5.15222,-1.36847
-73.0656,5.9315,-1.36847
-73.3797,6.71078,-1.36847
-73.6938,7.49007,-1.36847

-41.3872,-69.1725,-1.36847
-41.7014,-68.3932,-1.36847
-42.0155,-67.6139,-1.36847
-42.3297,-66.8346,-1.36847
-42.6438,-66.0553,-1.36847
-42.9579,-65.2761,-1.36847
-43.2721,-64.4968,-1.36847
-43.5862,-63.7175,-1.36847
-43.9004,-62.9382,-1.36847
-44.2145,-62.1589,-1.36847
-44.5286,-61.3796,-1.36847
-44.8428,-60.6004,-1.36847
-45.1569,-59.8211,-1.36847
-45.471,-59.0418,-1.36847
-45.7852,-58.2625,-1.36847
-46.0993,-57.4832,-1.36847
-46.4135,-56.7039,-1.36847
-46.7276,-55.9247,-1.36847
-47.0417,-55.1454,-1.36847
-47.3559,-54.3661,-1.36847
-47.67,-53.5868,-1.36847
-47.9841,-52.8075,-1.36847
-48.2983,-52.0282,-1.36847
-48.6124,-51.249,-1.36847
-48.9266,-50.4697,-1.36847
-49.2407,-49.6904,-1.36847
-49.5548,-48.9111,-1.36847
-49.869,-48.1318,-1.36847
-50.1831,-47.3525,-1.36847
-50.4972,-46.5732,-1.36847
-50.8114,-45.794,-1.36847
-51.1255,-45.0147,-1.36847
-51.4397,-44.2354,-1.36847
-51.7538,-43.4561,-1.36847
-52.0679,-42.6768,-1.36847
-52.3821,-41.8975,-1.36847
-52.6962,-41.1183,-1.36847
-53.0103,-40.339,-1.36847
-53.3245,-39.5597,-1.36847
-53.6386,-38.7804,-1.36847
-53.9528,-38.0011,-1.36847
-54.2669,-37.2218,-1.36847
-54.581,-36.4426,-1.36847
-54.8952,-35.6633,-1.36847
-55.2093,-34.884,-1.36847
-55.5234,-34.1047,-1.36847
-55.8376,-33.3254,-1.36847
-56.1517,-32.5461,-1.36847
-56.4659,-31.7669,-1.36847
-56.78,-30.9876,-1.36847
-57.0941,-30.2083,-1.36847
-57.4083,-29.429,-1.36847
-57.7224,-28.6497,-1.36847
-58.0365,-27.8704,-1.36847
-58.3507,-27.0912,-1.36847
-58.6648,-26.3119,-1.36847
-58.979,-25.5326,-1.36847
-59.2931,-24.7533,-1.36847
-59.6072,-23.974,-1.36847
-59.9214,-23.1947,-1.36847
-60.2355,-22.4155,-1.36847
-60.5497,-21.6362,-1.36847
-60.8638,-20.8569,-1.36847
-61.1779,-20.0776,-1.36847
-61.4921,-19.2983,-1.36847
-61.8062,-18.519,-1.36847
-62.1203,-17.7398,-1.36847
-62.4345,-16.9605,-1.36847
-62.7486,-16.1812,-1.36847
-63.0628,-15.4019,-1.36847
-63.3769,-14.6226,-1.36847
-63.691,-13.8433,-1.36847
-64.0052,-13.0641,-1.36847
-64.3193,-12.2848,-1.36847
-64.6334,-11.5055,-1.36847
-64.9476,-10.7262,-1.36847
-65.2617,-9.94692,-1.36847
-65.5759,-9.16764,-1.36847
-65.89,-8.38835,-1.36847
-66.2041,-7.60907,-1.36847
-66.5183,-6.82978,-1.36847
-66.8324,-6.0505,-1.36847
-67.1465,-5.27122,-1.36847
-67.4607,-4.49193,-1.36847
-67.7748,-3.71265,-1.36847
-68.089,-2.93337,-1.36847
-68.4031,-2.15408,-1.36847
-68.7172,-1.3748,-1.36847
-69.0314,-0.595516,-1.36847
-69.3455,0.183768,-1.36847
-69.6596,0.963052,-1.36847
-69.9738,1.74234,-1.36847
-70.2879,2.52162,-1.36847
-70.6021,3.3009,-1.36847
-70.9162,4.08019,-1.36847
-71.2303,4.85947,-1.36847
-71.5445,5.63875,-1.36847
-71.8586,6.41804,-1.36847
-72.1727,7.19732,-1.36847
-72.4869,7.9766,-1.36847

-40.1803,-68.6859,-1.36847
-40.4944,-67.9067,-1.36847
-40.8086,-67.1274,-1.36847
-41.1227,-66.3481,-1.36847
-41.4368,-65.5688,-1.36847
-41.751,-64.7895,-1.36847
-42.0651,-64.0102,-1.36847
-42.3793,-63.231,-1.36847
-42.6934,-62.4517,-1.36847
-43.0075,-61.6724,-1.36847
-43.3217,-60.8931,-1.36847
-43.6358,-60.1138,-1.36847
-43.9499,-59.3345,-1.36847
-44.2641,-58.5552,-1.36847
-44.5782,-57.776,-1.36847
-44.8924,-56.9967,-1.36847
-45.2065,-56.2174,-1.36847
-45.5206,-55.4381,-1.36847
-45.8348,-54.6588,-1.36847
-46.1489,-53.8795,-1.36847
-46.463,-53.1003,-1.36847
-46.7772,-52.321,-1.36847
-47.0913,-51.5417,-1.36847
-47.4055,-50.7624,-1.36847
-47.7196,-49.9831,-1.36847
-48.0337,-49.2038,-1.36847
-48.3479,-48.4246,-1.36847
-48.662,-47.6453,-1.36847
-48.9761,-46.866,-1.36847
-49.2903,-46.0867,-1.36847
-49.6044,-45.3074,-1.36847
-49.9186,-44.5281,-1.36847
-50.2327,-43.7489,-1.36847
-50.5468,-42.9696,-1.36847
-50.861,-42.1903,-1.36847
-51.1751,-41.411,-1.36847
-51.4892,-40.6317,-1.36847
-51.8034,-39.8524,-1.36847
-52.1175,-39.0732,-1.36847
-52.4317,-38.2939,-1.36847
-52.7458,-37.5146,-1.36847
-53.0599,-36.7353,-1.36847
-53.3741,-35.956,-1.36847
-53.6882,-35.1767,-1.36847
-54.0024,-34.3975,-1.36847
-54.3165,-33.6182,-1.36847
-54.6306,-32.8389,-1.36847
-54.9448,-32.0596,-1.36847
-55.2589,-31.2803,-1.36847
-55.573,-30.501,-1.36847
-55.8872,-29.7218,-1.36847
-56.2013,-28.9425,-1.36847
-56.5155,-28.1632,-1.36847
-56.8296,-27.3839,-1.36847
-57.1437,-26.6046,-1.36847
-57.4579,-25.8253,-1.36847
-57.772,-25.0461,-1.36847
-58.0861,-24.2668,-1.36847
-58.4003,-23.4875,-1.36847
-58.7144,-22.7082,-1.36847
-59.0286,-21.9289,-1.36847
-59.3427,-21.1496,-1.36847
-59.6568,-20.3704,-1.36847
-59.971,-19.5911,-1.36847
-60.2851,-18.8118,-1.36847
-60.5992,-18.0325,-1.36847
-60.9134,-17.2532,-1.36847
-61.2275,-16.4739,-1.36847
-61.5417,-15.6946,-1.36847
-61.8558,-14.9154,-1.36847
-62.1699,-14.1361,-1.36847
-62.4841,-13.3568,-1.36847
-62.7982,-12.5775,-1.36847
-63.1123,-11.7982,-1.36847
-63.4265,-11.0189,-1.36847
-63.7406,-10.2397,-1.36847
-64.0548,-9.46038,-1.36847
-64.3689,-8.6811,-1.36847
-64.683,-7.90181,-1.36847
-64.9972,-7.12253,-1.36847
-65.3113,-6.34325,-1.36847
-65.6254,-5.56396,-1.36847
-65.9396,-4.78468,-1.36847
-66.2537,-4.0054,-1.36847
-66.5679,-3.22611,-1.36847
-66.882,-2.44683,-1.36847
-67.1961,-1.66755,-1.36847
-67.5103,-0.888261,-1.36847
-67.8244,-0.108978,-1.36847
-68.1385,0.670306,-1.36847
-68.4527,1.44959,-1.36847
-68.7668,2.22887,-1.36847
-69.081,3.00816,-1.36847
-69.3951,3.78744,-1.36847
-69.7092,4.56672,-1.36847
-70.0234,5.34601,-1.36847
-70.3375,6.12529,-1.36847
-70.6517,6.90457,-1.36847
-70.9658,7.68386,-1.36847
-71.2799,8.46314,-1.36847

-38.9733,-68.1994,-1.36847
-39.2875,-67.4201,-1.36847
-39.6016,-66.6408,-1.36847
-39.9157,-65.8615,-1.36847
-40.2299,-65.0823,-1.36847
-40.544,-64.303,-1.36847
-40.8582,-63.5237,-1.36847
-41.1723,-62.7444,-1.36847
-41.4864,-61.9651,-1.36847
-41.8006,-61.1858,-1.36847
-42.1147,-60.4066,-1.36847
-42.4288,-59.6273,-1.36847
-42.743,-58.848,-1.36847
-43.0571,-58.0687,-1.36847
-43.3713,-57.2894,-1.36847
-43.6854,-56.5101,-1.36847
-43.9995,-55.7309,-1.36847
-44.3137,-54.9516,-1.36847
-44.6278,-54.1723,-1.36847
-44.942,-53.393,-1.36847
-45.2561,-52.6137,-1.36847
-45.5702,-51.8344,-1.36847
-45.8844,-51.0552,-1.36847
-46.1985,-50.2759,-1.36847
-46.5126,-49.4966,-1.36847
-46.8268,-48.7173,-1.36847
-47.1409,-47.938,-1.36847
-47.4551,-47.1587,-1.36847
-47.7692,-46.3795,-1.36847
-48.0833,-45.6002,-1.36847
-48.3975,-44.8209,-1.36847
-48.7116,-44.0416,-1.36847
-49.0257,-43.2623,-1.36847
-49.3399,-42.483,-1.36847
-49.654,-41.7038,-1.36847
-49.9682,-40.9245,-1.36847
-50.2823,-40.1452,-1.36847
-50.5964,-39.3659,-1.36847
-50.9106,-38.5866,-1.36847
-51.2247,-37.8073,-1.36847
-51.5388,-37.0281,-1.36847
-51.853,-36.2488,-1.36847
-52.1671,-35.4695,-1.36847
-52.4813,-34.6902,-1.36847
-52.7954,-33.9109,-1.36847
-53.1095,-33.1316,-1.36847
-53.4237,-32.3524,-1.36847
-53.7378,-31.5731,-1.36847
-54.0519,-30.7938,-1.36847
-54.3661,-30.0145,-1.36847
-54.6802,-29.2352,-1.36847
-54.9944,-28.4559,-1.36847
-55.3085,-27.6766,-1.36847
-55.6226,-26.8974,-1.36847
-55.9368,-26.1181,-1.36847
-56.2509,-25.3388,-1.36847
-56.565,-24.5595,-1.36847
-56.8792,-23.7802,-1.36847
-57.1933,-23.0009,-1.36847
-57.5075,-22.2217,-1.36847
-57.8216,-21.4424,-1.36847
-58.1357,-20.6631,-1.36847
-58.4499,-19.8838,-1.36847
-58.764,-19.1045,-1.36847
-59.0781,-18.3252,-1.36847
-59.3923,-17.546,-1.36847
-59.7064,-16.7667,-1.36847
-60.0206,-15.9874,-1.36847
-60.3347,-15.2081,-1.36847
-60.6488,-14.4288,-1.36847
-60.963,-13.6495,-1.36847
-61.2771,-12.8703,-1.36847
-61.5912,-12.091,-1.36847
-61.9054,-11.3117,-1.36847
-62.2195,-10.5324,-1.36847
-62.5337,-9.75313,-1.36847
-62.8478,-8.97384,-1.36847
-63.1619,-8.19456,-1.36847
-63.4761,-7.41528,-1.36847
-63.7902,-6.63599,-1.36847
-64.1044,-5.85671,-1.36847
-64.4185,-5.07743,-1.36847
-64.7326,-4.29814,-1.36847
-65.0468,-3.51886,-1.36847
-65.3609,-2.73957,-1.36847
-65.675,-1.96029,-1.36847
-65.9892,-1.18101,-1.36847
-66.3033,-0.401724,-1.36847
-66.6175,0.37756,-1.36847
-66.9316,1.15684,-1.36847
-67.2457,1.93613,-1.36847
-67.5599,2.71541,-1.36847
-67.874,3.49469,-1.36847
-68.1881,4.27398,-1.36847
-68.5023,5.05326,-1.36847
-68.8164,5.83255,-1.36847
-69.1306,6.61183,-1.36847
-69.4447,7.39111,-1.36847
-69.7588,8.1704,-1.36847
-70.073,8.94968,-1.36847

-37.7664,-67.7129,-1.36847
-38.0805,-66.9336,-1.36847
-38.3947,-66.1543,-1.36847
-38.7088,-65.375,-1.36847
-39.0229,-64.5957,-1.36847
-39.3371,-63.8164,-1.36847
-39.6512,-63.0372,-1.36847
-39.9653,-62.2579,-1.36847
-40.2795,-61.4786,-1.36847
-40.5936,-60.6993,-1.36847
-40.9078,-59.92,-1.36847
-41.2219,-59.1407,-1.36847
-41.536,-58.3615,-1.36847
-41.8502,-57.5822,-1.36847
-42.1643,-56.8029,-1.36847
-42.4784,-56.0236,-1.36847
-42.7926,-55.2443,-1.36847
-43.1067,-54.465,-1.36847
-43.4209,-53.6858,-1.36847
-43.735,-52.9065,-1.36847
-44.0491,-52.1272,-1.36847
-44.3633,-51.3479,-1.36847
-44.6774,-50.5686,-1.36847
-44.9915,-49.7893,-1.36847
-45.3057,-49.0101,-1.36847
-45.6198,-48.2308,-1.36847
-45.934,-47.4515,-1.36847
-46.2481,-46.6722,-1.36847
-46.5622,-45.8929,-1.36847
-46.8764,-45.1136,-1.36847
-47.1905,-44.3344,-1.36847
-47.5046,-43.5551,-1.36847
-47.8188,-42.7758,-1.36847
-48.1329,-41.9965,-1.36847
-48.4471,-41.2172,-1.36847
-48.7612,-40.4379,-1.36847
-49.0753,-39.6586,-1.36847
-49.3895,-38.8794,-1.36847
-49.7036,-38.1001,-1.36847
-50.0177,-37.3208,-1.36847
-50.3319,-36.5415,-1.36847
-50.646,-35.7622,-1.36847
-50.9602,-34.9829,-1.36847
-51.2743,-34.2037,-1.36847
-51.5884,-33.4244,-1.36847
-51.9026,-32.6451,-1.36847
-52.2167,-31.8658,-1.36847
-52.5308,-31.0865,-1.36847
-52.845,-30.3072,-1.36847
-53.1591,-29.528,-1.36847
-53.4733,-28.7487,-1.36847
-53.7874,-27.9694,-1.36847
-54.1015,-27.1901,-1.36847
-54.4157,-26.4108,-1.36847
-54.7298,-25.6315,-1.36847
-55.044,-24.8523,-1.36847
-55.3581,-24.073,-1.36847
-55.6722,-23.2937,-1.36847
-55.9864,-22.5144,-1.36847
-56.3005,-21.7351,-1.36847
-56.6146,-20.9558,-1.36847
-56.9288,-20.1766,-1.36847
-57.2429,-19.3973,-1.36847
-57.5571,-18.618,-1.36847
-57.8712,-17.8387,-1.36847
-58.1853,-17.0594,-1.36847
-58.4995,-16.2801,-1.36847
-58.8136,-15.5009,-1.36847
-59.1277,-14.7216,-1.36847
-59.4419,-13.9423,-1.36847
-59.756,-13.163,-1.36847
-60.0702,-12.3837,-1.36847
-60.3843,-11.6044,-1.36847
-60.6984,-10.8252,-1.36847
-61.0126,-10.0459,-1.36847
-61.3267,-9.26659,-1.36847
-61.6408,-8.48731,-1.36847
-61.955,-7.70802,-1.36847
-62.2691,-6.92874,-1.36847
-62.5833,-6.14945,-1.36847
-62.8974,-5.37017,-1.36847
-63.2115,-4.59089,-1.36847
-63.5257,-3.8116,-1.36847
-63.8398,-3.03232,-1.36847
-64.1539,-2.25304,-1.36847
-64.4681,-1.47375,-1.36847
-64.7822,-0.694469,-1.36847
-65.0964,0.0848143,-1.36847
-65.4105,0.864098,-1.36847
-65.7246,1.64338,-1.36847
-66.0388,2.42267,-1.36847
-66.3529,3.20195,-1.36847
-66.667,3.98123,-1.36847
-66.9812,4.76052,-1.36847
-67.2953,5.5398,-1.36847
-67.6095,6.31908,-1.36847
-67.9236,7.09837,-1.36847
-68.2377,7.87765,-1.36847
-68.5519,8.65693,-1.36847
-68.866,9.43622,-1.36847

-36.5594,-67.2263,-1.36847
-36.8736,-66.447,-1.36847
-37.1877,-65.6678,-1.36847
-37.5018,-64.8885,-1.36847
-37.816,-64.1092,-1.36847
-38.1301,-63.3299,-1.36847
-38.4442,-62.5506,-1.36847
-38.7584,-61.7713,-1.36847
-39.0725,-60.9921,-1.36847
-39.3867,-60.2128,-1.36847
-39.7008,-59.4335,-1.36847
-40.0149,-58.6542,-1.36847
-40.3291,-57.8749,-1.36847
-40.6432,-57.0956,-1.36847
-40.9573,-56.3164,-1.36847
-41.2715,-55.5371,-1.36847
-41.5856,-54.7578,-1.36847
-41.8998,-53.9785,-1.36847
-42.2139,-53.1992,-1.36847
-42.528,-52.4199,-1.36847
-42.8422,-51.6406,-1.36847
-43.1563,-50.8614,-1.36847
-43.4704,-50.0821,-1.36847
-43.7846,-49.3028,-1.36847
-44.0987,-48.5235,-1.36847
-44.4129,-47.7442,-1.36847
-44.727,-46.9649,-1.36847
-45.0411,-46.1857,-1.36847
-45.3553,-45.4064,-1.36847
-45.6694,-44.6271,-1.36847
-45.9835,-43.8478,-1.36847
-46.2977,-43.0685,-1.36847
-46.6118,-42.2892,-1.36847
-46.926,-41.51,-1.36847
-47.2401,-40.7307,-1.36847
-47.5542,-39.9514,-1.36847
-47.8684,-39.1721,-1.36847
-48.1825,-38.3928,-1.36847
-48.4967,-37.6135,-1.36847
-48.8108,-36.8343,-1.36847
-49.1249,-36.055,-1.36847
-49.4391,-35.2757,-1.36847
-49.7532,-34.4964,-1.36847
-50.0673,-33.7171,-1.36847
-50.3815,-32.9378,-1.36847
-50.6956,-32.1586,-1.36847
-51.0098,-31.3793,-1.36847
-51.3239,-30.6,-1.36847
-51.638,-29.8207,-1.36847
-51.9522,-29.0414,-1.36847
-52.2663,-28.2621,-1.36847
-52.5804,-27.4829,-1.36847
-52.8946,-26.7036,-1.36847
-53.2087,-25.9243,-1.36847
-53.5229,-25.145,-1.36847
-53.837,-24.3657,-1.36847
-54.1511,-23.5864,-1.36847
-54.4653,-22.8072,-1.36847
-54.7794,-22.0279,-1.36847
-55.0935,-21.2486,-1.36847
-55.4077,-20.4693,-1.36847
-55.7218,-19.69,-1.36847
-56.036,-18.9107,-1.36847
-56.3501,-18.1315,-1.36847
-56.6642,-17.3522,-1.36847
-56.9784,-16.5729,-1.36847
-57.2925,-15.7936,-1.36847
-57.6066,-15.0143,-1.36847
-57.9208,-14.235,-1.36847
-58.2349,-13.4558,-1.36847
-58.5491,-12.6765,-1.36847
-58.8632,-11.8972,-1.36847
-59.1773,-11.1179,-1.36847
-59.4915,-10.3386,-1.36847
-59.8056,-9.55933,-1.36847
-60.1197,-8.78005,-1.36847
-60.4339,-8.00077,-1.36847
-60.748,-7.22148,-1.36847
-61.0622,-6.4422,-1.36847
-61.3763,-5.66292,-1.36847
-61.6904,-4.88363,-1.36847
-62.0046,-4.10435,-1.36847
-62.3187,-3.32507,-1.36847
-62.6328,-2.54578,-1.36847
-62.947,-1.7665,-1.36847
-63.2611,-0.987215,-1.36847
-63.5753,-0.207931,-1.36847
-63.8894,0.571352,-1.36847
-64.2035,1.35064,-1.36847
-64.5177,2.12992,-1.36847
-64.8318,2.9092,-1.36847
-65.146,3.68849,-1.36847
-65.4601,4.46777,-1.36847
-65.7742,5.24705,-1.36847
-66.0884,6.02634,-1.36847
-66.4025,6.80562,-1.36847
-66.7166,7.5849,-1.36847
-67.0308,8.36419,-1.36847
-67.3449,9.14347,-1.36847
-67.6591,9.92276,-1.36847

-35.3525,-66.7398,-1.36847
-35.6666,-65.9605,-1.36847
-35.9807,-65.1812,-1.36847
-36.2949,-64.4019,-1.36847
-36.609,-63.6226,-1.36847
-36.9231,-62.8434,-1.36847
-37.2373,-62.0641,-1.36847
-37.5514,-61.2848,-1.36847
-37.8656,-60.5055,-1.36847
-38.1797,-59.7262,-1.36847
-38.4938,-58.9469,-1.36847
-38.808,-58.1677,-1.36847
-39.1221,-57.3884,-1.36847
-39.4363,-56.6091,-1.36847
-39.7504,-55.8298,-1.36847
-40.0645,-55.0505,-1.36847
-40.3787,-54.2712,-1.36847
-40.6928,-53.492,-1.36847
-41.0069,-52.7127,-1.36847
-41.3211,-51.9334,-1.36847
-41.6352,-51.1541,-1.36847
-41.9494,-50.3748,-1.36847
-42.2635,-49.5955,-1.36847
-42.5776,-48.8163,-1.36847
-42.8918,-48.037,-1.36847
-43.2059,-47.2577,-1.36847
-43.52,-46.4784,-1.36847
-43.8342,-45.6991,-1.36847
-44.1483,-44.9198,-1.36847
-44.4625,-44.1406,-1.36847
-44.7766,-43.3613,-1.36847
-45.0907,-42.582,-1.36847
-45.4049,-41.8027,-1.36847
-45.719,-41.0234,-1.36847
-46.0331,-40.2441,-1.36847
-46.3473,-39.4649,-1.36847
-46.6614,-38.6856,-1.36847
-46.9756,-37.9063,-1.36847
-47.2897,-37.127,-1.36847
-47.6038,-36.3477,-1.36847
-47.918,-35.5684,-1.36847
-48.2321,-34.7892,-1.36847
-48.5462,-34.0099,-1.36847
-48.8604,-33.2306,-1.36847
-49.1745,-32.4513,-1.36847
-49.4887,-31.672,-1.36847
-49.8028,-30.8927,-1.36847
-50.1169,-30.1135,-1.36847
-50.4311,-29.3342,-1.36847
-50.7452,-28.5549,-1.36847
-51.0593,-27.7756,-1.36847
-51.3735,-26.9963,-1.36847
-51.6876,-26.217,-1.36847
-52.0018,-25.4378,-1.36847
-52.3159,-24.6585,-1.36847
-52.63,-23.8792,-1.36847
-52.9442,-23.0999,-1.36847
-53.2583,-22.3206,-1.36847
-53.5724,-21.5413,-1.36847
-53.8866,-20.7621,-1.36847
-54.2007,-19.9828,-1.36847
-54.5149,-19.2035,-1.36847
-54.829,-18.4242,-1.36847
-55.1431,-17.6449,-1.36847
-55.4573,-16.8656,-1.36847
-55.7714,-16.0863,-1.36847
-56.0855,-15.3071,-1.36847
-56.3997,-14.5278,-1.36847
-56.7138,-13.7485,-1.36847
-57.028,-12.9692,-1.36847
-57.3421,-12.1899,-1.36847
-57.6562,-11.4106,-1.36847
-57.9704,-10.6314,-1.36847
-58.2845,-9.85208,-1.36847
-58.5987,-9.0728,-1.36847
-58.9128,-8.29351,-1.36847
-59.2269,-7.51423,-1.36847
-59.5411,-6.73495,-1.36847
-59.8552,-5.95566,-1.36847
-60.1693,-5.17638,-1.36847
-60.4835,-4.3971,-1.36847
-60.7976,-3.61781,-1.36847
-61.1118,-2.83853,-1.36847
-61.4259,-2.05924,-1.36847
-61.74,-1.27996,-1.36847
-62.0542,-0.500677,-1.36847
-62.3683,0.278606,-1.36847
-62.6824,1.05789,-1.36847
-62.9966,1.83717,-1.36847
-63.3107,2.61646,-1.36847
-63.6249,3.39574,-1.36847
-63.939,4.17502,-1.36847
-64.2531,4.95431,-1.36847
-64.5673,5.73359,-1.36847
-64.8814,6.51288,-1.36847
-65.1955,7.29216,-1.36847
-65.5097,8.07144,-1.36847
-65.8238,8.85073,-1.36847
-66.138,9.63001,-1.36847
-66.4521,10.4093,-1.36847

-34.1455,-66.2532,-1.36847
-34.4596,-65.474,-1.36847
-34.7738,-64.6947,-1.36847
-35.0879,-63.9154,-1.36847
-35.4021,-63.1361,-1.36847
-35.7162,-62.3568,-1.36847
-36.0303,-61.5775,-1.36847
-36.3445,-60.7983,-1.36847
-36.6586,-60.019,-1.36847
-36.9727,-59.2397,-1.36847
-37.2869,-58.4604,-1.36847
-37.601,-57.6811,-1.36847
-37.9152,-56.9018,-1.36847
-38.2293,-56.1226,-1.36847
-38.5434,-55.3433,-1.36847
-38.8576,-54.564,-1.36847
-39.1717,-53.7847,-1.36847
-39.4858,-53.0054,-1.36847
-39.8,-52.2261,-1.36847
-40.1141,-51.4469,-1.36847
-40.4283,-50.6676,-1.36847
-40.7424,-49.8883,-1.36847
-41.0565,-49.109,-1.36847
-41.3707,-48.3297,-1.36847
-41.6848,-47.5504,-1.36847
-41.9989,-46.7712,-1.36847
-42.3131,-45.9919,-1.36847
-42.6272,-45.2126,-1.36847
-42.9414,-44.4333,-1.36847
-43.2555,-43.654,-1.36847
-43.5696,-42.8747,-1.36847
-43.8838,-42.0955,-1.36847
-44.1979,-41.3162,-1.36847
-44.512,-40.5369,-1.36847
-44.8262,-39.7576,-1.36847
-45.1403,-38.9783,-1.36847
-45.4545,-38.199,-1.36847
-45.7686,-37.4198,-1.36847
-46.0827,-36.6405,-1.36847
-46.3969,-35.8612,-1.36847
-46.711,-35.0819,-1.36847
-47.0251,-34.3026,-1.36847
-47.3393,-33.5233,-1.36847
-47.6534,-32.7441,-1.36847
-47.9676,-31.9648,-1.36847
-48.2817,-31.1855,-1.36847
-48.5958,-30.4062,-1.36847
-48.91,-29.6269,-1.36847
-49.2241,-28.8476,-1.36847
-49.5383,-28.0683,-1.36847
-49.8524,-27.2891,-1.36847
-50.1665,-26.5098,-1.36847
-50.4807,-25.7305,-1.36847
-50.7948,-24.9512,-1.36847
-51.1089,-24.1719,-1.36847
-51.4231,-23.3926,-1.36847
-51.7372,-22.6134,-1.36847
-52.0514,-21.8341,-1.36847
-52.3655,-21.0548,-1.36847
-52.6796,-20.2755,-1.36847
-52.9938,-19.4962,-1.36847
-53.3079,-18.7169,-1.36847
-53.622,-17.9377,-1.36847
-53.9362,-17.1584,-1.36847
-54.2503,-16.3791,-1.36847
-54.5645,-15.5998,-1.36847
-54.8786,-14.8205,-1.36847
-55.1927,-14.0412,-1.36847
-55.5069,-13.262,-1.36847
-55.821,-12.4827,-1.36847
-56.1351,-11.7034,-1.36847
-56.4493,-10.9241,-1.36847
-56.7634,-10.1448,-1.36847
-57.0776,-9.36554,-1.36847
-57.3917,-8.58626,-1.36847
-57.7058,-7.80698,-1.36847
-58.02,-7.02769,-1.36847
-58.3341,-6.24841,-1.36847
-58.6482,-5.46912,-1.36847
-58.9624,-4.68984,-1.36847
-59.2765,-3.91056,-1.36847
-59.5907,-3.13127,-1.36847
-59.9048,-2.35199,-1.36847
-60.2189,-1.57271,-1.36847
-60.5331,-0.793423,-1.36847
-60.8472,-0.0141394,-1.36847
-61.1613,0.765144,-1.36847
-61.4755,1.54443,-1.36847
-61.7896,2.32371,-1.36847
-62.1038,3.103,-1.36847
-62.4179,3.88228,-1.36847
-62.732,4.66156,-1.36847
-63.0462,5.44085,-1.36847
-63.3603,6.22013,-1.36847
-63.6744,6.99941,-1.36847
-63.9886,7.7787,-1.36847
-64.3027,8.55798,-1.36847
-64.6169,9.33726,-1.36847
-64.931,10.1165,-1.36847
-65.2451,10.8958,-1.36847

-32.9385,-65.7667,-1.36847
-33.2527,-64.9874,-1.36847
-33.5668,-64.2081,-1.36847
-33.881,-63.4289,-1.36847
-34.1951,-62.6496,-1.36847
-34.5092,-61.8703,-1.36847
-34.8234,-61.091,-1.36847
-35.1375,-60.3117,-1.36847
-35.4516,-59.5324,-1.36847
-35.7658,-58.7532,-1.36847
-36.0799,-57.9739,-1.36847
-36.3941,-57.1946,-1.36847
-36.7082,-56.4153,-1.36847
-37.0223,-55.636,-1.36847
-37.3365,-54.8567,-1.36847
-37.6506,-54.0775,-1.36847
-37.9647,-53.2982,-1.36847
-38.2789,-52.5189,-1.36847
-38.593,-51.7396,-1.36847
-38.9072,-50.9603,-1.36847
-39.2213,-50.181,-1.36847
-39.5354,-49.4018,-1.36847
-39.8496,-48.6225,-1.36847
-40.1637,-47.8432,-1.36847
-40.4779,-47.0639,-1.36847
-40.792,-46.2846,-1.36847
-41.1061,-45.5053,-1.36847
-41.4203,-44.7261,-1.36847
-41.7344,-43.9468,-1.36847
-42.0485,-43.1675,-1.36847
-42.3627,-42.3882,-1.36847
-42.6768,-41.6089,-1.36847
-42.991,-40.8296,-1.36847
-43.3051,-40.0503,-1.36847
-43.6192,-39.2711,-1.36847
-43.9334,-38.4918,-1.36847
-44.2475,-37.7125,-1.36847
-44.5616,-36.9332,-1.36847
-44.8758,-36.1539,-1.36847
-45.1899,-35.3746,-1.36847
-45.5041,-34.5954,-1.36847
-45.8182,-33.8161,-1.36847
-46.1323,-33.0368,-1.36847
-46.4465,-32.2575,-1.36847
-46.7606,-31.4782,-1.36847
-47.0747,-30.6989,-1.36847
-47.3889,-29.9197,-1.36847
-47.703,-29.1404,-1.36847
-48.0172,-28.3611,-1.36847
-48.3313,-27.5818,-1.36847
-48.6454,-26.8025,-1.36847
-48.9596,-26.0232,-1.36847
-49.2737,-25.244,-1.36847
-49.5878,-24.4647,-1.36847
-49.902,-23.6854,-1.36847
-50.2161,-22.9061,-1.36847
-50.5303,-22.1268,-1.36847
-50.8444,-21.3475,-1.36847
-51.1585,-20.5683,-1.36847
-51.4727,-19.789,-1.36847
-51.7868,-19.0097,-1.36847
-52.1009,-18.2304,-1.36847
-52.4151,-17.4511,-1.36847
-52.7292,-16.6718,-1.36847
-53.0434,-15.8926,-1.36847
-53.3575,-15.1133,-1.36847
-53.6716,-14.334,-1.36847
-53.9858,-13.5547,-1.36847
-54.2999,-12.7754,-1.36847
-54.614,-11.9961,-1.36847
-54.9282,-11.2169,-1.36847
-55.2423,-10.4376,-1.36847
-55.5565,-9.65829,-1.36847
-55.8706,-8.879,-1.36847
-56.1847,-8.09972,-1.36847
-56.4989,-7.32044,-1.36847
-56.813,-6.54115,-1.36847
-57.1271,-5.76187,-1.36847
-57.4413,-4.98259,-1.36847
-57.7554,-4.2033,-1.36847
-58.0696,-3.42402,-1.36847
-58.3837,-2.64474,-1.36847
-58.6978,-1.86545,-1.36847
-59.012,-1.08617,-1.36847
-59.3261,-0.306885,-1.36847
-59.6403,0.472398,-1.36847
-59.9544,1.25168,-1.36847
-60.2685,2.03097,-1.36847
-60.5827,2.81025,-1.36847
-60.8968,3.58953,-1.36847
-61.2109,4.36882,-1.36847
-61.5251,5.1481,-1.36847
-61.8392,5.92738,-1.36847
-62.1534,6.70667,-1.36847
-62.4675,7.48595,-1.36847
-62.7816,8.26523,-1.36847
-63.0958,9.04452,-1.36847
-63.4099,9.8238,-1.36847
-63.724,10.6031,-1.36847
-64.0382,11.3824,-1.36847

-31.7316,-65.2802,-1.36847
-32.0457,-64.5009,-1.36847
-32.3599,-63.7216,-1.36847
-32.674,-62.9423,-1.36847
-32.9881,-62.163,-1.36847
-33.3023,-61.3838,-1.36847
-33.6164,-60.6045,-1.36847
-33.9306,-59.8252,-1.36847
-34.2447,-59.0459,-1.36847
-34.5588,-58.2666,-1.36847
-34.873,-57.4873,-1.36847
-35.1871,-56.7081,-1.36847
-35.5012,-55.9288,-1.36847
-35.8154,-55.1495,-1.36847
-36.1295,-54.3702,-1.36847
-36.4437,-53.5909,-1.36847
-36.7578,-52.8116,-1.36847
-37.0719,-52.0323,-1.36847
-37.3861,-51.2531,-1.36847
-37.7002,-50.4738,-1.36847
-38.0143,-49.6945,-1.36847
-38.3285,-48.9152,-1.36847
-38.6426,-48.1359,-1.36847
-38.9568,-47.3566,-1.36847
-39.2709,-46.5774,-1.36847
-39.585,-45.7981,-1.36847
-39.8992,-45.0188,-1.36847
-40.2133,-44.2395,-1.36847
-40.5274,-43.4602,-1.36847
-40.8416,-42.6809,-1.36847
-41.1557,-41.9017,-1.36847
-41.4699,-41.1224,-1.36847
-41.784,-40.3431,-1.36847
-42.0981,-39.5638,-1.36847
-42.4123,-38.7845,-1.36847
-42.7264,-38.0052,-1.36847
-43.0405,-37.226,-1.36847
-43.3547,-36.4467,-1.36847
-43.6688,-35.6674,-1.36847
-43.983,-34.8881,-1.36847
-44.2971,-34.1088,-1.36847
-44.6112,-33.3295,-1.36847
-44.9254,-32.5503,-1.36847
-45.2395,-31.771,-1.36847
-45.5536,-30.9917,-1.36847
-45.8678,-30.2124,-1.36847
-46.1819,-29.4331,-1.36847
-46.4961,-28.6538,-1.36847
-46.8102,-27.8746,-1.36847
-47.1243,-27.0953,-1.36847
-47.4385,-26.316,-1.36847
-47.7526,-25.5367,-1.36847
-48.0667,-24.7574,-1.36847
-48.3809,-23.9781,-1.36847
-48.695,-23.1989,-1.36847
-49.0092,-22.4196,-1.36847
-49.3233,-21.6403,-1.36847
-49.6374,-20.861,-1.36847
-49.9516,-20.0817,-1.36847
-50.2657,-19.3024,-1.36847
-50.5799,-18.5232,-1.36847
-50.894,-17.7439,-1.36847
-51.2081,-16.9646,-1.36847
-51.5223,-16.1853,-1.36847
-51.8364,-15.406,-1.36847
-52.1505,-14.6267,-1.36847
-52.4647,-13.8475,-1.36847
-52.7788,-13.0682,-1.36847
-53.093,-12.2889,-1.36847
-53.4071,-11.5096,-1.36847
-53.7212,-10.7303,-1.36847
-54.0354,-9.95103,-1.36847
-54.3495,-9.17175,-1.36847
-54.6636,-8.39247,-1.36847
-54.9778,-7.61318,-1.36847
-55.2919,-6.8339,-1.36847
-55.6061,-6.05462,-1.36847
-55.9202,-5.27533,-1.36847
-56.2343,-4.49605,-1.36847
-56.5485,-3.71677,-1.36847
-56.8626,-2.93748,-1.36847
-57.1767,-2.1582,-1.36847
-57.4909,-1.37891,-1.36847
-57.805,-0.599631,-1.36847
-58.1192,0.179653,-1.36847
-58.4333,0.958936,-1.36847
-58.7474,1.73822,-1.36847
-59.0616,2.5175,-1.36847
-59.3757,3.29679,-1.36847
-59.6898,4.07607,-1.36847
-60.004,4.85535,-1.36847
-60.3181,5.63464,-1.36847
-60.6323,6.41392,-1.36847
-60.9464,7.19321,-1.36847
-61.2605,7.97249,-1.36847
-61.5747,8.75177,-1.36847
-61.8888,9.53106,-1.36847
-62.2029,10.3103,-1.36847
-62.5171,11.0896,-1.36847
-62.8312,11.8689,-1.36847

-30.5246,-64.7936,-1.36847
-30.8388,-64.0143,-1.36847
-31.1529,-63.2351,-1.36847
-31.467,-62.4558,-1.36847
-31.7812,-61.6765,-1.36847
-32.0953,-60.8972,-1.36847
-32.4095,-60.1179,-1.36847
-32.7236,-59.3386,-1.36847
-33.0377,-58.5594,-1.36847
-33.3519,-57.7801,-1.36847
-33.666,-57.0008,-1.36847
-33.9801,-56.2215,-1.36847
-34.2943,-55.4422,-1.36847
-34.6084,-54.6629,-1.36847
-34.9226,-53.8837,-1.36847
-35.2367,-53.1044,-1.36847
-35.5508,-52.3251,-1.36847
-35.865,-51.5458,-1.36847
-36.1791,-50.7665,-1.36847
-36.4932,-49.9872,-1.36847
-36.8074,-49.208,-1.36847
-37.1215,-48.4287,-1.36847
-37.4357,-47.6494,-1.36847
-37.7498,-46.8701,-1.36847
-38.0639,-46.0908,-1.36847
-38.3781,-45.3115,-1.36847
-38.6922,-44.5323,-1.36847
-39.0063,-43.753,-1.36847
-39.3205,-42.9737,-1.36847
-39.6346,-42.1944,-1.36847
-39.9488,-41.4151,-1.36847
-40.2629,-40.6358,-1.36847
-40.577,-39.8566,-1.36847
-40.8912,-39.0773,-1.36847
-41.2053,-38.298,-1.36847
-41.5194,-37.5187,-1.36847
-41.8336,-36.7394,-1.36847
-42.1477,-35.9601,-1.36847
-42.4619,-35.1809,-1.36847
-42.776,-34.4016,-1.36847
-43.0901,-33.6223,-1.36847
-43.4043,-32.843,-1.36847
-43.7184,-32.0637,-1.36847
-44.0326,-31.2844,-1.36847
-44.3467,-30.5052,-1.36847
-44.6608,-29.7259,-1.36847
-44.975,-28.9466,-1.36847
-45.2891,-28.1673,-1.36847
-45.6032,-27.388,-1.36847
-45.9174,-26.6087,-1.36847
-46.2315,-25.8295,-1.36847
-46.5457,-25.0502,-1.36847
-46.8598,-24.2709,-1.36847
-47.1739,-23.4916,-1.36847
-47.4881,-22.7123,-1.36847
-47.8022,-21.933,-1.36847
-48.1163,-21.1538,-1.36847
-48.4305,-20.3745,-1.36847
-48.7446,-19.5952,-1.36847
-49.0588,-18.8159,-1.36847
-49.3729,-18.0366,-1.36847
-49.687,-17.2573,-1.36847
-50.0012,-16.478,-1.36847
-50.3153,-15.6988,-1.36847
-50.6294,-14.9195,-1.36847
-50.9436,-14.1402,-1.36847
-51.2577,-13.3609,-1.36847
-51.5719,-12.5816,-1.36847
-51.886,-11.8023,-1.36847
-52.2001,-11.0231,-1.36847
-52.5143,-10.2438,-1.36847
-52.8284,-9.4645,-1.36847
-53.1425,-8.68521,-1.36847
-53.4567,-7.90593,-1.36847
-53.7708,-7.12665,-1.36847
-54.085,-6.34736,-1.36847
-54.3991,-5.56808,-1.36847
-54.7132,-4.78879,-1.36847
-55.0274,-4.00951,-1.36847
-55.3415,-3.23023,-1.36847
-55.6556,-2.45094,-1.36847
-55.9698,-1.67166,-1.36847
-56.2839,-0.892377,-1.36847
-56.5981,-0.113093,-1.36847
-56.9122,0.666191,-1.36847
-57.2263,1.44547,-1.36847
-57.5405,2.22476,-1.36847
-57.8546,3.00404,-1.36847
-58.1687,3.78333,-1.36847
-58.4829,4.56261,-1.36847
-58.797,5.34189,-1.36847
-59.1112,6.12118,-1.36847
-59.4253,6.90046,-1.36847
-59.7394,7.67974,-1.36847
-60.0536,8.45903,-1.36847
-60.3677,9.23831,-1.36847
-60.6819,10.0176,-1.36847
-60.996,10.7969,-1.36847
-61.3101,11.5762,-1.36847
-61.6243,12.3554,-1.36847

-29.3177,-64.3071,-1.36847
-29.6318,-63.5278,-1.36847
-29.9459,-62.7485,-1.36847
-30.2601,-61.9692,-1.36847
-30.5742,-61.19,-1.36847
-30.8884,-60.4107,-1.36847
-31.2025,-59.6314,-1.36847
-31.5166,-58.8521,-1.36847
-31.8308,-58.0728,-1.36847
-32.1449,-57.2935,-1.36847
-32.459,-56.5143,-1.36847
-32.7732,-55.735,-1.36847
-33.0873,-54.9557,-1.36847
-33.4015,-54.1764,-1.36847
-33.7156,-53.3971,-1.36847
-34.0297,-52.6178,-1.36847
-34.3439,-51.8386,-1.36847
-34.658,-51.0593,-1.36847
-34.9722,-50.28,-1.36847
-35.2863,-49.5007,-1.36847
-35.6004,-48.7214,-1.36847
-35.9146,-47.9421,-1.36847
-36.2287,-47.1629,-1.36847
-36.5428,-46.3836,-1.36847
-36.857,-45.6043,-1.36847
-37.1711,-44.825,-1.36847
-37.4853,-44.0457,-1.36847
-37.7994,-43.2664,-1.36847
-38.1135,-42.4872,-1.36847
-38.4277,-41.7079,-1.36847
-38.7418,-40.9286,-1.36847
-39.0559,-40.1493,-1.36847
-39.3701,-39.37,-1.36847
-39.6842,-38.5907,-1.36847
-39.9984,-37.8115,-1.36847
-40.3125,-37.0322,-1.36847
-40.6266,-36.2529,-1.36847
-40.9408,-35.4736,-1.36847
-41.2549,-34.6943,-1.36847
-41.569,-33.915,-1.36847
-41.8832,-33.1358,-1.36847
-42.1973,-32.3565,-1.36847
-42.5115,-31.5772,-1.36847
-42.8256,-30.7979,-1.36847
-43.1397,-30.0186,-1.36847
-43.4539,-29.2393,-1.36847
-43.768,-28.46,-1.36847
-44.0821,-27.6808,-1.36847
-44.3963,-26.9015,-1.36847
-44.7104,-26.1222,-1.36847
-45.0246,-25.3429,-1.36847
-45.3387,-24.5636,-1.36847
-45.6528,-23.7843,-1.36847
-45.967,-23.0051,-1.36847
-46.2811,-22.2258,-1.36847
-46.5952,-21.4465,-1.36847
-46.9094,-20.6672,-1.36847
-47.2235,-19.8879,-1.36847
-47.5377,-19.1086,-1.36847
-47.8518,-18.3294,-1.36847
-48.1659,-17.5501,-1.36847
-48.4801,-16.7708,-1.36847
-48.7942,-15.9915,-1.36847
-49.1083,-15.2122,-1.36847
-49.4225,-14.4329,-1.36847
-49.7366,-13.6537,-1.36847
-50.0508,-12.8744,-1.36847
-50.3649,-12.0951,-1.36847
-50.679,-11.3158,-1.36847
-50.9932,-10.5365,-1.36847
-51.3073,-9.75724,-1.36847
-51.6214,-8.97796,-1.36847
-51.9356,-8.19867,-1.36847
-52.2497,-7.41939,-1.36847
-52.5639,-6.64011,-1.36847
-52.878,-5.86082,-1.36847
-53.1921,-5.08154,-1.36847
-53.5063,-4.30226,-1.36847
-53.8204,-3.52297,-1.36847
-54.1346,-2.74369,-1.36847
-54.4487,-1.96441,-1.36847
-54.7628,-1.18512,-1.36847
-55.077,-0.405839,-1.36847
-55.3911,0.373445,-1.36847
-55.7052,1.15273,-1.36847
-56.0194,1.93201,-1.36847
-56.3335,2.7113,-1.36847
-56.6477,3.49058,-1.36847
-56.9618,4.26986,-1.36847
-57.2759,5.04915,-1.36847
-57.5901,5.82843,-1.36847
-57.9042,6.60771,-1.36847
-58.2183,7.387,-1.36847
-58.5325,8.16628,-1.36847
-58.8466,8.94556,-1.36847
-59.1608,9.72485,-1.36847
-59.4749,10.5041,-1.36847
-59.789,11.2834,-1.36847
-60.1032,12.0627,-1.36847
-60.4173,12.842,-1.36847

-28.1107,-63.8206,-1.36847
-28.4249,-63.0413,-1.36847
-28.739,-62.262,-1.36847
-29.0531,-61.4827,-1.36847
-29.3673,-60.7034,-1.36847
-29.6814,-59.9241,-1.36847
-29.9955,-59.1449,-1.36847
-30.3097,-58.3656,-1.36847
-30.6238,-57.5863,-1.36847
-30.938,-56.807,-1.36847
-31.2521,-56.0277,-1.36847
-31.5662,-55.2484,-1.36847
-31.8804,-54.4692,-1.36847
-32.1945,-53.6899,-1.36847
-32.5086,-52.9106,-1.36847
-32.8228,-52.1313,-1.36847
-33.1369,-51.352,-1.36847
-33.4511,-50.5727,-1.36847
-33.7652,-49.7935,-1.36847
-34.0793,-49.0142,-1.36847
-34.3935,-48.2349,-1.36847
-34.7076,-47.4556,-1.36847
-35.0217,-46.6763,-1.36847
-35.3359,-45.897,-1.36847
-35.65,-45.1178,-1.36847
-35.9642,-44.3385,-1.36847
-36.2783,-43.5592,-1.36847
-36.5924,-42.7799,-1.36847
-36.9066,-42.0006,-1.36847
-37.2207,-41.2213,-1.36847
-37.5348,-40.442,-1.36847
-37.849,-39.6628,-1.36847
-38.1631,-38.8835,-1.36847
-38.4773,-38.1042,-1.36847
-38.7914,-37.3249,-1.36847
-39.1055,-36.5456,-1.36847
-39.4197,-35.7663,-1.36847
-39.7338,-34.9871,-1.36847
-40.0479,-34.2078,-1.36847
-40.3621,-33.4285,-1.36847
-40.6762,-32.6492,-1.36847
-40.9904,-31.8699,-1.36847
-41.3045,-31.0906,-1.36847
-41.6186,-30.3114,-1.36847
-41.9328,-29.5321,-1.36847
-42.2469,-28.7528,-1.36847
-42.561,-27.9735,-1.36847
-42.8752,-27.1942,-1.36847
-43.1893,-26.4149,-1.36847
-43.5035,-25.6357,-1.36847
-43.8176,-24.8564,-1.36847
-44.1317,-24.0771,-1.36847
-44.4459,-23.2978,-1.36847
-44.76,-22.5185,-1.36847
-45.0742,-21.7392,-1.36847
-45.3883,-20.96,-1.36847
-45.7024,-20.1807,-1.36847
-46.0166,-19.4014,-1.36847
-46.3307,-18.6221,-1.36847
-46.6448,-17.8428,-1.36847
-46.959,-17.0635,-1.36847
-47.2731,-16.2843,-1.36847
-47.5873,-15.505,-1.36847
-47.9014,-14.7257,-1.36847
-48.2155,-13.9464,-1.36847
-48.5297,-13.1671,-1.36847
-48.8438,-12.3878,-1.36847
-49.1579,-11.6086,-1.36847
-49.4721,-10.8293,-1.36847
-49.7862,-10.05,-1.36847
-50.1004,-9.2707,-1.36847
-50.4145,-8.49142,-1.36847
-50.7286,-7.71214,-1.36847
-51.0428,-6.93285,-1.36847
-51.3569,-6.15357,-1.36847
-51.671,-5.37429,-1.36847
-51.9852,-4.595,-1.36847
-52.2993,-3.81572,-1.36847
-52.6135,-3.03644,-1.36847
-52.9276,-2.25715,-1.36847
-53.2417,-1.47787,-1.36847
-53.5559,-0.698585,-1.36847
-53.87,0.0806991,-1.36847
-54.1841,0.859983,-1.36847
-54.4983,1.63927,-1.36847
-54.8124,2.41855,-1.36847
-55.1266,3.19783,-1.36847
-55.4407,3.97712,-1.36847
-55.7548,4.7564,-1.36847
-56.069,5.53568,-1.36847
-56.3831,6.31497,-1.36847
-56.6972,7.09425,-1.36847
-57.0114,7.87354,-1.36847
-57.3255,8.65282,-1.36847
-57.6397,9.4321,-1.36847
-57.9538,10.2114,-1.36847
-58.2679,10.9907,-1.36847
-58.5821,11.77,-1.36847
-58.8962,12.5492,-1.36847
-59.2103,13.3285,-1.36847

-26.9038,-63.334,-1.36847
-27.2179,-62.5547,-1.36847
-27.532,-61.7755,-1.36847
-27.8462,-60.9962,-1.36847
-28.1603,-60.2169,-1.36847
-28.4744,-59.4376,-1.36847
-28.7886,-58.6583,-1.36847
-29.1027,-57.879,-1.36847
-29.4169,-57.0998,-1.36847
-29.731,-56.3205,-1.36847
-30.0451,-55.5412,-1.36847
-30.3593,-54.7619,-1.36847
-30.6734,-53.9826,-1.36847
-30.9875,-53.2033,-1.36847
-31.3017,-52.424,-1.36847
-31.6158,-51.6448,-1.36847
-31.93,-50.8655,-1.36847
-32.2441,-50.0862,-1.36847
-32.5582,-49.3069,-1.36847
-32.8724,-48.5276,-1.36847
-33.1865,-47.7483,-1.36847
-33.5006,-46.9691,-1.36847
-33.8148,-46.1898,-1.36847
-34.1289,-45.4105,-1.36847
-34.4431,-44.6312,-1.36847
-34.7572,-43.8519,-1.36847
-35.0713,-43.0726,-1.36847
-35.3855,-42.2934,-1.36847
-35.6996,-41.5141,-1.36847
-36.0137,-40.7348,-1.36847
-36.3279,-39.9555,-1.36847
-36.642,-39.1762,-1.36847
-36.9562,-38.3969,-1.36847
-37.2703,-37.6177,-1.36847
-37.5844,-36.8384,-1.36847
-37.8986,-36.0591,-1.36847
-38.2127,-35.2798,-1.36847
-38.5269,-34.5005,-1.36847
-38.841,-33.7212,-1.36847
-39.1551,-32.942,-1.36847
-39.4693,-32.1627,-1.36847
-39.7834,-31.3834,-1.36847
-40.0975,-30.6041,-1.36847
-40.4117,-29.8248,-1.36847
-40.7258,-29.0455,-1.36847
-41.04,-28.2663,-1.36847
-41.3541,-27.487,-1.36847
-41.6682,-26.7077,-1.36847
-41.9824,-25.9284,-1.36847
-42.2965,-25.1491,-1.36847
-42.6106,-24.3698,-1.36847
-42.9248,-23.5906,-1.36847
-43.2389,-22.8113,-1.36847
-43.5531,-22.032,-1.36847
-43.8672,-21.2527,-1.36847
-44.1813,-20.4734,-1.36847
-44.4955,-19.6941,-1.36847
-44.8096,-18.9149,-1.36847
-45.1237,-18.1356,-1.36847
-45.4379,-17.3563,-1.36847
-45.752,-16.577,-1.36847
-46.0662,-15.7977,-1.36847
-46.3803,-15.0184,-1.36847
-46.6944,-14.2392,-1.36847
-47.0086,-13.4599,-1.36847
-47.3227,-12.6806,-1.36847
-47.6368,-11.9013,-1.36847
-47.951,-11.122,-1.36847
-48.2651,-10.3427,-1.36847
-48.5793,-9.56345,-1.36847
-48.8934,-8.78417,-1.36847
-49.2075,-8.00488,-1.36847
-49.5217,-7.2256,-1.36847
-49.8358,-6.44632,-1.36847
-50.1499,-5.66703,-1.36847
-50.4641,-4.88775,-1.36847
-50.7782,-4.10846,-1.36847
-51.0924,-3.32918,-1.36847
-51.4065,-2.5499,-1.36847
-51.7206,-1.77061,-1.36847
-52.0348,-0.99133,-1.36847
-52.3489,-0.212047,-1.36847
-52.663,0.567237,-1.36847
-52.9772,1.34652,-1.36847
-53.2913,2.1258,-1.36847
-53.6055,2.90509,-1.36847
-53.9196,3.68437,-1.36847
-54.2337,4.46365,-1.36847
-54.5479,5.24294,-1.36847
-54.862,6.02222,-1.36847
-55.1762,6.80151,-1.36847
-55.4903,7.58079,-1.36847
-55.8044,8.36007,-1.36847
-56.1186,9.13936,-1.36847
-56.4327,9.91864,-1.36847
-56.7468,10.6979,-1.36847
-57.061,11.4772,-1.36847
-57.3751,12.2565,-1.36847
-57.6893,13.0358,-1.36847
-58.0034,13.8151,-1.36847

-25.6968,-62.8475,-1.36847
-26.0109,-62.0682,-1.36847
-26.3251,-61.2889,-1.36847
-26.6392,-60.5096,-1.36847
-26.9533,-59.7303,-1.36847
-27.2675,-58.9511,-1.36847
-27.5816,-58.1718,-1.36847
-27.8958,-57.3925,-1.36847
-28.2099,-56.6132,-1.36847
-28.524,-55.8339,-1.36847
-28.8382,-55.0546,-1.36847
-29.1523,-54.2754,-1.36847
-29.4665,-53.4961,-1.36847
-29.7806,-52.7168,-1.36847
-30.0947,-51.9375,-1.36847
-30.4089,-51.1582,-1.36847
-30.723,-50.3789,-1.36847
-31.0371,-49.5997,-1.36847
-31.3513,-48.8204,-1.36847
-31.6654,-48.0411,-1.36847
-31.9796,-47.2618,-1.36847
-32.2937,-46.4825,-1.36847
-32.6078,-45.7032,-1.36847
-32.922,-44.924,-1.36847
-33.2361,-44.1447,-1.36847
-33.5502,-43.3654,-1.36847
-33.8644,-42.5861,-1.36847
-34.1785,-41.8068,-1.36847
-34.4927,-41.0275,-1.36847
-34.8068,-40.2483,-1.36847
-35.1209,-39.469,-1.36847
-35.4351,-38.6897,-1.36847
-35.7492,-37.9104,-1.36847
-36.0633,-37.1311,-1.36847
-36.3775,-36.3518,-1.36847
-36.6916,-35.5726,-1.36847
-37.0058,-34.7933,-1.36847
-37.3199,-34.014,-1.36847
-37.634,-33.2347,-1.36847
-37.9482,-32.4554,-1.36847
-38.2623,-31.6761,-1.36847
-38.5764,-30.8969,-1.36847
-38.8906,-30.1176,-1.36847
-39.2047,-29.3383,-1.36847
-39.5189,-28.559,-1.36847
-39.833,-27.7797,-1.36847
-40.1471,-27.0004,-1.36847
-40.4613,-26.2212,-1.36847
-40.7754,-25.4419,-1.36847
-41.0895,-24.6626,-1.36847
-41.4037,-23.8833,-1.36847
-41.7178,-23.104,-1.36847
-42.032,-22.3247,-1.36847
-42.3461,-21.5454,-1.36847
-42.6602,-20.7662,-1.36847
-42.9744,-19.9869,-1.36847
-43.2885,-19.2076,-1.36847
-43.6026,-18.4283,-1.36847
-43.9168,-17.649,-1.36847
-44.2309,-16.8697,-1.36847
-44.5451,-16.0905,-1.36847
-44.8592,-15.3112,-1.36847
-45.1733,-14.5319,-1.36847
-45.4875,-13.7526,-1.36847
-45.8016,-12.9733,-1.36847
-46.1157,-12.194,-1.36847
-46.4299,-11.4148,-1.36847
-46.744,-10.6355,-1.36847
-47.0582,-9.8562,-1.36847
-47.3723,-9.07691,-1.36847
-47.6864,-8.29763,-1.36847
-48.0006,-7.51834,-1.36847
-48.3147,-6.73906,-1.36847
-48.6289,-5.95978,-1.36847
-48.943,-5.18049,-1.36847
-49.2571,-4.40121,-1.36847
-49.5713,-3.62193,-1.36847
-49.8854,-2.84264,-1.36847
-50.1995,-2.06336,-1.36847
-50.5137,-1.28408,-1.36847
-50.8278,-0.504792,-1.36847
-51.142,0.274491,-1.36847
-51.4561,1.05377,-1.36847
-51.7702,1.83306,-1.36847
-52.0844,2.61234,-1.36847
-52.3985,3.39163,-1.36847
-52.7126,4.17091,-1.36847
-53.0268,4.95019,-1.36847
-53.3409,5.72948,-1.36847
-53.6551,6.50876,-1.36847
-53.9692,7.28804,-1.36847
-54.2833,8.06733,-1.36847
-54.5975,8.84661,-1.36847
-54.9116,9.62589,-1.36847
-55.2257,10.4052,-1.36847
-55.5399,11.1845,-1.36847
-55.854,11.9637,-1.36847
-56.1682,12.743,-1.36847
-56.4823,13.5223,-1.36847
-56.7964,14.3016,-1.36847

-24.4898,-62.3609,-1.36847
-24.804,-61.5817,-1.36847
-25.1181,-60.8024,-1.36847
-25.4323,-60.0231,-1.36847
-25.7464,-59.2438,-1.36847
-26.0605,-58.4645,-1.36847
-26.3747,-57.6852,-1.36847
-26.6888,-56.906,-1.36847
-27.0029,-56.1267,-1.36847
-27.3171,-55.3474,-1.36847
-27.6312,-54.5681,-1.36847
-27.9454,-53.7888,-1.36847
-28.2595,-53.0095,-1.36847
-28.5736,-52.2303,-1.36847
-28.8878,-51.451,-1.36847
-29.2019,-50.6717,-1.36847
-29.516,-49.8924,-1.36847
-29.8302,-49.1131,-1.36847
-30.1443,-48.3338,-1.36847
-30.4585,-47.5546,-1.36847
-30.7726,-46.7753,-1.36847
-31.0867,-45.996,-1.36847
-31.4009,-45.2167,-1.36847
-31.715,-44.4374,-1.36847
-32.0291,-43.6581,-1.36847
-32.3433,-42.8789,-1.36847
-32.6574,-42.0996,-1.36847
-32.9716,-41.3203,-1.36847
-33.2857,-40.541,-1.36847
-33.5998,-39.7617,-1.36847
-33.914,-38.9824,-1.36847
-34.2281,-38.2032,-1.36847
-34.5422,-37.4239,-1.36847
-34.8564,-36.6446,-1.36847
-35.1705,-35.8653,-1.36847
-35.4847,-35.086,-1.36847
-35.7988,-34.3067,-1.36847
-36.1129,-33.5274,-1.36847
-36.4271,-32.7482,-1.36847
-36.7412,-31.9689,-1.36847
-37.0553,-31.1896,-1.36847
-37.3695,-30.4103,-1.36847
-37.6836,-29.631,-1.36847
-37.9978,-28.8517,-1.36847
-38.3119,-28.0725,-1.36847
-38.626,-27.2932,-1.36847
-38.9402,-26.5139,-1.36847
-39.2543,-25.7346,-1.36847
-39.5685,-24.9553,-1.36847
-39.8826,-24.176,-1.36847
-40.1967,-23.3968,-1.36847
-40.5109,-22.6175,-1.36847
-40.825,-21.8382,-1.36847
-41.1391,-21.0589,-1.36847
-41.4533,-20.2796,-1.36847
-41.7674,-19.5003,-1.36847
-42.0816,-18.7211,-1.36847
-42.3957,-17.9418,-1.36847
-42.7098,-17.1625,-1.36847
-43.024,-16.3832,-1.36847
-43.3381,-15.6039,-1.36847
-43.6522,-14.8246,-1.36847
-43.9664,-14.0454,-1.36847
-44.2805,-13.2661,-1.36847
-44.5947,-12.4868,-1.36847
-44.9088,-11.7075,-1.36847
-45.2229,-10.9282,-1.36847
-45.5371,-10.1489,-1.36847
-45.8512,-9.36966,-1.36847
-46.1653,-8.59037,-1.36847
-46.4795,-7.81109,-1.36847
-46.7936,-7.03181,-1.36847
-47.1078,-6.25252,-1.36847
-47.4219,-5.47324,-1.36847
-47.736,-4.69396,-1.36847
-48.0502,-3.91467,-1.36847
-48.3643,-3.13539,-1.36847
-48.6784,-2.35611,-1.36847
-48.9926,-1.57682,-1.36847
-49.3067,-0.797538,-1.36847
-49.6209,-0.0182546,-1.36847
-49.935,0.761029,-1.36847
-50.2491,1.54031,-1.36847
-50.5633,2.3196,-1.36847
-50.8774,3.09888,-1.36847
-51.1915,3.87816,-1.36847
-51.5057,4.65745,-1.36847
-51.8198,5.43673,-1.36847
-52.134,6.21601,-1.36847
-52.4481,6.9953,-1.36847
-52.7622,7.77458,-1.36847
-53.0764,8.55387,-1.36847
-53.3905,9.33315,-1.36847
-53.7046,10.1124,-1.36847
-54.0188,10.8917,-1.36847
-54.3329,11.671,-1.36847
-54.6471,12.4503,-1.36847
-54.9612,13.2296,-1.36847
-55.2753,14.0089,-1.36847
-55.5895,14.7881,-1.36847

-23.2829,-61.8744,-1.36847
-23.597,-61.0951,-1.36847
-23.9112,-60.3158,-1.36847
-24.2253,-59.5366,-1.36847
-24.5394,-58.7573,-1.36847
-24.8536,-57.978,-1.36847
-25.1677,-57.1987,-1.36847
-25.4818,-56.4194,-1.36847
-25.796,-55.6401,-1.36847
-26.1101,-54.8609,-1.36847
-26.4243,-54.0816,-1.36847
-26.7384,-53.3023,-1.36847
-27.0525,-52.523,-1.36847
-27.3667,-51.7437,-1.36847
-27.6808,-50.9644,-1.36847
-27.9949,-50.1852,-1.36847
-28.3091,-49.4059,-1.36847
-28.6232,-48.6266,-1.36847
-28.9374,-47.8473,-1.36847
-29.2515,-47.068,-1.36847
-29.5656,-46.2887,-1.36847
-29.8798,-45.5094,-1.36847
-30.1939,-44.7302,-1.36847
-30.508,-43.9509,-1.36847
-30.8222,-43.1716,-1.36847
-31.1363,-42.3923,-1.36847
-31.4505,-41.613,-1.36847
-31.7646,-40.8337,-1.36847
-32.0787,-40.0545,-1.36847
-32.3929,-39.2752,-1.36847
-32.707,-38.4959,-1.36847
-33.0212,-37.7166,-1.36847
-33.3353,-36.9373,-1.36847
-33.6494,-36.158,-1.36847
-33.9636,-35.3788,-1.36847
-34.2777,-34.5995,-1.36847
-34.5918,-33.8202,-1.36847
-34.906,-33.0409,-1.36847
-35.2201,-32.2616,-1.36847
-35.5343,-31.4823,-1.36847
-35.8484,-30.7031,-1.36847
-36.1625,-29.9238,-1.36847
-36.4767,-29.1445,-1.36847
-36.7908,-28.3652,-1.36847
-37.1049,-27.5859,-1.36847
-37.4191,-26.8066,-1.36847
-37.7332,-26.0274,-1.36847
-38.0474,-25.2481,-1.36847
-38.3615,-24.4688,-1.36847
-38.6756,-23.6895,-1.36847
-38.9898,-22.9102,-1.36847
-39.3039,-22.1309,-1.36847
-39.618,-21.3517,-1.36847
-39.9322,-20.5724,-1.36847
-40.2463,-19.7931,-1.36847
-40.5605,-19.0138,-1.36847
-40.8746,-18.2345,-1.36847
-41.1887,-17.4552,-1.36847
-41.5029,-16.676,-1.36847
-41.817,-15.8967,-1.36847
-42.1311,-15.1174,-1.36847
-42.4453,-14.3381,-1.36847
-42.7594,-13.5588,-1.36847
-43.0736,-12.7795,-1.36847
-43.3877,-12.0003,-1.36847
-43.7018,-11.221,-1.36847
-44.016,-10.4417,-1.36847
-44.3301,-9.6624,-1.36847
-44.6442,-8.88312,-1.36847
-44.9584,-8.10384,-1.36847
-45.2725,-7.32455,-1.36847
-45.5867,-6.54527,-1.36847
-45.9008,-5.76599,-1.36847
-46.2149,-4.9867,-1.36847
-46.5291,-4.20742,-1.36847
-46.8432,-3.42813,-1.36847
-47.1573,-2.64885,-1.36847
-47.4715,-1.86957,-1.36847
-47.7856,-1.09028,-1.36847
-48.0998,-0.311,-1.36847
-48.4139,0.468283,-1.36847
-48.728,1.24757,-1.36847
-49.0422,2.02685,-1.36847
-49.3563,2.80613,-1.36847
-49.6705,3.58542,-1.36847
-49.9846,4.3647,-1.36847
-50.2987,5.14398,-1.36847
-50.6129,5.92327,-1.36847
-50.927,6.70255,-1.36847
-51.2411,7.48184,-1.36847
-51.5553,8.26112,-1.36847
-51.8694,9.0404,-1.36847
-52.1836,9.81969,-1.36847
-52.4977,10.599,-1.36847
-52.8118,11.3783,-1.36847
-53.126,12.1575,-1.36847
-53.4401,12.9368,-1.36847
-53.7542,13.7161,-1.36847
-54.0684,14.4954,-1.36847
-54.3825,15.2747,-1.36847

-22.0759,-61.3879,-1.36847
-22.3901,-60.6086,-1.36847
-22.7042,-59.8293,-1.36847
-23.0183,-59.05,-1.36847
-23.3325,-58.2707,-1.36847
-23.6466,-57.4914,-1.36847
-23.9608,-56.7122,-1.36847
-24.2749,-55.9329,-1.36847
-24.589,-55.1536,-1.36847
-24.9032,-54.3743,-1.36847
-25.2173,-53.595,-1.36847
-25.5314,-52.8157,-1.36847
-25.8456,-52.0365,-1.36847
-26.1597,-51.2572,-1.36847
-26.4739,-50.4779,-1.36847
-26.788,-49.6986,-1.36847
-27.1021,-48.9193,-1.36847
-27.4163,-48.14,-1.36847
-27.7304,-47.3608,-1.36847
-28.0445,-46.5815,-1.36847
-28.3587,-45.8022,-1.36847
-28.6728,-45.0229,-1.36847
-28.987,-44.2436,-1.36847
-29.3011,-43.4643,-1.36847
-29.6152,-42.6851,-1.36847
-29.9294,-41.9058,-1.36847
-30.2435,-41.1265,-1.36847
-30.5576,-40.3472,-1.36847
-30.8718,-39.5679,-1.36847
-31.1859,-38.7886,-1.36847
-31.5001,-38.0094,-1.36847
-31.8142,-37.2301,-1.36847
-32.1283,-36.4508,-1.36847
-32.4425,-35.6715,-1.36847
-32.7566,-34.8922,-1.36847
-33.0707,-34.1129,-1.36847
-33.3849,-33.3337,-1.36847
-33.699,-32.5544,-1.36847
-34.0132,-31.7751,-1.36847
-34.3273,-30.9958,-1.36847
-34.6414,-30.2165,-1.36847
-34.9556,-29.4372,-1.36847
-35.2697,-28.658,-1.36847
-35.5838,-27.8787,-1.36847
-35.898,-27.0994,-1.36847
-36.2121,-26.3201,-1.36847
-36.5263,-25.5408,-1.36847
-36.8404,-24.7615,-1.36847
-37.1545,-23.9823,-1.36847
-37.4687,-23.203,-1.36847
-37.7828,-22.4237,-1.36847
-38.0969,-21.6444,-1.36847
-38.4111,-20.8651,-1.36847
-38.7252,-20.0858,-1.36847
-39.0394,-19.3066,-1.36847
-39.3535,-18.5273,-1.36847
-39.6676,-17.748,-1.36847
-39.9818,-16.9687,-1.36847
-40.2959,-16.1894,-1.36847
-40.61,-15.4101,-1.36847
-40.9242,-14.6309,-1.36847
-41.2383,-13.8516,-1.36847
-41.5525,-13.0723,-1.36847
-41.8666,-12.293,-1.36847
-42.1807,-11.5137,-1.36847
-42.4949,-10.7344,-1.36847
-42.809,-9.95515,-1.36847
-43.1232,-9.17587,-1.36847
-43.4373,-8.39658,-1.36847
-43.7514,-7.6173,-1.36847
-44.0656,-6.83801,-1.36847
-44.3797,-6.05873,-1.36847
-44.6938,-5.27945,-1.36847
-45.008,-4.50016,-1.36847
-45.3221,-3.72088,-1.36847
-45.6363,-2.9416,-1.36847
-45.9504,-2.16231,-1.36847
-46.2645,-1.38303,-1.36847
-46.5787,-0.603746,-1.36847
-46.8928,0.175538,-1.36847
-47.2069,0.954821,-1.36847
-47.5211,1.7341,-1.36847
-47.8352,2.51339,-1.36847
-48.1494,3.29267,-1.36847
-48.4635,4.07196,-1.36847
-48.7776,4.85124,-1.36847
-49.0918,5.63052,-1.36847
-49.4059,6.40981,-1.36847
-49.72,7.18909,-1.36847
-50.0342,7.96837,-1.36847
-50.3483,8.74766,-1.36847
-50.6625,9.52694,-1.36847
-50.9766,10.3062,-1.36847
-51.2907,11.0855,-1.36847
-51.6049,11.8648,-1.36847
-51.919,12.6441,-1.36847
-52.2331,13.4234,-1.36847
-52.5473,14.2026,-1.36847
-52.8614,14.9819,-1.36847
-53.1756,15.7612,-1.36847

-20.869,-60.9013,-1.36847
-21.1831,-60.122,-1.36847
-21.4972,-59.3428,-1.36847
-21.8114,-58.5635,-1.36847
-22.1255,-57.7842,-1.36847
-22.4397,-57.0049,-1.36847
-22.7538,-56.2256,-1.36847
-23.0679,-55.4463,-1.36847
-23.3821,-54.6671,-1.36847
-23.6962,-53.8878,-1.36847
-24.0103,-53.1085,-1.36847
-24.3245,-52.3292,-1.36847
-24.6386,-51.5499,-1.36847
-24.9528,-50.7706,-1.36847
-25.2669,-49.9914,-1.36847
-25.581,-49.2121,-1.36847
-25.8952,-48.4328,-1.36847
-26.2093,-47.6535,-1.36847
-26.5234,-46.8742,-1.36847
-26.8376,-46.0949,-1.36847
-27.1517,-45.3157,-1.36847
-27.4659,-44.5364,-1.36847
-27.78,-43.7571,-1.36847
-28.0941,-42.9778,-1.36847
-28.4083,-42.1985,-1.36847
-28.7224,-41.4192,-1.36847
-29.0365,-40.64,-1.36847
-29.3507,-39.8607,-1.36847
-29.6648,-39.0814,-1.36847
-29.979,-38.3021,-1.36847
-30.2931,-37.5228,-1.36847
-30.6072,-36.7435,-1.36847
-30.9214,-35.9643,-1.36847
-31.2355,-35.185,-1.36847
-31.5496,-34.4057,-1.36847
-31.8638,-33.6264,-1.36847
-32.1779,-32.8471,-1.36847
-32.4921,-32.0678,-1.36847
-32.8062,-31.2886,-1.36847
-33.1203,-30.5093,-1.36847
-33.4345,-29.73,-1.36847
-33.7486,-28.9507,-1.36847
-34.0628,-28.1714,-1.36847
-34.3769,-27.3921,-1.36847
-34.691,-26.6129,-1.36847
-35.0052,-25.8336,-1.36847
-35.3193,-25.0543,-1.36847
-35.6334,-24.275,-1.36847
-35.9476,-23.4957,-1.36847
-36.2617,-22.7164,-1.36847
-36.5759,-21.9371,-1.36847
-36.89,-21.1579,-1.36847
-37.2041,-20.3786,-1.36847
-37.5183,-19.5993,-1.36847
-37.8324,-18.82,-1.36847
-38.1465,-18.0407,-1.36847
-38.4607,-17.2614,-1.36847
-38.7748,-16.4822,-1.36847
-39.089,-15.7029,-1.36847
-39.4031,-14.9236,-1.36847
-39.7172,-14.1443,-1.36847
-40.0314,-13.365,-1.36847
-40.3455,-12.5857,-1.36847
-40.6596,-11.8065,-1.36847
-40.9738,-11.0272,-1.36847
-41.2879,-10.2479,-1.36847
-41.6021,-9.46861,-1.36847
-41.9162,-8.68933,-1.36847
-42.2303,-7.91004,-1.36847
-42.5445,-7.13076,-1.36847
-42.8586,-6.35148,-1.36847
-43.1727,-5.57219,-1.36847
-43.4869,-4.79291,-1.36847
-43.801,-4.01363,-1.36847
-44.1152,-3.23434,-1.36847
-44.4293,-2.45506,-1.36847
-44.7434,-1.67578,-1.36847
-45.0576,-0.896492,-1.36847
-45.3717,-0.117208,-1.36847
-45.6858,0.662075,-1.36847
-46,1.44136,-1.36847
-46.3141,2.22064,-1.36847
-46.6283,2.99993,-1.36847
-46.9424,3.77921,-1.36847
-47.2565,4.55849,-1.36847
-47.5707,5.33778,-1.36847
-47.8848,6.11706,-1.36847
-48.1989,6.89634,-1.36847
-48.5131,7.67563,-1.36847
-48.8272,8.45491,-1.36847
-49.1414,9.2342,-1.36847
-49.4555,10.0135,-1.36847
-49.7696,10.7928,-1.36847
-50.0838,11.572,-1.36847
-50.3979,12.3513,-1.36847
-50.712,13.1306,-1.36847
-51.0262,13.9099,-1.36847
-51.3403,14.6892,-1.36847
-51.6545,15.4685,-1.36847
-51.9686,16.2477,-1.36847

-19.662,-60.4148,-1.36847
-19.9761,-59.6355,-1.36847
-20.2903,-58.8562,-1.36847
-20.6044,-58.0769,-1.36847
-20.9186,-57.2977,-1.36847
-21.2327,-56.5184,-1.36847
-21.5468,-55.7391,-1.36847
-21.861,-54.9598,-1.36847
-22.1751,-54.1805,-1.36847
-22.4892,-53.4012,-1.36847
-22.8034,-52.622,-1.36847
-23.1175,-51.8427,-1.36847
-23.4317,-51.0634,-1.36847
-23.7458,-50.2841,-1.36847
-24.0599,-49.5048,-1.36847
-24.3741,-48.7255,-1.36847
-24.6882,-47.9463,-1.36847
-25.0024,-47.167,-1.36847
-25.3165,-46.3877,-1.36847
-25.6306,-45.6084,-1.36847
-25.9448,-44.8291,-1.36847
-26.2589,-44.0498,-1.36847
-26.573,-43.2706,-1.36847
-26.8872,-42.4913,-1.36847
-27.2013,-41.712,-1.36847
-27.5155,-40.9327,-1.36847
-27.8296,-40.1534,-1.36847
-28.1437,-39.3741,-1.36847
-28.4579,-38.5949,-1.36847
-28.772,-37.8156,-1.36847
-29.0861,-37.0363,-1.36847
-29.4003,-36.257,-1.36847
-29.7144,-35.4777,-1.36847
-30.0286,-34.6984,-1.36847
-30.3427,-33.9191,-1.36847
-30.6568,-33.1399,-1.36847
-30.971,-32.3606,-1.36847
-31.2851,-31.5813,-1.36847
-31.5992,-30.802,-1.36847
-31.9134,-30.0227,-1.36847
-32.2275,-29.2434,-1.36847
-32.5417,-28.4642,-1.36847
-32.8558,-27.6849,-1.36847
-33.1699,-26.9056,-1.36847
-33.4841,-26.1263,-1.36847
-33.7982,-25.347,-1.36847
-34.1123,-24.5677,-1.36847
-34.4265,-23.7885,-1.36847
-34.7406,-23.0092,-1.36847
-35.0548,-22.2299,-1.36847
-35.3689,-21.4506,-1.36847
-35.683,-20.6713,-1.36847
-35.9972,-19.892,-1.36847
-36.3113,-19.1128,-1.36847
-36.6254,-18.3335,-1.36847
-36.9396,-17.5542,-1.36847
-37.2537,-16.7749,-1.36847
-37.5679,-15.9956,-1.36847
-37.882,-15.2163,-1.36847
-38.1961,-14.4371,-1.36847
-38.5103,-13.6578,-1.36847
-38.8244,-12.8785,-1.36847
-39.1385,-12.0992,-1.36847
-39.4527,-11.3199,-1.36847
-39.7668,-10.5406,-1.36847
-40.081,-9.76136,-1.36847
-40.3951,-8.98207,-1.36847
-40.7092,-8.20279,-1.36847
-41.0234,-7.42351,-1.36847
-41.3375,-6.64422,-1.36847
-41.6516,-5.86494,-1.36847
-41.9658,-5.08566,-1.36847
-42.2799,-4.30637,-1.36847
-42.5941,-3.52709,-1.36847
-42.9082,-2.7478,-1.36847
-43.2223,-1.96852,-1.36847
-43.5365,-1.18924,-1.36847
-43.8506,-0.409954,-1.36847
-44.1648,0.36933,-1.36847
-44.4789,1.14861,-1.36847
-44.793,1.9279,-1.36847
-45.1072,2.70718,-1.36847
-45.4213,3.48646,-1.36847
-45.7354,4.26575,-1.36847
-46.0496,5.04503,-1.36847
-46.3637,5.82431,-1.36847
-46.6779,6.6036,-1.36847
-46.992,7.38288,-1.36847
-47.3061,8.16217,-1.36847
-47.6203,8.94145,-1.36847
-47.9344,9.72073,-1.36847
-48.2485,10.5,-1.36847
-48.5627,11.2793,-1.36847
-48.8768,12.0586,-1.36847
-49.191,12.8379,-1.36847
-49.5051,13.6172,-1.36847
-49.8192,14.3964,-1.36847
-50.1334,15.1757,-1.36847
-50.4475,15.955,-1.36847
-50.7616,16.7343,-1.36847

-18.4551,-59.9283,-1.36847
-18.7692,-59.149,-1.36847
-19.0833,-58.3697,-1.36847
-19.3975,-57.5904,-1.36847
-19.7116,-56.8111,-1.36847
-20.0257,-56.0318,-1.36847
-20.3399,-55.2526,-1.36847
-20.654,-54.4733,-1.36847
-20.9682,-53.694,-1.36847
-21.2823,-52.9147,-1.36847
-21.5964,-52.1354,-1.36847
-21.9106,-51.3561,-1.36847
-22.2247,-50.5769,-1.36847
-22.5388,-49.7976,-1.36847
-22.853,-49.0183,-1.36847
-23.1671,-48.239,-1.36847
-23.4813,-47.4597,-1.36847
-23.7954,-46.6804,-1.36847
-24.1095,-45.9011,-1.36847
-24.4237,-45.1219,-1.36847
-24.7378,-44.3426,-1.36847
-25.0519,-43.5633,-1.36847
-25.3661,-42.784,-1.36847
-25.6802,-42.0047,-1.36847
-25.9944,-41.2254,-1.36847
-26.3085,-40.4462,-1.36847
-26.6226,-39.6669,-1.36847
-26.9368,-38.8876,-1.36847
-27.2509,-38.1083,-1.36847
-27.565,-37.329,-1.36847
-27.8792,-36.5497,-1.36847
-28.1933,-35.7705,-1.36847
-28.5075,-34.9912,-1.36847
-28.8216,-34.2119,-1.36847
-29.1357,-33.4326,-1.36847
-29.4499,-32.6533,-1.36847
-29.764,-31.874,-1.36847
-30.0781,-31.0948,-1.36847
-30.3923,-30.3155,-1.36847
-30.7064,-29.5362,-1.36847
-31.0206,-28.7569,-1.36847
-31.3347,-27.9776,-1.36847
-31.6488,-27.1983,-1.36847
-31.963,-26.4191,-1.36847
-32.2771,-25.6398,-1.36847
-32.5912,-24.8605,-1.36847
-32.9054,-24.0812,-1.36847
-33.2195,-23.3019,-1.36847
-33.5337,-22.5226,-1.36847
-33.8478,-21.7434,-1.36847
-34.1619,-20.9641,-1.36847
-34.4761,-20.1848,-1.36847
-34.7902,-19.4055,-1.36847
-35.1044,-18.6262,-1.36847
-35.4185,-17.8469,-1.36847
-35.7326,-17.0677,-1.36847
-36.0468,-16.2884,-1.36847
-36.3609,-15.5091,-1.36847
-36.675,-14.7298,-1.36847
-36.9892,-13.9505,-1.36847
-37.3033,-13.1712,-1.36847
-37.6175,-12.392,-1.36847
-37.9316,-11.6127,-1.36847
-38.2457,-10.8334,-1.36847
-38.5599,-10.0541,-1.36847
-38.874,-9.27482,-1.36847
-39.1881,-8.49554,-1.36847
-39.5023,-7.71625,-1.36847
-39.8164,-6.93697,-1.36847
-40.1306,-6.15768,-1.36847
-40.4447,-5.3784,-1.36847
-40.7588,-4.59912,-1.36847
-41.073,-3.81983,-1.36847
-41.3871,-3.04055,-1.36847
-41.7012,-2.26127,-1.36847
-42.0154,-1.48198,-1.36847
-42.3295,-0.7027,-1.36847
-42.6437,0.0765839,-1.36847
-42.9578,0.855868,-1.36847
-43.2719,1.63515,-1.36847
-43.5861,2.41443,-1.36847
-43.9002,3.19372,-1.36847
-44.2143,3.973,-1.36847
-44.5285,4.75229,-1.36847
-44.8426,5.53157,-1.36847
-45.1568,6.31085,-1.36847
-45.4709,7.09014,-1.36847
-45.785,7.86942,-1.36847
-46.0992,8.6487,-1.36847
-46.4133,9.42799,-1.36847
-46.7274,10.2073,-1.36847
-47.0416,10.9866,-1.36847
-47.3557,11.7658,-1.36847
-47.6699,12.5451,-1.36847
-47.984,13.3244,-1.36847
-48.2981,14.1037,-1.36847
-48.6123,14.883,-1.36847
-48.9264,15.6623,-1.36847
-49.2405,16.4415,-1.36847
-49.5547,17.2208,-1.36847

-17.2481,-59.4417,-1.36847
-17.5622,-58.6624,-1.36847
-17.8764,-57.8831,-1.36847
-18.1905,-57.1039,-1.36847
-18.5046,-56.3246,-1.36847
-18.8188,-55.5453,-1.36847
-19.1329,-54.766,-1.36847
-19.4471,-53.9867,-1.36847
-19.7612,-53.2074,-1.36847
-20.0753,-52.4282,-1.36847
-20.3895,-51.6489,-1.36847
-20.7036,-50.8696,-1.36847
-21.0177,-50.0903,-1.36847
-21.3319,-49.311,-1.36847
-21.646,-48.5317,-1.36847
-21.9602,-47.7525,-1.36847
-22.2743,-46.9732,-1.36847
-22.5884,-46.1939,-1.36847
-22.9026,-45.4146,-1.36847
-23.2167,-44.6353,-1.36847
-23.5308,-43.856,-1.36847
-23.845,-43.0768,-1.36847
-24.1591,-42.2975,-1.36847
-24.4733,-41.5182,-1.36847
-24.7874,-40.7389,-1.36847
-25.1015,-39.9596,-1.36847
-25.4157,-39.1803,-1.36847
-25.7298,-38.4011,-1.36847
-26.0439,-37.6218,-1.36847
-26.3581,-36.8425,-1.36847
-26.6722,-36.0632,-1.36847
-26.9864,-35.2839,-1.36847
-27.3005,-34.5046,-1.36847
-27.6146,-33.7254,-1.36847
-27.9288,-32.9461,-1.36847
-28.2429,-32.1668,-1.36847
-28.5571,-31.3875,-1.36847
-28.8712,-30.6082,-1.36847
-29.1853,-29.8289,-1.36847
-29.4995,-29.0497,-1.36847
-29.8136,-28.2704,-1.36847
-30.1277,-27.4911,-1.36847
-30.4419,-26.7118,-1.36847
-30.756,-25.9325,-1.36847
-31.0702,-25.1532,-1.36847
-31.3843,-24.374,-1.36847
-31.6984,-23.5947,-1.36847
-32.0126,-22.8154,-1.36847
-32.3267,-22.0361,-1.36847
-32.6408,-21.2568,-1.36847
-32.955,-20.4775,-1.36847
-33.2691,-19.6983,-1.36847
-33.5833,-18.919,-1.36847
-33.8974,-18.1397,-1.36847
-34.2115,-17.3604,-1.36847
-34.5257,-16.5811,-1.36847
-34.8398,-15.8018,-1.36847
-35.1539,-15.0226,-1.36847
-35.4681,-14.2433,-1.36847
-35.7822,-13.464,-1.36847
-36.0964,-12.6847,-1.36847
-36.4105,-11.9054,-1.36847
-36.7246,-11.1261,-1.36847
-37.0388,-10.3468,-1.36847
-37.3529,-9.56757,-1.36847
-37.667,-8.78828,-1.36847
-37.9812,-8.009,-1.36847
-38.2953,-7.22971,-1.36847
-38.6095,-6.45043,-1.36847
-38.9236,-5.67115,-1.36847
-39.2377,-4.89186,-1.36847
-39.5519,-4.11258,-1.36847
-39.866,-3.3333,-1.36847
-40.1801,-2.55401,-1.36847
-40.4943,-1.77473,-1.36847
-40.8084,-0.995445,-1.36847
-41.1226,-0.216162,-1.36847
-41.4367,0.563122,-1.36847
-41.7508,1.34241,-1.36847
-42.065,2.12169,-1.36847
-42.3791,2.90097,-1.36847
-42.6932,3.68026,-1.36847
-43.0074,4.45954,-1.36847
-43.3215,5.23882,-1.36847
-43.6357,6.01811,-1.36847
-43.9498,6.79739,-1.36847
-44.2639,7.57667,-1.36847
-44.5781,8.35596,-1.36847
-44.8922,9.13524,-1.36847
-45.2064,9.91453,-1.36847
-45.5205,10.6938,-1.36847
-45.8346,11.4731,-1.36847
-46.1488,12.2524,-1.36847
-46.4629,13.0317,-1.36847
-46.777,13.8109,-1.36847
-47.0912,14.5902,-1.36847
-47.4053,15.3695,-1.36847
-47.7195,16.1488,-1.36847
-48.0336,16.9281,-1.36847
-48.3477,17.7074,-1.36847

-16.0411,-58.9552,-1.36847
-16.3553,-58.1759,-1.36847
-16.6694,-57.3966,-1.36847
-16.9835,-56.6173,-1.36847
-17.2977,-55.838,-1.36847
-17.6118,-55.0588,-1.36847
-17.926,-54.2795,-1.36847
-18.2401,-53.5002,-1.36847
-18.5542,-52.7209,-1.36847
-18.8684,-51.9416,-1.36847
-19.1825,-51.1623,-1.36847
-19.4967,-50.3831,-1.36847
-19.8108,-49.6038,-1.36847
-20.1249,-48.8245,-1.36847
-20.4391,-48.0452,-1.36847
-20.7532,-47.2659,-1.36847
-21.0673,-46.4866,-1.36847
-21.3815,-45.7074,-1.36847
-21.6956,-44.9281,-1.36847
-22.0098,-44.1488,-1.36847
-22.3239,-43.3695,-1.36847
-22.638,-42.5902,-1.36847
-22.9522,-41.8109,-1.36847
-23.2663,-41.0317,-1.36847
-23.5804,-40.2524,-1.36847
-23.8946,-39.4731,-1.36847
-24.2087,-38.6938,-1.36847
-24.5229,-37.9145,-1.36847
-24.837,-37.1352,-1.36847
-25.1511,-36.356,-1.36847
-25.4653,-35.5767,-1.36847
-25.7794,-34.7974,-1.36847
-26.0935,-34.0181,-1.36847
-26.4077,-33.2388,-1.36847
-26.7218,-32.4595,-1.36847
-27.036,-31.6803,-1.36847
-27.3501,-30.901,-1.36847
-27.6642,-30.1217,-1.36847
-27.9784,-29.3424,-1.36847
-28.2925,-28.5631,-1.36847
-28.6066,-27.7838,-1.36847
-28.9208,-27.0046,-1.36847
-29.2349,-26.2253,-1.36847
-29.5491,-25.446,-1.36847
-29.8632,-24.6667,-1.36847
-30.1773,-23.8874,-1.36847
-30.4915,-23.1081,-1.36847
-30.8056,-22.3288,-1.36847
-31.1197,-21.5496,-1.36847
-31.4339,-20.7703,-1.36847
-31.748,-19.991,-1.36847
-32.0622,-19.2117,-1.36847
-32.3763,-18.4324,-1.36847
-32.6904,-17.6531,-1.36847
-33.0046,-16.8739,-1.36847
-33.3187,-16.0946,-1.36847
-33.6328,-15.3153,-1.36847
-33.947,-14.536,-1.36847
-34.2611,-13.7567,-1.36847
-34.5753,-12.9774,-1.36847
-34.8894,-12.1982,-1.36847
-35.2035,-11.4189,-1.36847
-35.5177,-10.6396,-1.36847
-35.8318,-9.86031,-1.36847
-36.1459,-9.08103,-1.36847
-36.4601,-8.30174,-1.36847
-36.7742,-7.52246,-1.36847
-37.0884,-6.74318,-1.36847
-37.4025,-5.96389,-1.36847
-37.7166,-5.18461,-1.36847
-38.0308,-4.40533,-1.36847
-38.3449,-3.62604,-1.36847
-38.6591,-2.84676,-1.36847
-38.9732,-2.06747,-1.36847
-39.2873,-1.28819,-1.36847
-39.6015,-0.508908,-1.36847
-39.9156,0.270376,-1.36847
-40.2297,1.04966,-1.36847
-40.5439,1.82894,-1.36847
-40.858,2.60823,-1.36847
-41.1722,3.38751,-1.36847
-41.4863,4.16679,-1.36847
-41.8004,4.94608,-1.36847
-42.1146,5.72536,-1.36847
-42.4287,6.50464,-1.36847
-42.7428,7.28393,-1.36847
-43.057,8.06321,-1.36847
-43.3711,8.8425,-1.36847
-43.6853,9.62178,-1.36847
-43.9994,10.4011,-1.36847
-44.3135,11.1803,-1.36847
-44.6277,11.9596,-1.36847
-44.9418,12.7389,-1.36847
-45.2559,13.5182,-1.36847
-45.5701,14.2975,-1.36847
-45.8842,15.0768,-1.36847
-46.1984,15.856,-1.36847
-46.5125,16.6353,-1.36847
-46.8266,17.4146,-1.36847
-47.1408,18.1939,-1.36847

-14.8342,-58.4686,-1.36847
-15.1483,-57.6894,-1.36847
-15.4625,-56.9101,-1.36847
-15.7766,-56.1308,-1.36847
-16.0907,-55.3515,-1.36847
-16.4049,-54.5722,-1.36847
-16.719,-53.7929,-1.36847
-17.0331,-53.0137,-1.36847
-17.3473,-52.2344,-1.36847
-17.6614,-51.4551,-1.36847
-17.9756,-50.6758,-1.36847
-18.2897,-49.8965,-1.36847
-18.6038,-49.1172,-1.36847
-18.918,-48.338,-1.36847
-19.2321,-47.5587,-1.36847
-19.5462,-46.7794,-1.36847
-19.8604,-46.0001,-1.36847
-20.1745,-45.2208,-1.36847
-20.4887,-44.4415,-1.36847
-20.8028,-43.6623,-1.36847
-21.1169,-42.883,-1.36847
-21.4311,-42.1037,-1.36847
-21.7452,-41.3244,-1.36847
-22.0593,-40.5451,-1.36847
-22.3735,-39.7658,-1.36847
-22.6876,-38.9866,-1.36847
-23.0018,-38.2073,-1.36847
-23.3159,-37.428,-1.36847
-23.63,-36.6487,-1.36847
-23.9442,-35.8694,-1.36847
-24.2583,-35.0901,-1.36847
-24.5724,-34.3108,-1.36847
-24.8866,-33.5316,-1.36847
-25.2007,-32.7523,-1.36847
-25.5149,-31.973,-1.36847
-25.829,-31.1937,-1.36847
-26.1431,-30.4144,-1.36847
-26.4573,-29.6351,-1.36847
-26.7714,-28.8559,-1.36847
-27.0855,-28.0766,-1.36847
-27.3997,-27.2973,-1.36847
-27.7138,-26.518,-1.36847
-28.028,-25.7387,-1.36847
-28.3421,-24.9594,-1.36847
-28.6562,-24.1802,-1.36847
-28.9704,-23.4009,-1.36847
-29.2845,-22.6216,-1.36847
-29.5987,-21.8423,-1.36847
-29.9128,-21.063,-1.36847
-30.2269,-20.2837,-1.36847
-30.5411,-19.5045,-1.36847
-30.8552,-18.7252,-1.36847
-31.1693,-17.9459,-1.36847
-31.4835,-17.1666,-1.36847
-31.7976,-16.3873,-1.36847
-32.1118,-15.608,-1.36847
-32.4259,-14.8288,-1.36847
-32.74,-14.0495,-1.36847
-33.0542,-13.2702,-1.36847
-33.3683,-12.4909,-1.36847
-33.6824,-11.7116,-1.36847
-33.9966,-10.9323,-1.36847
-34.3107,-10.1531,-1.36847
-34.6249,-9.37377,-1.36847
-34.939,-8.59449,-1.36847
-35.2531,-7.81521,-1.36847
-35.5673,-7.03592,-1.36847
-35.8814,-6.25664,-1.36847
-36.1955,-5.47736,-1.36847
-36.5097,-4.69807,-1.36847
-36.8238,-3.91879,-1.36847
-37.138,-3.1395,-1.36847
-37.4521,-2.36022,-1.36847
-37.7662,-1.58094,-1.36847
-38.0804,-0.801653,-1.36847
-38.3945,-0.0223698,-1.36847
-38.7086,0.756914,-1.36847
-39.0228,1.5362,-1.36847
-39.3369,2.31548,-1.36847
-39.6511,3.09476,-1.36847
-39.9652,3.87405,-1.36847
-40.2793,4.65333,-1.36847
-40.5935,5.43262,-1.36847
-40.9076,6.2119,-1.36847
-41.2217,6.99118,-1.36847
-41.5359,7.77047,-1.36847
-41.85,8.54975,-1.36847
-42.1642,9.32903,-1.36847
-42.4783,10.1083,-1.36847
-42.7924,10.8876,-1.36847
-43.1066,11.6669,-1.36847
-43.4207,12.4462,-1.36847
-43.7348,13.2255,-1.36847
-44.049,14.0047,-1.36847
-44.3631,14.784,-1.36847
-44.6773,15.5633,-1.36847
-44.9914,16.3426,-1.36847
-45.3055,17.1219,-1.36847
-45.6197,17.9012,-1.36847
-45.9338,18.6804,-1.36847

-13.6272,-57.9821,-1.36847
-13.9414,-57.2028,-1.36847
-14.2555,-56.4235,-1.36847
-14.5696,-55.6443,-1.36847
-14.8838,-54.865,-1.36847
-15.1979,-54.0857,-1.36847
-15.512,-53.3064,-1.36847
-15.8262,-52.5271,-1.36847
-16.1403,-51.7478,-1.36847
-16.4545,-50.9686,-1.36847
-16.7686,-50.1893,-1.36847
-17.0827,-49.41,-1.36847
-17.3969,-48.6307,-1.36847
-17.711,-47.8514,-1.36847
-18.0251,-47.0721,-1.36847
-18.3393,-46.2928,-1.36847
-18.6534,-45.5136,-1.36847
-18.9676,-44.7343,-1.36847
-19.2817,-43.955,-1.36847
-19.5958,-43.1757,-1.36847
-19.91,-42.3964,-1.36847
-20.2241,-41.6171,-1.36847
-20.5382,-40.8379,-1.36847
-20.8524,-40.0586,-1.36847
-21.1665,-39.2793,-1.36847
-21.4807,-38.5,-1.36847
-21.7948,-37.7207,-1.36847
-22.1089,-36.9414,-1.36847
-22.4231,-36.1622,-1.36847
-22.7372,-35.3829,-1.36847
-23.0514,-34.6036,-1.36847
-23.3655,-33.8243,-1.36847
-23.6796,-33.045,-1.36847
-23.9938,-32.2657,-1.36847
-24.3079,-31.4865,-1.36847
-24.622,-30.7072,-1.36847
-24.9362,-29.9279,-1.36847
-25.2503,-29.1486,-1.36847
-25.5645,-28.3693,-1.36847
-25.8786,-27.59,-1.36847
-26.1927,-26.8108,-1.36847
-26.5069,-26.0315,-1.36847
-26.821,-25.2522,-1.36847
-27.1351,-24.4729,-1.36847
-27.4493,-23.6936,-1.36847
-27.7634,-22.9143,-1.36847
-28.0776,-22.1351,-1.36847
-28.3917,-21.3558,-1.36847
-28.7058,-20.5765,-1.36847
-29.02,-19.7972,-1.36847
-29.3341,-19.0179,-1.36847
-29.6482,-18.2386,-1.36847
-29.9624,-17.4594,-1.36847
-30.2765,-16.6801,-1.36847
-30.5907,-15.9008,-1.36847
-30.9048,-15.1215,-1.36847
-31.2189,-14.3422,-1.36847
-31.5331,-13.5629,-1.36847
-31.8472,-12.7837,-1.36847
-32.1613,-12.0044,-1.36847
-32.4755,-11.2251,-1.36847
-32.7896,-10.4458,-1.36847
-33.1038,-9.66652,-1.36847
-33.4179,-8.88724,-1.36847
-33.732,-8.10795,-1.36847
-34.0462,-7.32867,-1.36847
-34.3603,-6.54938,-1.36847
-34.6744,-5.7701,-1.36847
-34.9886,-4.99082,-1.36847
-35.3027,-4.21153,-1.36847
-35.6169,-3.43225,-1.36847
-35.931,-2.65297,-1.36847
-36.2451,-1.87368,-1.36847
-36.5593,-1.0944,-1.36847
-36.8734,-0.315116,-1.36847
-37.1875,0.464168,-1.36847
-37.5017,1.24345,-1.36847
-37.8158,2.02274,-1.36847
-38.13,2.80202,-1.36847
-38.4441,3.5813,-1.36847
-38.7582,4.36059,-1.36847
-39.0724,5.13987,-1.36847
-39.3865,5.91915,-1.36847
-39.7007,6.69844,-1.36847
-40.0148,7.47772,-1.36847
-40.3289,8.257,-1.36847
-40.6431,9.03629,-1.36847
-40.9572,9.81557,-1.36847
-41.2713,10.5949,-1.36847
-41.5855,11.3741,-1.36847
-41.8996,12.1534,-1.36847
-42.2138,12.9327,-1.36847
-42.5279,13.712,-1.36847
-42.842,14.4913,-1.36847
-43.1562,15.2706,-1.36847
-43.4703,16.0498,-1.36847
-43.7844,16.8291,-1.36847
-44.0986,17.6084,-1.36847
-44.4127,18.3877,-1.36847
-44.7269,19.167,-1.36847

-12.4203,-57.4956,-1.36847
-12.7344,-56.7163,-1.36847
-13.0485,-55.937,-1.36847
-13.3627,-55.1577,-1.36847
-13.6768,-54.3784,-1.36847
-13.991,-53.5991,-1.36847
-14.3051,-52.8199,-1.36847
-14.6192,-52.0406,-1.36847
-14.9334,-51.2613,-1.36847
-15.2475,-50.482,-1.36847
-15.5616,-49.7027,-1.36847
-15.8758,-48.9234,-1.36847
-16.1899,-48.1442,-1.36847
-16.5041,-47.3649,-1.36847
-16.8182,-46.5856,-1.36847
-17.1323,-45.8063,-1.36847
-17.4465,-45.027,-1.36847
-17.7606,-44.2477,-1.36847
-18.0747,-43.4685,-1.36847
-18.3889,-42.6892,-1.36847
-18.703,-41.9099,-1.36847
-19.0172,-41.1306,-1.36847
-19.3313,-40.3513,-1.36847
-19.6454,-39.572,-1.36847
-19.9596,-38.7928,-1.36847
-20.2737,-38.0135,-1.36847
-20.5878,-37.2342,-1.36847
-20.902,-36.4549,-1.36847
-21.2161,-35.6756,-1.36847
-21.5303,-34.8963,-1.36847
-21.8444,-34.1171,-1.36847
-22.1585,-33.3378,-1.36847
-22.4727,-32.5585,-1.36847
-22.7868,-31.7792,-1.36847
-23.1009,-30.9999,-1.36847
-23.4151,-30.2206,-1.36847
-23.7292,-29.4414,-1.36847
-24.0434,-28.6621,-1.36847
-24.3575,-27.8828,-1.36847
-24.6716,-27.1035,-1.36847
-24.9858,-26.3242,-1.36847
-25.2999,-25.5449,-1.36847
-25.614,-24.7657,-1.36847
-25.9282,-23.9864,-1.36847
-26.2423,-23.2071,-1.36847
-26.5565,-22.4278,-1.36847
-26.8706,-21.6485,-1.36847
-27.1847,-20.8692,-1.36847
-27.4989,-20.09,-1.36847
-27.813,-19.3107,-1.36847
-28.1271,-18.5314,-1.36847
-28.4413,-17.7521,-1.36847
-28.7554,-16.9728,-1.36847
-29.0696,-16.1935,-1.36847
-29.3837,-15.4142,-1.36847
-29.6978,-14.635,-1.36847
-30.012,-13.8557,-1.36847
-30.3261,-13.0764,-1.36847
-30.6402,-12.2971,-1.36847
-30.9544,-11.5178,-1.36847
-31.2685,-10.7385,-1.36847
-31.5827,-9.95926,-1.36847
-31.8968,-9.17998,-1.36847
-32.2109,-8.4007,-1.36847
-32.5251,-7.62141,-1.36847
-32.8392,-6.84213,-1.36847
-33.1534,-6.06285,-1.36847
-33.4675,-5.28356,-1.36847
-33.7816,-4.50428,-1.36847
-34.0958,-3.725,-1.36847
-34.4099,-2.94571,-1.36847
-34.724,-2.16643,-1.36847
-35.0382,-1.38714,-1.36847
-35.3523,-0.607861,-1.36847
-35.6665,0.171422,-1.36847
-35.9806,0.950706,-1.36847
-36.2947,1.72999,-1.36847
-36.6089,2.50927,-1.36847
-36.923,3.28856,-1.36847
-37.2371,4.06784,-1.36847
-37.5513,4.84712,-1.36847
-37.8654,5.62641,-1.36847
-38.1796,6.40569,-1.36847
-38.4937,7.18497,-1.36847
-38.8078,7.96426,-1.36847
-39.122,8.74354,-1.36847
-39.4361,9.52283,-1.36847
-39.7502,10.3021,-1.36847
-40.0644,11.0814,-1.36847
-40.3785,11.8607,-1.36847
-40.6927,12.64,-1.36847
-41.0068,13.4192,-1.36847
-41.3209,14.1985,-1.36847
-41.6351,14.9778,-1.36847
-41.9492,15.7571,-1.36847
-42.2633,16.5364,-1.36847
-42.5775,17.3157,-1.36847
-42.8916,18.0949,-1.36847
-43.2058,18.8742,-1.36847
-43.5199,19.6535,-1.36847

-11.2133,-57.009,-1.36847
-11.5274,-56.2297,-1.36847
-11.8416,-55.4505,-1.36847
-12.1557,-54.6712,-1.36847
-12.4699,-53.8919,-1.36847
-12.784,-53.1126,-1.36847
-13.0981,-52.3333,-1.36847
-13.4123,-51.554,-1.36847
-13.7264,-50.7748,-1.36847
-14.0405,-49.9955,-1.36847
-14.3547,-49.2162,-1.36847
-14.6688,-48.4369,-1.36847
-14.983,-47.6576,-1.36847
-15.2971,-46.8783,-1.36847
-15.6112,-46.0991,-1.36847
-15.9254,-45.3198,-1.36847
-16.2395,-44.5405,-1.36847
-16.5536,-43.7612,-1.36847
-16.8678,-42.9819,-1.36847
-17.1819,-42.2026,-1.36847
-17.4961,-41.4234,-1.36847
-17.8102,-40.6441,-1.36847
-18.1243,-39.8648,-1.36847
-18.4385,-39.0855,-1.36847
-18.7526,-38.3062,-1.36847
-19.0667,-37.5269,-1.36847
-19.3809,-36.7477,-1.36847
-19.695,-35.9684,-1.36847
-20.0092,-35.1891,-1.36847
-20.3233,-34.4098,-1.36847
-20.6374,-33.6305,-1.36847
-20.9516,-32.8512,-1.36847
-21.2657,-32.072,-1.36847
-21.5798,-31.2927,-1.36847
-21.894,-30.5134,-1.36847
-22.2081,-29.7341,-1.36847
-22.5223,-28.9548,-1.36847
-22.8364,-28.1755,-1.36847
-23.1505,-27.3962,-1.36847
-23.4647,-26.617,-1.36847
-23.7788,-25.8377,-1.36847
-24.093,-25.0584,-1.36847
-24.4071,-24.2791,-1.36847
-24.7212,-23.4998,-1.36847
-25.0354,-22.7205,-1.36847
-25.3495,-21.9413,-1.36847
-25.6636,-21.162,-1.36847
-25.9778,-20.3827,-1.36847
-26.2919,-19.6034,-1.36847
-26.6061,-18.8241,-1.36847
-26.9202,-18.0448,-1.36847
-27.2343,-17.2656,-1.36847
-27.5485,-16.4863,-1.36847
-27.8626,-15.707,-1.36847
-28.1767,-14.9277,-1.36847
-28.4909,-14.1484,-1.36847
-28.805,-13.3691,-1.36847
-29.1192,-12.5899,-1.36847
-29.4333,-11.8106,-1.36847
-29.7474,-11.0313,-1.36847
-30.0616,-10.252,-1.36847
-30.3757,-9.47273,-1.36847
-30.6898,-8.69344,-1.36847
-31.004,-7.91416,-1.36847
-31.3181,-7.13488,-1.36847
-31.6323,-6.35559,-1.36847
-31.9464,-5.57631,-1.36847
-32.2605,-4.79703,-1.36847
-32.5747,-4.01774,-1.36847
-32.8888,-3.23846,-1.36847
-33.2029,-2.45917,-1.36847
-33.5171,-1.67989,-1.36847
-33.8312,-0.900607,-1.36847
-34.1454,-0.121323,-1.36847
-34.4595,0.65796,-1.36847
-34.7736,1.43724,-1.36847
-35.0878,2.21653,-1.36847
-35.4019,2.99581,-1.36847
-35.716,3.77509,-1.36847
-36.0302,4.55438,-1.36847
-36.3443,5.33366,-1.36847
-36.6585,6.11295,-1.36847
-36.9726,6.89223,-1.36847
-37.2867,7.67151,-1.36847
-37.6009,8.4508,-1.36847
-37.915,9.23008,-1.36847
-38.2291,10.0094,-1.36847
-38.5433,10.7886,-1.36847
-38.8574,11.5679,-1.36847
-39.1716,12.3472,-1.36847
-39.4857,13.1265,-1.36847
-39.7998,13.9058,-1.36847
-40.114,14.6851,-1.36847
-40.4281,15.4643,-1.36847
-40.7422,16.2436,-1.36847
-41.0564,17.0229,-1.36847
-41.3705,17.8022,-1.36847
-41.6847,18.5815,-1.36847
-41.9988,19.3608,-1.36847
-42.3129,20.1401,-1.36847

-10.0063,-56.5225,-1.36847
-10.3205,-55.7432,-1.36847
-10.6346,-54.9639,-1.36847
-10.9488,-54.1846,-1.36847
-11.2629,-53.4054,-1.36847
-11.577,-52.6261,-1.36847
-11.8912,-51.8468,-1.36847
-12.2053,-51.0675,-1.36847
-12.5194,-50.2882,-1.36847
-12.8336,-49.5089,-1.36847
-13.1477,-48.7297,-1.36847
-13.4619,-47.9504,-1.36847
-13.776,-47.1711,-1.36847
-14.0901,-46.3918,-1.36847
-14.4043,-45.6125,-1.36847
-14.7184,-44.8332,-1.36847
-15.0325,-44.054,-1.36847
-15.3467,-43.2747,-1.36847
-15.6608,-42.4954,-1.36847
-15.975,-41.7161,-1.36847
-16.2891,-40.9368,-1.36847
-16.6032,-40.1575,-1.36847
-16.9174,-39.3782,-1.36847
-17.2315,-38.599,-1.36847
-17.5457,-37.8197,-1.36847
-17.8598,-37.0404,-1.36847
-18.1739,-36.2611,-1.36847
-18.4881,-35.4818,-1.36847
-18.8022,-34.7025,-1.36847
-19.1163,-33.9233,-1.36847
-19.4305,-33.144,-1.36847
-19.7446,-32.3647,-1.36847
-20.0588,-31.5854,-1.36847
-20.3729,-30.8061,-1.36847
-20.687,-30.0268,-1.36847
-21.0012,-29.2476,-1.36847
-21.3153,-28.4683,-1.36847
-21.6294,-27.689,-1.36847
-21.9436,-26.9097,-1.36847
-22.2577,-26.1304,-1.36847
-22.5719,-25.3511,-1.36847
-22.886,-24.5719,-1.36847
-23.2001,-23.7926,-1.36847
-23.5143,-23.0133,-1.36847
-23.8284,-22.234,-1.36847
-24.1425,-21.4547,-1.36847
-24.4567,-20.6754,-1.36847
-24.7708,-19.8962,-1.36847
-25.085,-19.1169,-1.36847
-25.3991,-18.3376,-1.36847
-25.7132,-17.5583,-1.36847
-26.0274,-16.779,-1.36847
-26.3415,-15.9997,-1.36847
-26.6556,-15.2205,-1.36847
-26.9698,-14.4412,-1.36847
-27.2839,-13.6619,-1.36847
-27.5981,-12.8826,-1.36847
-27.9122,-12.1033,-1.36847
-28.2263,-11.324,-1.36847
-28.5405,-10.5448,-1.36847
-28.8546,-9.76547,-1.36847
-29.1687,-8.98619,-1.36847
-29.4829,-8.20691,-1.36847
-29.797,-7.42762,-1.36847
-30.1112,-6.64834,-1.36847
-30.4253,-5.86905,-1.36847
-30.7394,-5.08977,-1.36847
-31.0536,-4.31049,-1.36847
-31.3677,-3.5312,-1.36847
-31.6818,-2.75192,-1.36847
-31.996,-1.97264,-1.36847
-32.3101,-1.19335,-1.36847
-32.6243,-0.414069,-1.36847
-32.9384,0.365214,-1.36847
-33.2525,1.1445,-1.36847
-33.5667,1.92378,-1.36847
-33.8808,2.70307,-1.36847
-34.195,3.48235,-1.36847
-34.5091,4.26163,-1.36847
-34.8232,5.04092,-1.36847
-35.1374,5.8202,-1.36847
-35.4515,6.59948,-1.36847
-35.7656,7.37877,-1.36847
-36.0798,8.15805,-1.36847
-36.3939,8.93733,-1.36847
-36.7081,9.71662,-1.36847
-37.0222,10.4959,-1.36847
-37.3363,11.2752,-1.36847
-37.6505,12.0545,-1.36847
-37.9646,12.8338,-1.36847
-38.2787,13.613,-1.36847
-38.5929,14.3923,-1.36847
-38.907,15.1716,-1.36847
-39.2212,15.9509,-1.36847
-39.5353,16.7302,-1.36847
-39.8494,17.5095,-1.36847
-40.1636,18.2887,-1.36847
-40.4777,19.068,-1.36847
-40.7918,19.8473,-1.36847
-41.106,20.6266,-1.36847

-8.79939,-56.036,-1.36847
-9.11353,-55.2567,-1.36847
-9.42766,-54.4774,-1.36847
-9.7418,-53.6981,-1.36847
-10.0559,-52.9188,-1.36847
-10.3701,-52.1395,-1.36847
-10.6842,-51.3602,-1.36847
-10.9984,-50.581,-1.36847
-11.3125,-49.8017,-1.36847
-11.6266,-49.0224,-1.36847
-11.9408,-48.2431,-1.36847
-12.2549,-47.4638,-1.36847
-12.569,-46.6845,-1.36847
-12.8832,-45.9053,-1.36847
-13.1973,-45.126,-1.36847
-13.5115,-44.3467,-1.36847
-13.8256,-43.5674,-1.36847
-14.1397,-42.7881,-1.36847
-14.4539,-42.0088,-1.36847
-14.768,-41.2296,-1.36847
-15.0821,-40.4503,-1.36847
-15.3963,-39.671,-1.36847
-15.7104,-38.8917,-1.36847
-16.0246,-38.1124,-1.36847
-16.3387,-37.3331,-1.36847
-16.6528,-36.5539,-1.36847
-16.967,-35.7746,-1.36847
-17.2811,-34.9953,-1.36847
-17.5952,-34.216,-1.36847
-17.9094,-33.4367,-1.36847
-18.2235,-32.6574,-1.36847
-18.5377,-31.8782,-1.36847
-18.8518,-31.0989,-1.36847
-19.1659,-30.3196,-1.36847
-19.4801,-29.5403,-1.36847
-19.7942,-28.761,-1.36847
-20.1083,-27.9817,-1.36847
-20.4225,-27.2025,-1.36847
-20.7366,-26.4232,-1.36847
-21.0508,-25.6439,-1.36847
-21.3649,-24.8646,-1.36847
-21.679,-24.0853,-1.36847
-21.9932,-23.306,-1.36847
-22.3073,-22.5268,-1.36847
-22.6214,-21.7475,-1.36847
-22.9356,-20.9682,-1.36847
-23.2497,-20.1889,-1.36847
-23.5639,-19.4096,-1.36847
-23.878,-18.6303,-1.36847
-24.1921,-17.8511,-1.36847
-24.5063,-17.0718,-1.36847
-24.8204,-16.2925,-1.36847
-25.1345,-15.5132,-1.36847
-25.4487,-14.7339,-1.36847
-25.7628,-13.9546,-1.36847
-26.077,-13.1754,-1.36847
-26.3911,-12.3961,-1.36847
-26.7052,-11.6168,-1.36847
-27.0194,-10.8375,-1.36847
-27.3335,-10.0582,-1.36847
-27.6477,-9.27893,-1.36847
-27.9618,-8.49965,-1.36847
-28.2759,-7.72037,-1.36847
-28.5901,-6.94108,-1.36847
-28.9042,-6.1618,-1.36847
-29.2183,-5.38252,-1.36847
-29.5325,-4.60323,-1.36847
-29.8466,-3.82395,-1.36847
-30.1608,-3.04467,-1.36847
-30.4749,-2.26538,-1.36847
-30.789,-1.4861,-1.36847
-31.1032,-0.706815,-1.36847
-31.4173,0.0724687,-1.36847
-31.7314,0.851752,-1.36847
-32.0456,1.63104,-1.36847
-32.3597,2.41032,-1.36847
-32.6739,3.1896,-1.36847
-32.988,3.96889,-1.36847
-33.3021,4.74817,-1.36847
-33.6163,5.52745,-1.36847
-33.9304,6.30674,-1.36847
-34.2445,7.08602,-1.36847
-34.5587,7.8653,-1.36847
-34.8728,8.64459,-1.36847
-35.187,9.42387,-1.36847
-35.5011,10.2032,-1.36847
-35.8152,10.9824,-1.36847
-36.1294,11.7617,-1.36847
-36.4435,12.541,-1.36847
-36.7576,13.3203,-1.36847
-37.0718,14.0996,-1.36847
-37.3859,14.8789,-1.36847
-37.7001,15.6581,-1.36847
-38.0142,16.4374,-1.36847
-38.3283,17.2167,-1.36847
-38.6425,17.996,-1.36847
-38.9566,18.7753,-1.36847
-39.2707,19.5546,-1.36847
-39.5849,20.3338,-1.36847
-39.899,21.1131,-1.36847

-7.59243,-55.5494,-1.36847
-7.90657,-54.7701,-1.36847
-8.22071,-53.9908,-1.36847
-8.53484,-53.2116,-1.36847
-8.84898,-52.4323,-1.36847
-9.16312,-51.653,-1.36847
-9.47726,-50.8737,-1.36847
-9.79139,-50.0944,-1.36847
-10.1055,-49.3151,-1.36847
-10.4197,-48.5359,-1.36847
-10.7338,-47.7566,-1.36847
-11.0479,-46.9773,-1.36847
-11.3621,-46.198,-1.36847
-11.6762,-45.4187,-1.36847
-11.9904,-44.6394,-1.36847
-12.3045,-43.8602,-1.36847
-12.6186,-43.0809,-1.36847
-12.9328,-42.3016,-1.36847
-13.2469,-41.5223,-1.36847
-13.561,-40.743,-1.36847
-13.8752,-39.9637,-1.36847
-14.1893,-39.1845,-1.36847
-14.5035,-38.4052,-1.36847
-14.8176,-37.6259,-1.36847
-15.1317,-36.8466,-1.36847
-15.4459,-36.0673,-1.36847
-15.76,-35.288,-1.36847
-16.0741,-34.5088,-1.36847
-16.3883,-33.7295,-1.36847
-16.7024,-32.9502,-1.36847
-17.0166,-32.1709,-1.36847
-17.3307,-31.3916,-1.36847
-17.6448,-30.6123,-1.36847
-17.959,-29.8331,-1.36847
-18.2731,-29.0538,-1.36847
-18.5873,-28.2745,-1.36847
-18.9014,-27.4952,-1.36847
-19.2155,-26.7159,-1.36847
-19.5297,-25.9366,-1.36847
-19.8438,-25.1574,-1.36847
-20.1579,-24.3781,-1.36847
-20.4721,-23.5988,-1.36847
-20.7862,-22.8195,-1.36847
-21.1004,-22.0402,-1.36847
-21.4145,-21.2609,-1.36847
-21.7286,-20.4817,-1.36847
-22.0428,-19.7024,-1.36847
-22.3569,-18.9231,-1.36847
-22.671,-18.1438,-1.36847
-22.9852,-17.3645,-1.36847
-23.2993,-16.5852,-1.36847
-23.6135,-15.8059,-1.36847
-23.9276,-15.0267,-1.36847
-24.2417,-14.2474,-1.36847
-24.5559,-13.4681,-1.36847
-24.87,-12.6888,-1.36847
-25.1841,-11.9095,-1.36847
-25.4983,-11.1302,-1.36847
-25.8124,-10.351,-1.36847
-26.1266,-9.57168,-1.36847
-26.4407,-8.7924,-1.36847
-26.7548,-8.01311,-1.36847
-27.069,-7.23383,-1.36847
-27.3831,-6.45455,-1.36847
-27.6972,-5.67526,-1.36847
-28.0114,-4.89598,-1.36847
-28.3255,-4.1167,-1.36847
-28.6397,-3.33741,-1.36847
-28.9538,-2.55813,-1.36847
-29.2679,-1.77884,-1.36847
-29.5821,-0.999561,-0.993695
-29.8962,-0.220277,-0.822078
-30.2103,0.559007,-0.961793
-30.5245,1.33829,-1.06864
-30.8386,2.11757,-1.36847
-31.1528,2.89686,-1.36847
-31.4669,3.67614,-1.36847
-31.781,4.45542,-1.36847
-32.0952,5.23471,-1.36847
-32.4093,6.01399,-1.36847
-32.7234,6.79328,-1.36847
-33.0376,7.57256,-1.36847
-33.3517,8.35184,-1.36847
-33.6659,9.13113,-1.36847
-33.98,9.91041,-1.36847
-34.2941,10.6897,-1.36847
-34.6083,11.469,-1.36847
-34.9224,12.2483,-1.36847
-35.2365,13.0275,-1.36847
-35.5507,13.8068,-1.36847
-35.8648,14.5861,-1.36847
-36.179,15.3654,-1.36847
-36.4931,16.1447,-1.36847
-36.8072,16.924,-1.36847
-37.1214,17.7032,-1.36847
-37.4355,18.4825,-1.36847
-37.7497,19.2618,-1.36847
-38.0638,20.0411,-1.36847
-38.3779,20.8204,-1.36847
-38.6921,21.5997,-1.36847

-6.38547,-55.0629,-1.36847
-6.69961,-54.2836,-1.36847
-7.01375,-53.5043,-1.36847
-7.32789,-52.725,-1.36847
-7.64202,-51.9457,-1.36847
-7.95616,-51.1665,-1.36847
-8.2703,-50.3872,-1.36847
-8.58444,-49.6079,-1.36847
-8.89857,-48.8286,-1.36847
-9.21271,-48.0493,-1.36847
-9.52685,-47.27,-1.36847
-9.84099,-46.4908,-1.36847
-10.1551,-45.7115,-1.36847
-10.4693,-44.9322,-1.36847
-10.7834,-44.1529,-1.36847
-11.0975,-43.3736,-1.36847
-11.4117,-42.5943,-1.36847
-11.7258,-41.8151,-1.36847
-12.04,-41.0358,-1.36847
-12.3541,-40.2565,-1.36847
-12.6682,-39.4772,-1.36847
-12.9824,-38.6979,-1.36847
-13.2965,-37.9186,-1.36847
-13.6106,-37.1394,-1.36847
-13.9248,-36.3601,-1.36847
-14.2389,-35.5808,-1.36847
-14.5531,-34.8015,-1.36847
-14.8672,-34.0222,-1.36847
-15.1813,-33.2429,-1.36847
-15.4955,-32.4637,-1.36847
-15.8096,-31.6844,-1.36847
-16.1237,-30.9051,-1.36847
-16.4379,-30.1258,-1.36847
-16.752,-29.3465,-1.36847
-17.0662,-28.5672,-1.36847
-17.3803,-27.7879,-1.36847
-17.6944,-27.0087,-1.36847
-18.0086,-26.2294,-1.36847
-18.3227,-25.4501,-1.36847
-18.6368,-24.6708,-1.36847
-18.951,-23.8915,-1.36847
-19.2651,-23.1122,-1.36847
-19.5793,-22.333,-1.36847
-19.8934,-21.5537,-1.36847
-20.2075,-20.7744,-1.36847
-20.5217,-19.9951,-1.36847
-20.8358,-19.2158,-1.36847
-21.1499,-18.4365,-1.36847
-21.4641,-17.6573,-1.36847
-21.7782,-16.878,-1.36847
-22.0924,-16.0987,-1.36847
-22.4065,-15.3194,-1.36847
-22.7206,-14.5401,-1.36847
-23.0348,-13.7608,-1.36847
-23.3489,-12.9816,-1.36847
-23.663,-12.2023,-1.36847
-23.9772,-11.423,-1.36847
-24.2913,-10.6437,-1.36847
-24.6055,-9.86443,-1.36847
-24.9196,-9.08514,-1.36847
-25.2337,-8.30586,-1.36847
-25.5479,-7.52658,-1.36847
-25.862,-6.74729,-1.36847
-26.1761,-5.96801,-1.36847
-26.4903,-5.18872,-1.36847
-26.8044,-4.40944,-1.36847
-27.1186,-3.63016,-1.36847
-27.4327,-2.85087,-1.36847
-27.7468,-2.07159,-1.36847
-28.061,-1.29231,-1.07977
-28.3751,-0.513023,-0.645243
-28.6893,0.266261,-0.369106
-29.0034,1.04554,-0.373446
-29.3175,1.82483,-0.432005
-29.6317,2.60411,-0.566793
-29.9458,3.3834,-0.761925
-30.2599,4.16268,-1.0099
-30.5741,4.94196,-1.36847
-30.8882,5.72125,-1.36847
-31.2024,6.50053,-1.36847
-31.5165,7.27981,-1.36847
-31.8306,8.0591,-1.36847
-32.1448,8.83838,-1.36847
-32.4589,9.61766,-1.36847
-32.773,10.3969,-1.36847
-33.0872,11.1762,-1.36847
-33.4013,11.9555,-1.36847
-33.7155,12.7348,-1.36847
-34.0296,13.5141,-1.36847
-34.3437,14.2934,-1.36847
-34.6579,15.0726,-1.36847
-34.972,15.8519,-1.36847
-35.2861,16.6312,-1.36847
-35.6003,17.4105,-1.36847
-35.9144,18.1898,-1.36847
-36.2286,18.9691,-1.36847
-36.5427,19.7484,-1.36847
-36.8568,20.5276,-1.36847
-37.171,21.3069,-1.36847
-37.4851,22.0862,-1.36847

-5.17851,-54.5763,-1.36847
-5.49265,-53.7971,-1.36847
-5.80679,-53.0178,-1.36847
-6.12093,-52.2385,-1.36847
-6.43507,-51.4592,-1.36847
-6.7492,-50.6799,-1.36847
-7.06334,-49.9006,-1.36847
-7.37748,-49.1214,-1.36847
-7.69162,-48.3421,-1.36847
-8.00575,-47.5628,-1.36847
-8.31989,-46.7835,-1.36847
-8.63403,-46.0042,-1.36847
-8.94817,-45.2249,-1.36847
-9.26231,-44.4457,-1.36847
-9.57644,-43.6664,-1.36847
-9.89058,-42.8871,-1.36847
-10.2047,-42.1078,-1.36847
-10.5189,-41.3285,-1.36847
-10.833,-40.5492,-1.36847
-11.1471,-39.7699,-1.36847
-11.4613,-38.9907,-1.36847
-11.7754,-38.2114,-1.36847
-12.0895,-37.4321,-1.36847
-12.4037,-36.6528,-1.36847
-12.7178,-35.8735,-1.36847
-13.032,-35.0942,-1.36847
-13.3461,-34.315,-1.36847
-13.6602,-33.5357,-1.36847
-13.9744,-32.7564,-1.36847
-14.2885,-31.9771,-1.36847
-14.6026,-31.1978,-1.36847
-14.9168,-30.4185,-1.36847
-15.2309,-29.6393,-1.36847
-15.5451,-28.86,-1.36847
-15.8592,-28.0807,-1.36847
-16.1733,-27.3014,-1.36847
-16.4875,-26.5221,-1.36847
-16.8016,-25.7428,-1.36847
-17.1157,-24.9636,-1.36847
-17.4299,-24.1843,-1.36847
-17.744,-23.405,-1.36847
-18.0582,-22.6257,-1.36847
-18.3723,-21.8464,-1.36847
-18.6864,-21.0671,-1.36847
-19.0006,-20.2879,-1.36847
-19.3147,-19.5086,-1.36847
-19.6288,-18.7293,-1.36847
-19.943,-17.95,-1.36847
-20.2571,-17.1707,-1.36847
-20.5713,-16.3914,-1.36847
-20.8854,-15.6122,-1.36847
-21.1995,-14.8329,-1.36847
-21.5137,-14.0536,-1.36847
-21.8278,-13.2743,-1.36847
-22.142,-12.495,-1.36847
-22.4561,-11.7157,-1.36847
-22.7702,-10.9365,-1.36847
-23.0844,-10.1572,-1.36847
-23.3985,-9.37789,-1.36847
-23.7126,-8.5986,-1.36847
-24.0268,-7.81932,-1.36847
-24.3409,-7.04004,-1.36847
-24.6551,-6.26075,-1.36847
-24.9692,-5.48147,-1.36847
-25.2833,-4.70219,-1.36847
-25.5975,-3.9229,-1.36847
-25.9116,-3.14362,-1.36847
-26.2257,-2.36434,-1.36847
-26.5399,-1.58505,-1.11772
-26.854,-0.805769,-0.752581
-27.1682,-0.026485,-0.420441
-27.4823,0.752799,-0.277467
-27.7964,1.53208,-0.217774
-28.1106,2.31137,-0.238573
-28.4247,3.09065,-0.273569
-28.7388,3.86993,-0.330703
-29.053,4.64922,-0.437505
-29.3671,5.4285,-0.850778
-29.6813,6.20778,-1.36847
-29.9954,6.98707,-1.36847
-30.3095,7.76635,-1.36847
-30.6237,8.54563,-1.36847
-30.9378,9.32492,-1.36847
-31.2519,10.1042,-1.36847
-31.5661,10.8835,-1.36847
-31.8802,11.6628,-1.36847
-32.1944,12.4421,-1.36847
-32.5085,13.2213,-1.36847
-32.8226,14.0006,-1.36847
-33.1368,14.7799,-1.36847
-33.4509,15.5592,-1.36847
-33.765,16.3385,-1.36847
-34.0792,17.1178,-1.36847
-34.3933,17.897,-1.36847
-34.7075,18.6763,-1.36847
-35.0216,19.4556,-1.36847
-35.3357,20.2349,-1.36847
-35.6499,21.0142,-1.36847
-35.964,21.7935,-1.36847
-36.2781,22.5727,-1.36847

-3.97156,-54.0898,-1.36847
-4.28569,-53.3105,-1.36847
-4.59983,-52.5312,-1.36847
-4.91397,-51.7519,-1.36847
-5.22811,-50.9727,-1.36847
-5.54225,-50.1934,-1.36847
-5.85638,-49.4141,-1.36847
-6.17052,-48.6348,-1.36847
-6.48466,-47.8555,-1.36847
-6.7988,-47.0762,-1.36847
-7.11293,-46.297,-1.36847
-7.42707,-45.5177,-1.36847
-7.74121,-44.7384,-1.36847
-8.05535,-43.9591,-1.36847
-8.36949,-43.1798,-1.36847
-8.68362,-42.4005,-1.36847
-8.99776,-41.6213,-1.36847
-9.3119,-40.842,-1.36847
-9.62604,-40.0627,-1.36847
-9.94017,-39.2834,-1.36847
-10.2543,-38.5041,-1.36847
-10.5684,-37.7248,-1.36847
-10.8826,-36.9456,-1.36847
-11.1967,-36.1663,-1.36847
-11.5109,-35.387,-1.36847
-11.825,-34.6077,-1.36847
-12.1391,-33.8284,-1.36847
-12.4533,-33.0491,-1.36847
-12.7674,-32.2699,-1.36847
-13.0816,-31.4906,-1.36847
-13.3957,-30.7113,-1.36847
-13.7098,-29.932,-1.36847
-14.024,-29.1527,-1.36847
-14.3381,-28.3734,-1.36847
-14.6522,-27.5942,-1.36847
-14.9664,-26.8149,-1.36847
-15.2805,-26.0356,-1.36847
-15.5947,-25.2563,-1.36847
-15.9088,-24.477,-1.36847
-16.2229,-23.6977,-1.36847
-16.5371,-22.9185,-1.36847
-16.8512,-22.1392,-1.36847
-17.1653,-21.3599,-1.36847
-17.4795,-20.5806,-1.36847
-17.7936,-19.8013,-1.36847
-18.1078,-19.022,-1.36847
-18.4219,-18.2428,-1.36847
-18.736,-17.4635,-1.36847
-19.0502,-16.6842,-1.36847
-19.3643,-15.9049,-1.36847
-19.6784,-15.1256,-1.36847
-19.9926,-14.3463,-1.36847
-20.3067,-13.5671,-1.36847
-20.6209,-12.7878,-1.36847
-20.935,-12.0085,-1.36847
-21.2491,-11.2292,-1.36847
-21.5633,-10.4499,-1.36847
-21.8774,-9.67063,-1.36847
-22.1915,-8.89135,-1.36847
-22.5057,-8.11207,-1.36847
-22.8198,-7.33278,-1.36847
-23.134,-6.5535,-1.36847
-23.4481,-5.77422,-1.36847
-23.7622,-4.99493,-1.36847
-24.0764,-4.21565,-1.36847
-24.3905,-3.43637,-1.36847
-24.7046,-2.65708,-1.36847
-25.0188,-1.8778,-1.36847
-25.3329,-1.09851,-0.871571
-25.6471,-0.319231,-0.482901
-25.9612,0.460053,-0.308587
-26.2753,1.23934,-0.230576
-26.5895,2.01862,-0.190385
-26.9036,2.7979,-0.181672
-27.2177,3.57719,-0.216018
-27.5319,4.35647,-0.291815
-27.846,5.13575,-0.481184
-28.1602,5.91504,-0.929943
-28.4743,6.69432,-1.36847
-28.7884,7.47361,-1.36847
-29.1026,8.25289,-1.36847
-29.4167,9.03217,-1.36847
-29.7308,9.81146,-1.36847
-30.045,10.5907,-1.36847
-30.3591,11.37,-1.36847
-30.6733,12.1493,-1.36847
-30.9874,12.9286,-1.36847
-31.3015,13.7079,-1.36847
-31.6157,14.4872,-1.36847
-31.9298,15.2664,-1.36847
-32.244,16.0457,-1.36847
-32.5581,16.825,-1.36847
-32.8722,17.6043,-1.36847
-33.1864,18.3836,-1.36847
-33.5005,19.1629,-1.36847
-33.8146,19.9421,-1.36847
-34.1288,20.7214,-1.36847
-34.4429,21.5007,-1.36847
-34.7571,22.28,-1.36847
-35.0712,23.0593,-1.36847

-2.7646,-53.6033,-1.36847
-3.07874,-52.824,-1.36847
-3.39287,-52.0447,-1.36847
-3.70701,-51.2654,-1.36847
-4.02115,-50.4861,-1.36847
-4.33529,-49.7068,-1.36847
-4.64943,-48.9276,-1.36847
-4.96356,-48.1483,-1.36847
-5.2777,-47.369,-1.36847
-5.59184,-46.5897,-1.36847
-5.90598,-45.8104,-1.36847
-6.22011,-45.0311,-1.36847
-6.53425,-44.2519,-1.36847
-6.84839,-43.4726,-1.36847
-7.16253,-42.6933,-1.36847
-7.47667,-41.914,-1.36847
-7.7908,-41.1347,-1.36847
-8.10494,-40.3554,-1.36847
-8.41908,-39.5762,-1.36847
-8.73322,-38.7969,-1.36847
-9.04735,-38.0176,-1.36847
-9.36149,-37.2383,-1.36847
-9.67563,-36.459,-1.36847
-9.98977,-35.6797,-1.36847
-10.3039,-34.9005,-1.36847
-10.618,-34.1212,-1.36847
-10.9322,-33.3419,-1.36847
-11.2463,-32.5626,-1.36847
-11.5605,-31.7833,-1.36847
-11.8746,-31.004,-1.36847
-12.1887,-30.2248,-1.36847
-12.5029,-29.4455,-1.36847
-12.817,-28.6662,-1.36847
-13.1311,-27.8869,-1.36847
-13.4453,-27.1076,-1.36847
-13.7594,-26.3283,-1.36847
-14.0736,-25.5491,-1.36847
-14.3877,-24.7698,-1.36847
-14.7018,-23.9905,-1.36847
-15.016,-23.2112,-1.36847
-15.3301,-22.4319,-1.36847
-15.6442,-21.6526,-1.36847
-15.9584,-20.8734,-1.36847
-16.2725,-20.0941,-1.36847
-16.5867,-19.3148,-1.36847
-16.9008,-18.5355,-1.36847
-17.2149,-17.7562,-1.36847
-17.5291,-16.9769,-1.36847
-17.8432,-16.1976,-1.36847
-18.1573,-15.4184,-1.36847
-18.4715,-14.6391,-1.36847
-18.7856,-13.8598,-1.36847
-19.0998,-13.0805,-1.36847
-19.4139,-12.3012,-1.36847
-19.728,-11.5219,-1.36847
-20.0422,-10.7427,-1.36847
-20.3563,-9.96338,-1.36847
-20.6704,-9.1841,-1.36847
-20.9846,-8.40481,-1.36847
-21.2987,-7.62553,-1.36847
-21.6129,-6.84625,-1.36847
-21.927,-6.06696,-1.36847
-22.2411,-5.28768,-1.36847
-22.5553,-4.50839,-1.36847
-22.8694,-3.72911,-1.36847
-23.1836,-2.94983,-1.36847
-23.4977,-2.17054,-1.36847
-23.8118,-1.39126,-0.991509
-24.126,-0.611976,-0.558902
-24.4401,0.167307,-0.345797
-24.7542,0.946591,-0.252745
-25.0684,1.72587,-0.206196
-25.3825,2.50516,-0.179551
-25.6967,3.28444,-0.191078
-26.0108,4.06373,-0.229447
-26.3249,4.84301,-0.314385
-26.6391,5.62229,-0.530857
-26.9532,6.40158,-1.00411
-27.2673,7.18086,-1.36847
-27.5815,7.96014,-1.36847
-27.8956,8.73943,-1.36847
-28.2098,9.51871,-1.36847
-28.5239,10.298,-1.36847
-28.838,11.0773,-1.36847
-29.1522,11.8566,-1.36847
-29.4663,12.6358,-1.36847
-29.7804,13.4151,-1.36847
-30.0946,14.1944,-1.36847
-30.4087,14.9737,-1.36847
-30.7229,15.753,-1.36847
-31.037,16.5323,-1.36847
-31.3511,17.3115,-1.36847
-31.6653,18.0908,-1.36847
-31.9794,18.8701,-1.36847
-32.2935,19.6494,-1.36847
-32.6077,20.4287,-1.36847
-32.9218,21.208,-1.36847
-33.236,21.9872,-1.36847
-33.5501,22.7665,-1.36847
-33.8642,23.5458,-1.36847

-1.55764,-53.1167,-1.36847
-1.87178,-52.3374,-1.36847
-2.18592,-51.5582,-1.36847
-2.50005,-50.7789,-1.36847
-2.81419,-49.9996,-1.36847
-3.12833,-49.2203,-1.36847
-3.44247,-48.441,-1.36847
-3.75661,-47.6617,-1.36847
-4.07074,-46.8825,-1.36847
-4.38488,-46.1032,-1.36847
-4.69902,-45.3239,-1.36847
-5.01316,-44.5446,-1.36847
-5.32729,-43.7653,-1.36847
-5.64143,-42.986,-1.36847
-5.95557,-42.2068,-1.36847
-6.26971,-41.4275,-1.36847
-6.58384,-40.6482,-1.36847
-6.89798,-39.8689,-1.36847
-7.21212,-39.0896,-1.36847
-7.52626,-38.3103,-1.36847
-7.8404,-37.5311,-1.36847
-8.15453,-36.7518,-1.36847
-8.46867,-35.9725,-1.36847
-8.78281,-35.1932,-1.36847
-9.09695,-34.4139,-1.36847
-9.41108,-33.6346,-1.36847
-9.72522,-32.8554,-1.36847
-10.0394,-32.0761,-1.36847
-10.3535,-31.2968,-1.36847
-10.6676,-30.5175,-1.36847
-10.9818,-29.7382,-1.36847
-11.2959,-28.9589,-1.36847
-11.61,-28.1796,-1.36847
-11.9242,-27.4004,-1.36847
-12.2383,-26.6211,-1.36847
-12.5525,-25.8418,-1.36847
-12.8666,-25.0625,-1.36847
-13.1807,-24.2832,-1.36847
-13.4949,-23.5039,-1.36847
-13.809,-22.7247,-1.36847
-14.1232,-21.9454,-1.36847
-14.4373,-21.1661,-1.36847
-14.7514,-20.3868,-1.36847
-15.0656,-19.6075,-1.36847
-15.3797,-18.8282,-1.36847
-15.6938,-18.049,-1.36847
-16.008,-17.2697,-1.36847
-16.3221,-16.4904,-1.36847
-16.6363,-15.7111,-1.36847
-16.9504,-14.9318,-1.36847
-17.2645,-14.1525,-1.36847
-17.5787,-13.3733,-1.36847
-17.8928,-12.594,-1.36847
-18.2069,-11.8147,-1.36847
-18.5211,-11.0354,-1.36847
-18.8352,-10.2561,-1.36847
-19.1494,-9.47684,-1.36847
-19.4635,-8.69756,-1.36847
-19.7776,-7.91827,-1.36847
-20.0918,-7.13899,-1.36847
-20.4059,-6.35971,-1.36847
-20.72,-5.58042,-1.36847
-21.0342,-4.80114,-1.36847
-21.3483,-4.02186,-1.36847
-21.6625,-3.24257,-1.36847
-21.9766,-2.46329,-1.36847
-22.2907,-1.68401,-1.09345
-22.6049,-0.904722,-0.65072
-22.919,-0.125439,-0.390671
-23.2331,0.653845,-0.278883
-23.5473,1.43313,-0.224631
-23.8614,2.21241,-0.194273
-24.1756,2.9917,-0.188388
-24.4897,3.77098,-0.211058
-24.8038,4.55026,-0.254857
-25.118,5.32955,-0.348435
-25.4321,6.10883,-0.587135
-25.7462,6.88811,-1.06654
-26.0604,7.6674,-1.36847
-26.3745,8.44668,-1.36847
-26.6887,9.22596,-1.36847
-27.0028,10.0052,-1.36847
-27.3169,10.7845,-1.36847
-27.6311,11.5638,-1.36847
-27.9452,12.3431,-1.36847
-28.2593,13.1224,-1.36847
-28.5735,13.9017,-1.36847
-28.8876,14.6809,-1.36847
-29.2018,15.4602,-1.36847
-29.5159,16.2395,-1.36847
-29.83,17.0188,-1.36847
-30.1442,17.7981,-1.36847
-30.4583,18.5774,-1.36847
-30.7724,19.3567,-1.36847
-31.0866,20.1359,-1.36847
-31.4007,20.9152,-1.36847
-31.7149,21.6945,-1.36847
-32.029,22.4738,-1.36847
-32.3431,23.2531,-1.36847
-32.6573,24.0324,-1.36847

-0.350684,-52.6302,-1.36847
-0.664821,-51.8509,-1.36847
-0.978959,-51.0716,-1.36847
-1.2931,-50.2923,-1.36847
-1.60723,-49.5131,-1.36847
-1.92137,-48.7338,-1.36847
-2.23551,-47.9545,-1.36847
-2.54965,-47.1752,-1.36847
-2.86379,-46.3959,-1.36847
-3.17792,-45.6166,-1.36847
-3.49206,-44.8374,-1.36847
-3.8062,-44.0581,-1.36847
-4.12034,-43.2788,-1.36847
-4.43447,-42.4995,-1.36847
-4.74861,-41.7202,-1.36847
-5.06275,-40.9409,-1.36847
-5.37689,-40.1616,-1.36847
-5.69102,-39.3824,-1.36847
-6.00516,-38.6031,-1.36847
-6.3193,-37.8238,-1.36847
-6.63344,-37.0445,-1.36847
-6.94758,-36.2652,-1.36847
-7.26171,-35.4859,-1.36847
-7.57585,-34.7067,-1.36847
-7.88999,-33.9274,-1.36847
-8.20413,-33.1481,-1.36847
-8.51826,-32.3688,-1.36847
-8.8324,-31.5895,-1.36847
-9.14654,-30.8102,-1.36847
-9.46068,-30.031,-1.36847
-9.77482,-29.2517,-1.36847
-10.089,-28.4724,-1.36847
-10.4031,-27.6931,-1.36847
-10.7172,-26.9138,-1.36847
-11.0314,-26.1345,-1.36847
-11.3455,-25.3553,-1.36847
-11.6596,-24.576,-1.36847
-11.9738,-23.7967,-1.36847
-12.2879,-23.0174,-1.36847
-12.6021,-22.2381,-1.36847
-12.9162,-21.4588,-1.36847
-13.2303,-20.6796,-1.36847
-13.5445,-19.9003,-1.36847
-13.8586,-19.121,-1.36847
-14.1727,-18.3417,-1.36847
-14.4869,-17.5624,-1.36847
-14.801,-16.7831,-1.36847
-15.1152,-16.0039,-1.36847
-15.4293,-15.2246,-1.36847
-15.7434,-14.4453,-1.36847
-16.0576,-13.666,-1.36847
-16.3717,-12.8867,-1.36847
-16.6858,-12.1074,-1.36847
-17,-11.3282,-1.36847
-17.3141,-10.5489,-1.36847
-17.6283,-9.76959,-1.36847
-17.9424,-8.9903,-1.36847
-18.2565,-8.21102,-1.36847
-18.5707,-7.43174,-1.36847
-18.8848,-6.65245,-1.36847
-19.1989,-5.87317,-1.36847
-19.5131,-5.09389,-1.36847
-19.8272,-4.3146,-1.36847
-20.1414,-3.53532,-1.36847
-20.4555,-2.75604,-1.36847
-20.7696,-1.97675,-1.15469
-21.0838,-1.19747,-0.759515
-21.3979,-0.418184,-0.445226
-21.712,0.361099,-0.310043
-22.0262,1.14038,-0.246403
-22.3403,1.91967,-0.211624
-22.6545,2.69895,-0.195909
-22.9686,3.47823,-0.215022
-23.2827,4.25752,-0.251748
-23.5969,5.0368,-0.328831
-23.911,5.81608,-0.509162
-24.2252,6.59537,-0.908688
-24.5393,7.37465,-1.36847
-24.8534,8.15394,-1.36847
-25.1676,8.93322,-1.36847
-25.4817,9.7125,-1.36847
-25.7958,10.4918,-1.36847
-26.11,11.2711,-1.36847
-26.4241,12.0504,-1.36847
-26.7383,12.8296,-1.36847
-27.0524,13.6089,-1.36847
-27.3665,14.3882,-1.36847
-27.6807,15.1675,-1.36847
-27.9948,15.9468,-1.36847
-28.3089,16.7261,-1.36847
-28.6231,17.5053,-1.36847
-28.9372,18.2846,-1.36847
-29.2514,19.0639,-1.36847
-29.5655,19.8432,-1.36847
-29.8796,20.6225,-1.36847
-30.1938,21.4018,-1.36847
-30.5079,22.181,-1.36847
-30.822,22.9603,-1.36847
-31.1362,23.7396,-1.36847
-31.4503,24.5189,-1.36847

0.856274,-52.1436,-1.36847
0.542136,-51.3644,-1.36847
0.227999,-50.5851,-1.36847
-0.086139,-49.8058,-1.36847
-0.400277,-49.0265,-1.36847
-0.714414,-48.2472,-1.36847
-1.02855,-47.4679,-1.36847
-1.34269,-46.6887,-1.36847
-1.65683,-45.9094,-1.36847
-1.97097,-45.1301,-1.36847
-2.2851,-44.3508,-1.36847
-2.59924,-43.5715,-1.36847
-2.91338,-42.7922,-1.36847
-3.22752,-42.013,-1.36847
-3.54165,-41.2337,-1.36847
-3.85579,-40.4544,-1.36847
-4.16993,-39.6751,-1.36847
-4.48407,-38.8958,-1.36847
-4.7982,-38.1165,-1.36847
-5.11234,-37.3373,-1.36847
-5.42648,-36.558,-1.36847
-5.74062,-35.7787,-1.36847
-6.05476,-34.9994,-1.36847
-6.36889,-34.2201,-1.36847
-6.68303,-33.4408,-1.36847
-6.99717,-32.6616,-1.36847
-7.31131,-31.8823,-1.36847
-7.62544,-31.103,-1.36847
-7.93958,-30.3237,-1.36847
-8.25372,-29.5444,-1.36847
-8.56786,-28.7651,-1.36847
-8.882,-27.9859,-1.36847
-9.19613,-27.2066,-1.36847
-9.51027,-26.4273,-1.36847
-9.82441,-25.648,-1.36847
-10.1385,-24.8687,-1.36847
-10.4527,-24.0894,-1.36847
-10.7668,-23.3102,-1.36847
-11.081,-22.5309,-1.36847
-11.3951,-21.7516,-1.36847
-11.7092,-20.9723,-1.36847
-12.0234,-20.193,-1.36847
-12.3375,-19.4137,-1.36847
-12.6516,-18.6345,-1.36847
-12.9658,-17.8552,-1.36847
-13.2799,-17.0759,-1.36847
-13.5941,-16.2966,-1.36847
-13.9082,-15.5173,-1.36847
-14.2223,-14.738,-1.36847
-14.5365,-13.9588,-1.36847
-14.8506,-13.1795,-1.36847
-15.1647,-12.4002,-1.36847
-15.4789,-11.6209,-1.36847
-15.793,-10.8416,-1.36847
-16.1072,-10.0623,-1.36847
-16.4213,-9.28305,-1.36847
-16.7354,-8.50377,-1.36847
-17.0496,-7.72448,-1.36847
-17.3637,-6.9452,-1.36847
-17.6779,-6.16592,-1.36847
-17.992,-5.38663,-1.36847
-18.3061,-4.60735,-1.36847
-18.6203,-3.82806,-1.36847
-18.9344,-3.04878,-1.36847
-19.2485,-2.2695,-1.36847
-19.5627,-1.49021,-0.883409
-19.8768,-0.71093,-0.511986
-20.191,0.0683535,-0.347646
-20.5051,0.847637,-0.272516
-20.8192,1.62692,-0.232449
-21.1334,2.4062,-0.207884
-21.4475,3.18549,-0.222339
-21.7616,3.96477,-0.252901
-22.0758,4.74406,-0.316395
-22.3899,5.52334,-0.462528
-22.7041,6.30262,-0.806844
-23.0182,7.08191,-1.36847
-23.3323,7.86119,-1.36847
-23.6465,8.64047,-1.36847
-23.9606,9.41976,-1.36847
-24.2747,10.199,-1.36847
-24.5889,10.9783,-1.36847
-24.903,11.7576,-1.36847
-25.2172,12.5369,-1.36847
-25.5313,13.3162,-1.36847
-25.8454,14.0955,-1.36847
-26.1596,14.8747,-1.36847
-26.4737,15.654,-1.36847
-26.7878,16.4333,-1.36847
-27.102,17.2126,-1.36847
-27.4161,17.9919,-1.36847
-27.7303,18.7712,-1.36847
-28.0444,19.5504,-1.36847
-28.3585,20.3297,-1.36847
-28.6727,21.109,-1.36847
-28.9868,21.8883,-1.36847
-29.3009,22.6676,-1.36847
-29.6151,23.4469,-1.36847
-29.9292,24.2261,-1.36847
-30.2434,25.0054,-1.36847

2.06323,-51.6571,-1.36847
1.74909,-50.8778,-1.36847
1.43496,-50.0985,-1.36847
1.12082,-49.3193,-1.36847
0.806681,-48.54,-1.36847
0.492543,-47.7607,-1.36847
0.178406,-46.9814,-1.36847
-0.135732,-46.2021,-1.36847
-0.44987,-45.4228,-1.36847
-0.764007,-44.6436,-1.36847
-1.07815,-43.8643,-1.36847
-1.39228,-43.085,-1.36847
-1.70642,-42.3057,-1.36847
-2.02056,-41.5264,-1.36847
-2.3347,-40.7471,-1.36847
-2.64883,-39.9679,-1.36847
-2.96297,-39.1886,-1.36847
-3.27711,-38.4093,-1.36847
-3.59125,-37.63,-1.36847
-3.90538,-36.8507,-1.36847
-4.21952,-36.0714,-1.36847
-4.53366,-35.2922,-1.36847
-4.8478,-34.5129,-1.36847
-5.16194,-33.7336,-1.36847
-5.47607,-32.9543,-1.36847
-5.79021,-32.175,-1.36847
-6.10435,-31.3957,-1.36847
-6.41849,-30.6165,-1.36847
-6.73262,-29.8372,-1.36847
-7.04676,-29.0579,-1.36847
-7.3609,-28.2786,-1.36847
-7.67504,-27.4993,-1.36847
-7.98917,-26.72,-1.36847
-8.30331,-25.9408,-1.36847
-8.61745,-25.1615,-1.36847
-8.93159,-24.3822,-1.36847
-9.24573,-23.6029,-1.36847
-9.55986,-22.8236,-1.36847
-9.874,-22.0443,-1.36847
-10.1881,-21.265,-1.36847
-10.5023,-20.4858,-1.36847
-10.8164,-19.7065,-1.36847
-11.1306,-18.9272,-1.36847
-11.4447,-18.1479,-1.36847
-11.7588,-17.3686,-1.36847
-12.073,-16.5893,-1.36847
-12.3871,-15.8101,-1.36847
-12.7012,-15.0308,-1.36847
-13.0154,-14.2515,-1.36847
-13.3295,-13.4722,-1.36847
-13.6437,-12.6929,-1.36847
-13.9578,-11.9136,-1.36847
-14.2719,-11.1344,-1.36847
-14.5861,-10.3551,-1.36847
-14.9002,-9.5758,-1.36847
-15.2143,-8.79651,-1.36847
-15.5285,-8.01723,-1.36847
-15.8426,-7.23794,-1.36847
-16.1568,-6.45866,-1.36847
-16.4709,-5.67938,-1.36847
-16.785,-4.90009,-1.36847
-17.0992,-4.12081,-1.36847
-17.4133,-3.34153,-1.36847
-17.7274,-2.56224,-1.36847
-18.0416,-1.78296,-1.00604
-18.3557,-1.00368,-0.592561
-18.6699,-0.224392,-0.393638
-18.984,0.554891,-0.304437
-19.2981,1.33417,-0.258034
-19.6123,2.11346,-0.229907
-19.9264,2.89274,-0.233873
-20.2405,3.67203,-0.258834
-20.5547,4.45131,-0.310836
-20.8688,5.23059,-0.429086
-21.183,6.00988,-0.715288
-21.4971,6.78916,-1.13
-21.8112,7.56844,-1.36847
-22.1254,8.34773,-1.36847
-22.4395,9.12701,-1.36847
-22.7536,9.90629,-1.36847
-23.0678,10.6856,-1.36847
-23.3819,11.4649,-1.36847
-23.6961,12.2441,-1.36847
-24.0102,13.0234,-1.36847
-24.3243,13.8027,-1.36847
-24.6385,14.582,-1.36847
-24.9526,15.3613,-1.36847
-25.2667,16.1406,-1.36847
-25.5809,16.9198,-1.36847
-25.895,17.6991,-1.36847
-26.2092,18.4784,-1.36847
-26.5233,19.2577,-1.36847
-26.8374,20.037,-1.36847
-27.1516,20.8163,-1.36847
-27.4657,21.5955,-1.36847
-27.7799,22.3748,-1.36847
-28.094,23.1541,-1.36847
-28.4081,23.9334,-1.36847
-28.7223,24.7127,-1.36847
-29.0364,25.492,-1.36847

3.27019,-51.1706,-1.36847
2.95605,-50.3913,-1.36847
2.64191,-49.612,-1.36847
2.32778,-48.8327,-1.36847
2.01364,-48.0534,-1.36847
1.6995,-47.2742,-1.36847
1.38536,-46.4949,-1.36847
1.07123,-45.7156,-1.36847
0.757088,-44.9363,-1.36847
0.44295,-44.157,-1.36847
0.128813,-43.3777,-1.36847
-0.185325,-42.5985,-1.36847
-0.499463,-41.8192,-1.36847
-0.813601,-41.0399,-1.36847
-1.12774,-40.2606,-1.36847
-1.44188,-39.4813,-1.36847
-1.75601,-38.702,-1.36847
-2.07015,-37.9228,-1.36847
-2.38429,-37.1435,-1.36847
-2.69843,-36.3642,-1.36847
-3.01256,-35.5849,-1.36847
-3.3267,-34.8056,-1.36847
-3.64084,-34.0263,-1.36847
-3.95498,-33.247,-1.36847
-4.26912,-32.4678,-1.36847
-4.58325,-31.6885,-1.36847
-4.89739,-30.9092,-1.36847
-5.21153,-30.1299,-1.36847
-5.52567,-29.3506,-1.36847
-5.8398,-28.5713,-1.36847
-6.15394,-27.7921,-1.36847
-6.46808,-27.0128,-1.36847
-6.78222,-26.2335,-1.36847
-7.09635,-25.4542,-1.36847
-7.41049,-24.6749,-1.36847
-7.72463,-23.8956,-1.36847
-8.03877,-23.1164,-1.36847
-8.35291,-22.3371,-1.36847
-8.66704,-21.5578,-1.36847
-8.98118,-20.7785,-1.36847
-9.29532,-19.9992,-1.36847
-9.60946,-19.2199,-1.36847
-9.92359,-18.4407,-1.36847
-10.2377,-17.6614,-1.36847
-10.5519,-16.8821,-1.36847
-10.866,-16.1028,-1.36847
-11.1801,-15.3235,-1.36847
-11.4943,-14.5442,-1.36847
-11.8084,-13.765,-1.36847
-12.1226,-12.9857,-1.36847
-12.4367,-12.2064,-1.36847
-12.7508,-11.4271,-1.36847
-13.065,-10.6478,-1.36847
-13.3791,-9.86854,-1.36847
-13.6932,-9.08926,-1.36847
-14.0074,-8.30997,-1.36847
-14.3215,-7.53069,-1.36847
-14.6357,-6.75141,-1.36847
-14.9498,-5.97212,-1.36847
-15.2639,-5.19284,-1.36847
-15.5781,-4.41356,-1.36847
-15.8922,-3.63427,-1.36847
-16.2063,-2.85499,-1.36847
-16.5205,-2.07571,-1.13039
-16.8346,-1.29642,-0.680983
-17.1488,-0.517138,-0.443964
-17.4629,0.262146,-0.342234
-17.777,1.04143,-0.289814
-18.0912,1.82071,-0.257914
-18.4053,2.6,-0.251832
-18.7195,3.37928,-0.271174
-19.0336,4.15856,-0.312541
-19.3477,4.93785,-0.407748
-19.6619,5.71713,-0.640613
-19.976,6.49641,-1.07719
-20.2901,7.2757,-1.36847
-20.6043,8.05498,-1.36847
-20.9184,8.83427,-1.36847
-21.2326,9.61355,-1.36847
-21.5467,10.3928,-1.36847
-21.8608,11.1721,-1.36847
-22.175,11.9514,-1.36847
-22.4891,12.7307,-1.36847
-22.8032,13.51,-1.36847
-23.1174,14.2893,-1.36847
-23.4315,15.0685,-1.36847
-23.7457,15.8478,-1.36847
-24.0598,16.6271,-1.36847
-24.3739,17.4064,-1.36847
-24.6881,18.1857,-1.36847
-25.0022,18.965,-1.36847
-25.3163,19.7442,-1.36847
-25.6305,20.5235,-1.36847
-25.9446,21.3028,-1.36847
-26.2588,22.0821,-1.36847
-26.5729,22.8614,-1.36847
-26.887,23.6407,-1.36847
-27.2012,24.4199,-1.36847
-27.5153,25.1992,-1.36847
-27.8294,25.9785,-1.36847

4.47715,-50.684,-1.36847
4.16301,-49.9048,-1.36847
3.84887,-49.1255,-1.36847
3.53473,-48.3462,-1.36847
3.2206,-47.5669,-1.36847
2.90646,-46.7876,-1.36847
2.59232,-46.0083,-1.36847
2.27818,-45.229,-1.36847
1.96405,-44.4498,-1.36847
1.64991,-43.6705,-1.36847
1.33577,-42.8912,-1.36847
1.02163,-42.1119,-1.36847
0.707495,-41.3326,-1.36847
0.393357,-40.5533,-1.36847
0.0792196,-39.7741,-1.36847
-0.234918,-38.9948,-1.36847
-0.549056,-38.2155,-1.36847
-0.863194,-37.4362,-1.36847
-1.17733,-36.6569,-1.36847
-1.49147,-35.8776,-1.36847
-1.80561,-35.0984,-1.36847
-2.11974,-34.3191,-1.36847
-2.43388,-33.5398,-1.36847
-2.74802,-32.7605,-1.36847
-3.06216,-31.9812,-1.36847
-3.3763,-31.2019,-1.36847
-3.69043,-30.4227,-1.36847
-4.00457,-29.6434,-1.36847
-4.31871,-28.8641,-1.36847
-4.63285,-28.0848,-1.36847
-4.94698,-27.3055,-1.36847
-5.26112,-26.5262,-1.36847
-5.57526,-25.747,-1.36847
-5.8894,-24.9677,-1.36847
-6.20353,-24.1884,-1.36847
-6.51767,-23.4091,-1.36847
-6.83181,-22.6298,-1.36847
-7.14595,-21.8505,-1.36847
-7.46009,-21.0713,-1.36847
-7.77422,-20.292,-1.36847
-8.08836,-19.5127,-1.36847
-8.4025,-18.7334,-1.36847
-8.71664,-17.9541,-1.36847
-9.03077,-17.1748,-1.36847
-9.34491,-16.3956,-1.36847
-9.65905,-15.6163,-1.36847
-9.97319,-14.837,-1.36847
-10.2873,-14.0577,-1.36847
-10.6015,-13.2784,-1.36847
-10.9156,-12.4991,-1.36847
-11.2297,-11.7199,-1.36847
-11.5439,-10.9406,-1.36847
-11.858,-10.1613,-1.36847
-12.1722,-9.382,-1.36847
-12.4863,-8.60272,-1.36847
-12.8004,-7.82344,-1.36847
-13.1146,-7.04415,-1.36847
-13.4287,-6.26487,-1.36847
-13.7428,-5.48559,-1.36847
-14.057,-4.7063,-1.36847
-14.3711,-3.92702,-1.36847
-14.6853,-3.14773,-1.36847
-14.9994,-2.36845,-1.2131
-15.3135,-1.58917,-0.787956
-15.6277,-0.809884,-0.510894
-15.9418,-0.0306002,-0.392981
-16.2559,0.748683,-0.332784
-16.5701,1.52797,-0.294967
-16.8842,2.30725,-0.278471
-17.1984,3.08653,-0.292969
-17.5125,3.86582,-0.326945
-17.8266,4.6451,-0.404648
-18.1408,5.42439,-0.594402
-18.4549,6.20367,-0.999838
-18.769,6.98295,-1.36847
-19.0832,7.76224,-1.36847
-19.3973,8.54152,-1.36847
-19.7115,9.3208,-1.36847
-20.0256,10.1001,-1.36847
-20.3397,10.8794,-1.36847
-20.6539,11.6587,-1.36847
-20.968,12.4379,-1.36847
-21.2821,13.2172,-1.36847
-21.5963,13.9965,-1.36847
-21.9104,14.7758,-1.36847
-22.2246,15.5551,-1.36847
-22.5387,16.3344,-1.36847
-22.8528,17.1136,-1.36847
-23.167,17.8929,-1.36847
-23.4811,18.6722,-1.36847
-23.7952,19.4515,-1.36847
-24.1094,20.2308,-1.36847
-24.4235,21.0101,-1.36847
-24.7377,21.7893,-1.36847
-25.0518,22.5686,-1.36847
-25.3659,23.3479,-1.36847
-25.6801,24.1272,-1.36847
-25.9942,24.9065,-1.36847
-26.3083,25.6858,-1.36847
-26.6225,26.465,-1.36847

5.68411,-50.1975,-1.36847
5.36997,-49.4182,-1.36847
5.05583,-48.6389,-1.36847
4.74169,-47.8596,-1.36847
4.42755,-47.0804,-1.36847
4.11342,-46.3011,-1.36847
3.79928,-45.5218,-1.36847
3.48514,-44.7425,-1.36847
3.171,-43.9632,-1.36847
2.85687,-43.1839,-1.36847
2.54273,-42.4047,-1.36847
2.22859,-41.6254,-1.36847
1.91445,-40.8461,-1.36847
1.60032,-40.0668,-1.36847
1.28618,-39.2875,-1.36847
0.97204,-38.5082,-1.36847
0.657902,-37.729,-1.36847
0.343764,-36.9497,-1.36847
0.0296266,-36.1704,-1.36847
-0.284511,-35.3911,-1.36847
-0.598649,-34.6118,-1.36847
-0.912787,-33.8325,-1.36847
-1.22692,-33.0533,-1.36847
-1.54106,-32.274,-1.36847
-1.8552,-31.4947,-1.36847
-2.16934,-30.7154,-1.36847
-2.48348,-29.9361,-1.36847
-2.79761,-29.1568,-1.36847
-3.11175,-28.3776,-1.36847
-3.42589,-27.5983,-1.36847
-3.74003,-26.819,-1.36847
-4.05416,-26.0397,-1.36847
-4.3683,-25.2604,-1.36847
-4.68244,-24.4811,-1.36847
-4.99658,-23.7019,-1.36847
-5.31071,-22.9226,-1.36847
-5.62485,-22.1433,-1.36847
-5.93899,-21.364,-1.36847
-6.25313,-20.5847,-1.36847
-6.56727,-19.8054,-1.36847
-6.8814,-19.0262,-1.36847
-7.19554,-18.2469,-1.36847
-7.50968,-17.4676,-1.36847
-7.82382,-16.6883,-1.36847
-8.13795,-15.909,-1.36847
-8.45209,-15.1297,-1.36847
-8.76623,-14.3505,-1.36847
-9.08037,-13.5712,-1.36847
-9.3945,-12.7919,-1.36847
-9.70864,-12.0126,-1.36847
-10.0228,-11.2333,-1.36847
-10.3369,-10.454,-1.36847
-10.6511,-9.67475,-1.36847
-10.9652,-8.89547,-1.36847
-11.2793,-8.11618,-1.36847
-11.5935,-7.3369,-1.36847
-11.9076,-6.55761,-1.36847
-12.2217,-5.77833,-1.36847
-12.5359,-4.99905,-1.36847
-12.85,-4.21976,-1.36847
-13.1642,-3.44048,-1.36847
-13.4783,-2.6612,-1.26568
-13.7924,-1.88191,-0.916708
-14.1066,-1.10263,-0.593952
-14.4207,-0.323346,-0.456069
-14.7348,0.455938,-0.389601
-15.049,1.23522,-0.348168
-15.3631,2.0145,-0.319281
-15.6773,2.79379,-0.325874
-15.9914,3.57307,-0.348512
-16.3055,4.35236,-0.409044
-16.6197,5.13164,-0.565404
-16.9338,5.91092,-0.936413
-17.2479,6.69021,-1.36847
-17.5621,7.46949,-1.36847
-17.8762,8.24877,-1.36847
-18.1904,9.02806,-1.36847
-18.5045,9.80734,-1.36847
-18.8186,10.5866,-1.36847
-19.1328,11.3659,-1.36847
-19.4469,12.1452,-1.36847
-19.761,12.9245,-1.36847
-20.0752,13.7038,-1.36847
-20.3893,14.483,-1.36847
-20.7035,15.2623,-1.36847
-21.0176,16.0416,-1.36847
-21.3317,16.8209,-1.36847
-21.6459,17.6002,-1.36847
-21.96,18.3795,-1.36847
-22.2742,19.1587,-1.36847
-22.5883,19.938,-1.36847
-22.9024,20.7173,-1.36847
-23.2166,21.4966,-1.36847
-23.5307,22.2759,-1.36847
-23.8448,23.0552,-1.36847
-24.159,23.8344,-1.36847
-24.4731,24.6137,-1.36847
-24.7873,25.393,-1.36847
-25.1014,26.1723,-1.36847
-25.4155,26.9516,-1.36847

6.89106,-49.711,-1.36847
6.57693,-48.9317,-1.36847
6.26279,-48.1524,-1.36847
5.94865,-47.3731,-1.36847
5.63451,-46.5938,-1.36847
5.32037,-45.8145,-1.36847
5.00624,-45.0353,-1.36847
4.6921,-44.256,-1.36847
4.37796,-43.4767,-1.36847
4.06382,-42.6974,-1.36847
3.74969,-41.9181,-1.36847
3.43555,-41.1388,-1.36847
3.12141,-40.3596,-1.36847
2.80727,-39.5803,-1.36847
2.49314,-38.801,-1.36847
2.179,-38.0217,-1.36847
1.86486,-37.2424,-1.36847
1.55072,-36.4631,-1.36847
1.23658,-35.6839,-1.36847
0.922447,-34.9046,-1.36847
0.608309,-34.1253,-1.36847
0.294171,-33.346,-1.36847
-0.0199665,-32.5667,-1.36847
-0.334104,-31.7874,-1.36847
-0.648242,-31.0082,-1.36847
-0.96238,-30.2289,-1.36847
-1.27652,-29.4496,-1.36847
-1.59066,-28.6703,-1.36847
-1.90479,-27.891,-1.36847
-2.21893,-27.1117,-1.36847
-2.53307,-26.3325,-1.36847
-2.84721,-25.5532,-1.36847
-3.16134,-24.7739,-1.36847
-3.47548,-23.9946,-1.36847
-3.78962,-23.2153,-1.36847
-4.10376,-22.436,-1.36847
-4.41789,-21.6567,-1.36847
-4.73203,-20.8775,-1.36847
-5.04617,-20.0982,-1.36847
-5.36031,-19.3189,-1.36847
-5.67445,-18.5396,-1.36847
-5.98858,-17.7603,-1.36847
-6.30272,-16.981,-1.36847
-6.61686,-16.2018,-1.36847
-6.931,-15.4225,-1.36847
-7.24513,-14.6432,-1.36847
-7.55927,-13.8639,-1.36847
-7.87341,-13.0846,-1.36847
-8.18755,-12.3053,-1.36847
-8.50168,-11.5261,-1.36847
-8.81582,-10.7468,-1.36847
-9.12996,-9.96749,-1.36847
-9.4441,-9.18821,-1.36847
-9.75824,-8.40893,-1.36847
-10.0724,-7.62964,-1.36847
-10.3865,-6.85036,-1.36847
-10.7006,-6.07108,-1.36847
-11.0148,-5.29179,-1.36847
-11.3289,-4.51251,-1.36847
-11.6431,-3.73323,-1.36847
-11.9572,-2.95394,-1.36847
-12.2713,-2.17466,-1.05002
-12.5855,-1.39538,-0.687543
-12.8996,-0.616092,-0.53692
-13.2138,0.163192,-0.473989
-13.5279,0.942476,-0.433594
-13.842,1.72176,-0.394675
-14.1562,2.50104,-0.383805
-14.4703,3.28033,-0.389832
-14.7844,4.05961,-0.42843
-15.0986,4.83889,-0.545554
-15.4127,5.61818,-0.852058
-15.7269,6.39746,-1.21166
-16.041,7.17674,-1.36847
-16.3551,7.95603,-1.36847
-16.6693,8.73531,-1.36847
-16.9834,9.5146,-1.36847
-17.2975,10.2939,-1.36847
-17.6117,11.0732,-1.36847
-17.9258,11.8524,-1.36847
-18.24,12.6317,-1.36847
-18.5541,13.411,-1.36847
-18.8682,14.1903,-1.36847
-19.1824,14.9696,-1.36847
-19.4965,15.7489,-1.36847
-19.8106,16.5281,-1.36847
-20.1248,17.3074,-1.36847
-20.4389,18.0867,-1.36847
-20.7531,18.866,-1.36847
-21.0672,19.6453,-1.36847
-21.3813,20.4246,-1.36847
-21.6955,21.2038,-1.36847
-22.0096,21.9831,-1.36847
-22.3237,22.7624,-1.36847
-22.6379,23.5417,-1.36847
-22.952,24.321,-1.36847
-23.2662,25.1003,-1.36847
-23.5803,25.8796,-1.36847
-23.8944,26.6588,-1.36847
-24.2086,27.4381,-1.36847

8.09802,-49.2244,-1.36847
7.78388,-48.4451,-1.36847
7.46975,-47.6659,-1.36847
7.15561,-46.8866,-1.36847
6.84147,-46.1073,-1.36847
6.52733,-45.328,-1.36847
6.21319,-44.5487,-1.36847
5.89906,-43.7694,-1.36847
5.58492,-42.9902,-1.36847
5.27078,-42.2109,-1.36847
4.95664,-41.4316,-1.36847
4.64251,-40.6523,-1.36847
4.32837,-39.873,-1.36847
4.01423,-39.0937,-1.36847
3.70009,-38.3145,-1.36847
3.38596,-37.5352,-1.36847
3.07182,-36.7559,-1.36847
2.75768,-35.9766,-1.36847
2.44354,-35.1973,-1.36847
2.1294,-34.418,-1.36847
1.81527,-33.6387,-1.36847
1.50113,-32.8595,-1.36847
1.18699,-32.0802,-1.36847
0.872854,-31.3009,-1.36847
0.558716,-30.5216,-1.36847
0.244578,-29.7423,-1.36847
-0.0695595,-28.963,-1.36847
-0.383697,-28.1838,-1.36847
-0.697835,-27.4045,-1.36847
-1.01197,-26.6252,-1.36847
-1.32611,-25.8459,-1.36847
-1.64025,-25.0666,-1.36847
-1.95439,-24.2873,-1.36847
-2.26852,-23.5081,-1.36847
-2.58266,-22.7288,-1.36847
-2.8968,-21.9495,-1.36847
-3.21094,-21.1702,-1.36847
-3.52507,-20.3909,-1.36847
-3.83921,-19.6116,-1.36847
-4.15335,-18.8324,-1.36847
-4.46749,-18.0531,-1.36847
-4.78163,-17.2738,-1.36847
-5.09576,-16.4945,-1.36847
-5.4099,-15.7152,-1.36847
-5.72404,-14.9359,-1.36847
-6.03818,-14.1567,-1.36847
-6.35231,-13.3774,-1.36847
-6.66645,-12.5981,-1.36847
-6.98059,-11.8188,-1.36847
-7.29473,-11.0395,-1.36847
-7.60886,-10.2602,-1.36847
-7.923,-9.48096,-1.36847
-8.23714,-8.70167,-1.36847
-8.55128,-7.92239,-1.36847
-8.86542,-7.14311,-1.36847
-9.17955,-6.36382,-1.36847
-9.49369,-5.58454,-1.36847
-9.80783,-4.80526,-1.36847
-10.122,-4.02597,-1.36847
-10.4361,-3.24669,-1.36847
-10.7502,-2.4674,-1.16579
-11.0644,-1.68812,-0.771369
-11.3785,-0.908837,-0.607418
-11.6927,-0.129554,-0.573102
-12.0068,0.64973,-0.578824
-12.3209,1.42901,-0.552114
-12.6351,2.2083,-0.502609
-12.9492,2.98758,-0.470166
-13.2633,3.76686,-0.474262
-13.5775,4.54615,-0.549969
-13.8916,5.32543,-0.788564
-14.2058,6.10472,-1.20333
-14.5199,6.884,-1.36847
-14.834,7.66328,-1.36847
-15.1482,8.44257,-1.36847
-15.4623,9.22185,-1.36847
-15.7764,10.0011,-1.36847
-16.0906,10.7804,-1.36847
-16.4047,11.5597,-1.36847
-16.7189,12.339,-1.36847
-17.033,13.1183,-1.36847
-17.3471,13.8976,-1.36847
-17.6613,14.6768,-1.36847
-17.9754,15.4561,-1.36847
-18.2895,16.2354,-1.36847
-18.6037,17.0147,-1.36847
-18.9178,17.794,-1.36847
-19.232,18.5733,-1.36847
-19.5461,19.3525,-1.36847
-19.8602,20.1318,-1.36847
-20.1744,20.9111,-1.36847
-20.4885,21.6904,-1.36847
-20.8026,22.4697,-1.36847
-21.1168,23.249,-1.36847
-21.4309,24.0282,-1.36847
-21.7451,24.8075,-1.36847
-22.0592,25.5868,-1.36847
-22.3733,26.3661,-1.36847
-22.6875,27.1454,-1.36847
-23.0016,27.9247,-1.36847

9.30498,-48.7379,-1.36847
8.99084,-47.9586,-1.36847
8.6767,-47.1793,-1.36847
8.36257,-46.4,-1.36847
8.04843,-45.6207,-1.36847
7.73429,-44.8415,-1.36847
7.42015,-44.0622,-1.36847
7.10601,-43.2829,-1.36847
6.79188,-42.5036,-1.36847
6.47774,-41.7243,-1.36847
6.1636,-40.945,-1.36847
5.84946,-40.1658,-1.36847
5.53533,-39.3865,-1.36847
5.22119,-38.6072,-1.36847
4.90705,-37.8279,-1.36847
4.59291,-37.0486,-1.36847
4.27878,-36.2693,-1.36847
3.96464,-35.4901,-1.36847
3.6505,-34.7108,-1.36847
3.33636,-33.9315,-1.36847
3.02222,-33.1522,-1.36847
2.70809,-32.3729,-1.36847
2.39395,-31.5936,-1.36847
2.07981,-30.8144,-1.36847
1.76567,-30.0351,-1.36847
1.45154,-29.2558,-1.36847
1.1374,-28.4765,-1.36847
0.823261,-27.6972,-1.36847
0.509123,-26.9179,-1.36847
0.194985,-26.1387,-1.36847
-0.119153,-25.3594,-1.36847
-0.43329,-24.5801,-1.36847
-0.747428,-23.8008,-1.36847
-1.06157,-23.0215,-1.36847
-1.3757,-22.2422,-1.36847
-1.68984,-21.463,-1.36847
-2.00398,-20.6837,-1.36847
-2.31812,-19.9044,-1.36847
-2.63225,-19.1251,-1.36847
-2.94639,-18.3458,-1.36847
-3.26053,-17.5665,-1.36847
-3.57467,-16.7873,-1.36847
-3.88881,-16.008,-1.36847
-4.20294,-15.2287,-1.36847
-4.51708,-14.4494,-1.36847
-4.83122,-13.6701,-1.36847
-5.14536,-12.8908,-1.36847
-5.45949,-12.1116,-1.36847
-5.77363,-11.3323,-1.36847
-6.08777,-10.553,-1.36847
-6.40191,-9.7737,-1.36847
-6.71604,-8.99442,-1.36847
-7.03018,-8.21514,-1.36847
-7.34432,-7.43585,-1.36847
-7.65846,-6.65657,-1.36847
-7.9726,-5.87728,-1.36847
-8.28673,-5.098,-1.36847
-8.60087,-4.31872,-1.36847
-8.91501,-3.53943,-1.36847
-9.22915,-2.76015,-1.24848
-9.54328,-1.98087,-0.836549
-9.85742,-1.20158,-0.62669
-10.1716,-0.4223,-0.584749
-10.4857,0.356984,-0.648032
-10.7998,1.13627,-0.857679
-11.114,1.91555,-0.853
-11.4281,2.69483,-0.632851
-11.7422,3.47412,-0.557095
-12.0564,4.2534,-0.579161
-12.3705,5.03269,-0.749723
-12.6847,5.81197,-1.1515
-12.9988,6.59125,-1.36847
-13.3129,7.37054,-1.36847
-13.6271,8.14982,-1.36847
-13.9412,8.9291,-1.36847
-14.2553,9.70839,-1.36847
-14.5695,10.4877,-1.36847
-14.8836,11.267,-1.36847
-15.1978,12.0462,-1.36847
-15.5119,12.8255,-1.36847
-15.826,13.6048,-1.36847
-16.1402,14.3841,-1.36847
-16.4543,15.1634,-1.36847
-16.7685,15.9427,-1.36847
-17.0826,16.7219,-1.36847
-17.3967,17.5012,-1.36847
-17.7109,18.2805,-1.36847
-18.025,19.0598,-1.36847
-18.3391,19.8391,-1.36847
-18.6533,20.6184,-1.36847
-18.9674,21.3976,-1.36847
-19.2816,22.1769,-1.36847
-19.5957,22.9562,-1.36847
-19.9098,23.7355,-1.36847
-20.224,24.5148,-1.36847
-20.5381,25.2941,-1.36847
-20.8522,26.0733,-1.36847
-21.1664,26.8526,-1.36847
-21.4805,27.6319,-1.36847
-21.7947,28.4112,-1.36847

10.5119,-48.2513,-1.36847
10.1978,-47.4721,-1.36847
9.88366,-46.6928,-1.36847
9.56952,-45.9135,-1.36847
9.25539,-45.1342,-1.36847
8.94125,-44.3549,-1.36847
8.62711,-43.5756,-1.36847
8.31297,-42.7964,-1.36847
7.99884,-42.0171,-1.36847
7.6847,-41.2378,-1.36847
7.37056,-40.4585,-1.36847
7.05642,-39.6792,-1.36847
6.74228,-38.8999,-1.36847
6.42815,-38.1207,-1.36847
6.11401,-37.3414,-1.36847
5.79987,-36.5621,-1.36847
5.48573,-35.7828,-1.36847
5.1716,-35.0035,-1.36847
4.85746,-34.2242,-1.36847
4.54332,-33.445,-1.36847
4.22918,-32.6657,-1.36847
3.91504,-31.8864,-1.36847
3.60091,-31.1071,-1.36847
3.28677,-30.3278,-1.36847
2.97263,-29.5485,-1.36847
2.65849,-28.7693,-1.36847
2.34436,-27.99,-1.36847
2.03022,-27.2107,-1.36847
1.71608,-26.4314,-1.36847
1.40194,-25.6521,-1.36847
1.08781,-24.8728,-1.36847
0.773668,-24.0936,-1.36847
0.45953,-23.3143,-1.36847
0.145392,-22.535,-1.36847
-0.168746,-21.7557,-1.36847
-0.482883,-20.9764,-1.36847
-0.797021,-20.1971,-1.36847
-1.11116,-19.4179,-1.36847
-1.4253,-18.6386,-1.36847
-1.73943,-17.8593,-1.36847
-2.05357,-17.08,-1.36847
-2.36771,-16.3007,-1.36847
-2.68185,-15.5214,-1.36847
-2.99599,-14.7422,-1.36847
-3.31012,-13.9629,-1.36847
-3.62426,-13.1836,-1.36847
-3.9384,-12.4043,-1.36847
-4.25254,-11.625,-1.36847
-4.56667,-10.8457,-1.36847
-4.88081,-10.0664,-1.36847
-5.19495,-9.28717,-1.36847
-5.50909,-8.50788,-1.36847
-5.82322,-7.7286,-1.36847
-6.13736,-6.94931,-1.36847
-6.4515,-6.17003,-1.36847
-6.76564,-5.39075,-1.36847
-7.07978,-4.61146,-1.36847
-7.39391,-3.83218,-1.36847
-7.70805,-3.0529,-1.2921
-8.02219,-2.27361,-0.906785
-8.33633,-1.49433,-0.630814
-8.65046,-0.715045,-0.538273
-8.9646,0.0642383,-0.530516
-9.27874,0.843522,-0.573306
-9.59288,1.62281,-0.642667
-9.90701,2.40209,-0.660608
-10.2212,3.18137,-0.60904
-10.5353,3.96066,-0.604542
-10.8494,4.73994,-0.722346
-11.1636,5.51922,-1.07377
-11.4777,6.29851,-1.36847
-11.7918,7.07779,-1.36847
-12.106,7.85707,-1.36847
-12.4201,8.63636,-1.36847
-12.7343,9.41564,-1.36847
-13.0484,10.1949,-1.36847
-13.3625,10.9742,-1.36847
-13.6767,11.7535,-1.36847
-13.9908,12.5328,-1.36847
-14.3049,13.3121,-1.36847
-14.6191,14.0913,-1.36847
-14.9332,14.8706,-1.36847
-15.2474,15.6499,-1.36847
-15.5615,16.4292,-1.36847
-15.8756,17.2085,-1.36847
-16.1898,17.9878,-1.36847
-16.5039,18.767,-1.36847
-16.818,19.5463,-1.36847
-17.1322,20.3256,-1.36847
-17.4463,21.1049,-1.36847
-17.7605,21.8842,-1.36847
-18.0746,22.6635,-1.36847
-18.3887,23.4427,-1.36847
-18.7029,24.222,-1.36847
-19.017,25.0013,-1.36847
-19.3311,25.7806,-1.36847
-19.6453,26.5599,-1.36847
-19.9594,27.3392,-1.36847
-20.2736,28.1184,-1.36847
-20.5877,28.8977,-1.36847

11.7189,-47.7648,-1.36847
11.4048,-46.9855,-1.36847
11.0906,-46.2062,-1.36847
10.7765,-45.427,-1.36847
10.4623,-44.6477,-1.36847
10.1482,-43.8684,-1.36847
9.83407,-43.0891,-1.36847
9.51993,-42.3098,-1.36847
9.20579,-41.5305,-1.36847
8.89166,-40.7513,-1.36847
8.57752,-39.972,-1.36847
8.26338,-39.1927,-1.36847
7.94924,-38.4134,-1.36847
7.6351,-37.6341,-1.36847
7.32097,-36.8548,-1.36847
7.00683,-36.0756,-1.36847
6.69269,-35.2963,-1.36847
6.37855,-34.517,-1.36847
6.06442,-33.7377,-1.36847
5.75028,-32.9584,-1.36847
5.43614,-32.1791,-1.36847
5.122,-31.3999,-1.36847
4.80786,-30.6206,-1.36847
4.49373,-29.8413,-1.36847
4.17959,-29.062,-1.36847
3.86545,-28.2827,-1.36847
3.55131,-27.5034,-1.36847
3.23718,-26.7242,-1.36847
2.92304,-25.9449,-1.36847
2.6089,-25.1656,-1.36847
2.29476,-24.3863,-1.36847
1.98063,-23.607,-1.36847
1.66649,-22.8277,-1.36847
1.35235,-22.0484,-1.36847
1.03821,-21.2692,-1.36847
0.724074,-20.4899,-1.36847
0.409937,-19.7106,-1.36847
0.0957991,-18.9313,-1.36847
-0.218339,-18.152,-1.36847
-0.532476,-17.3727,-1.36847
-0.846614,-16.5935,-1.36847
-1.16075,-15.8142,-1.36847
-1.47489,-15.0349,-1.36847
-1.78903,-14.2556,-1.36847
-2.10316,-13.4763,-1.36847
-2.4173,-12.697,-1.36847
-2.73144,-11.9178,-1.36847
-3.04558,-11.1385,-1.36847
-3.35972,-10.3592,-1.36847
-3.67385,-9.57991,-1.36847
-3.98799,-8.80063,-1.36847
-4.30213,-8.02134,-1.36847
-4.61627,-7.24206,-1.36847
-4.9304,-6.46278,-1.36847
-5.24454,-5.68349,-1.36847
-5.55868,-4.90421,-1.36847
-5.87282,-4.12493,-1.36847
-6.18696,-3.34564,-1.36847
-6.50109,-2.56636,-0.997849
-6.81523,-1.78707,-0.657135
-7.12937,-1.00779,-0.520447
-7.44351,-0.228507,-0.472634
-7.75764,0.550776,-0.462268
-8.07178,1.33006,-0.467354
-8.38592,2.10934,-0.500987
-8.70006,2.88863,-0.5289
-9.01419,3.66791,-0.566903
-9.32833,4.44719,-0.674874
-9.64247,5.22648,-0.976591
-9.95661,6.00576,-1.36847
-10.2707,6.78505,-1.36847
-10.5849,7.56433,-1.36847
-10.899,8.34361,-1.36847
-11.2132,9.1229,-1.36847
-11.5273,9.90218,-1.36847
-11.8414,10.6815,-1.36847
-12.1556,11.4607,-1.36847
-12.4697,12.24,-1.36847
-12.7838,13.0193,-1.36847
-13.098,13.7986,-1.36847
-13.4121,14.5779,-1.36847
-13.7263,15.3572,-1.36847
-14.0404,16.1364,-1.36847
-14.3545,16.9157,-1.36847
-14.6687,17.695,-1.36847
-14.9828,18.4743,-1.36847
-15.2969,19.2536,-1.36847
-15.6111,20.0329,-1.36847
-15.9252,20.8121,-1.36847
-16.2394,21.5914,-1.36847
-16.5535,22.3707,-1.36847
-16.8676,23.15,-1.36847
-17.1818,23.9293,-1.36847
-17.4959,24.7086,-1.36847
-17.8101,25.4879,-1.36847
-18.1242,26.2671,-1.36847
-18.4383,27.0464,-1.36847
-18.7525,27.8257,-1.36847
-19.0666,28.605,-1.36847
-19.3807,29.3843,-1.36847

12.9259,-47.2783,-1.36847
12.6117,-46.499,-1.36847
12.2976,-45.7197,-1.36847
11.9834,-44.9404,-1.36847
11.6693,-44.1611,-1.36847
11.3552,-43.3819,-1.36847
11.041,-42.6026,-1.36847
10.7269,-41.8233,-1.36847
10.4128,-41.044,-1.36847
10.0986,-40.2647,-1.36847
9.78448,-39.4854,-1.36847
9.47034,-38.7062,-1.36847
9.1562,-37.9269,-1.36847
8.84206,-37.1476,-1.36847
8.52792,-36.3683,-1.36847
8.21379,-35.589,-1.36847
7.89965,-34.8097,-1.36847
7.58551,-34.0304,-1.36847
7.27137,-33.2512,-1.36847
6.95724,-32.4719,-1.36847
6.6431,-31.6926,-1.36847
6.32896,-30.9133,-1.36847
6.01482,-30.134,-1.36847
5.70068,-29.3547,-1.36847
5.38655,-28.5755,-1.36847
5.07241,-27.7962,-1.36847
4.75827,-27.0169,-1.36847
4.44413,-26.2376,-1.36847
4.13,-25.4583,-1.36847
3.81586,-24.679,-1.36847
3.50172,-23.8998,-1.36847
3.18758,-23.1205,-1.36847
2.87345,-22.3412,-1.36847
2.55931,-21.5619,-1.36847
2.24517,-20.7826,-1.36847
1.93103,-20.0033,-1.36847
1.61689,-19.2241,-1.36847
1.30276,-18.4448,-1.36847
0.988619,-17.6655,-1.36847
0.674481,-16.8862,-1.36847
0.360344,-16.1069,-1.36847
0.046206,-15.3276,-1.36847
-0.267932,-14.5484,-1.36847
-0.582069,-13.7691,-1.36847
-0.896207,-12.9898,-1.36847
-1.21034,-12.2105,-1.36847
-1.52448,-11.4312,-1.36847
-1.83862,-10.6519,-1.36847
-2.15276,-9.87266,-1.36847
-2.4669,-9.09337,-1.36847
-2.78103,-8.31409,-1.36847
-3.09517,-7.53481,-1.36847
-3.40931,-6.75552,-1.36847
-3.72345,-5.97624,-1.36847
-4.03758,-5.19695,-1.36847
-4.35172,-4.41767,-1.36847
-4.66586,-3.63839,-1.36847
-4.98,-2.8591,-1.10738
-5.29414,-2.07982,-0.712212
-5.60827,-1.30054,-0.535124
-5.92241,-0.521253,-0.462744
-6.23655,0.25803,-0.431003
-6.55069,1.03731,-0.416203
-6.86482,1.8166,-0.430013
-7.17896,2.59588,-0.459069
-7.4931,3.37516,-0.50635
-7.80724,4.15445,-0.609108
-8.12137,4.93373,-0.868035
-8.43551,5.71302,-1.27656
-8.74965,6.4923,-1.36847
-9.06379,7.27158,-1.36847
-9.37793,8.05087,-1.36847
-9.69206,8.83015,-1.36847
-10.0062,9.60943,-1.36847
-10.3203,10.3887,-1.36847
-10.6345,11.168,-1.36847
-10.9486,11.9473,-1.36847
-11.2628,12.7266,-1.36847
-11.5769,13.5059,-1.36847
-11.891,14.2851,-1.36847
-12.2052,15.0644,-1.36847
-12.5193,15.8437,-1.36847
-12.8334,16.623,-1.36847
-13.1476,17.4023,-1.36847
-13.4617,18.1816,-1.36847
-13.7759,18.9608,-1.36847
-14.09,19.7401,-1.36847
-14.4041,20.5194,-1.36847
-14.7183,21.2987,-1.36847
-15.0324,22.078,-1.36847
-15.3465,22.8573,-1.36847
-15.6607,23.6365,-1.36847
-15.9748,24.4158,-1.36847
-16.289,25.1951,-1.36847
-16.6031,25.9744,-1.36847
-16.9172,26.7537,-1.36847
-17.2314,27.533,-1.36847
-17.5455,28.3122,-1.36847
-17.8596,29.0915,-1.36847
-18.1738,29.8708,-1.36847

14.1328,-46.7917,-1.36847
13.8187,-46.0124,-1.36847
13.5045,-45.2332,-1.36847
13.1904,-44.4539,-1.36847
12.8763,-43.6746,-1.36847
12.5621,-42.8953,-1.36847
12.248,-42.116,-1.36847
11.9338,-41.3367,-1.36847
11.6197,-40.5575,-1.36847
11.3056,-39.7782,-1.36847
10.9914,-38.9989,-1.36847
10.6773,-38.2196,-1.36847
10.3632,-37.4403,-1.36847
10.049,-36.661,-1.36847
9.73488,-35.8818,-1.36847
9.42074,-35.1025,-1.36847
9.10661,-34.3232,-1.36847
8.79247,-33.5439,-1.36847
8.47833,-32.7646,-1.36847
8.16419,-31.9853,-1.36847
7.85006,-31.2061,-1.36847
7.53592,-30.4268,-1.36847
7.22178,-29.6475,-1.36847
6.90764,-28.8682,-1.36847
6.59351,-28.0889,-1.36847
6.27937,-27.3096,-1.36847
5.96523,-26.5304,-1.36847
5.65109,-25.7511,-1.36847
5.33695,-24.9718,-1.36847
5.02282,-24.1925,-1.36847
4.70868,-23.4132,-1.36847
4.39454,-22.6339,-1.36847
4.0804,-21.8547,-1.36847
3.76627,-21.0754,-1.36847
3.45213,-20.2961,-1.36847
3.13799,-19.5168,-1.36847
2.82385,-18.7375,-1.36847
2.50971,-17.9582,-1.36847
2.19558,-17.179,-1.36847
1.88144,-16.3997,-1.36847
1.5673,-15.6204,-1.36847
1.25316,-14.8411,-1.36847
0.939026,-14.0618,-1.36847
0.624888,-13.2825,-1.36847
0.310751,-12.5033,-1.36847
-0.00338702,-11.724,-1.36847
-0.317525,-10.9447,-1.36847
-0.631662,-10.1654,-1.36847
-0.9458,-9.38612,-1.36847
-1.25994,-8.60684,-1.36847
-1.57408,-7.82755,-1.36847
-1.88821,-7.04827,-1.36847
-2.20235,-6.26898,-1.36847
-2.51649,-5.4897,-1.36847
-2.83063,-4.71042,-1.36847
-3.14476,-3.93113,-1.36847
-3.4589,-3.15185,-1.22112
-3.77304,-2.37257,-0.796384
-4.08718,-1.59328,-0.579048
-4.40132,-0.813999,-0.486795
-4.71545,-0.0347154,-0.440765
-5.02959,0.744568,-0.413181
-5.34373,1.52385,-0.408893
-5.65787,2.30314,-0.428667
-5.972,3.08242,-0.467553
-6.28614,3.8617,-0.554194
-6.60028,4.64099,-0.768684
-6.91442,5.42027,-1.1939
-7.22855,6.19955,-1.36847
-7.54269,6.97884,-1.36847
-7.85683,7.75812,-1.36847
-8.17097,8.5374,-1.36847
-8.48511,9.31669,-1.36847
-8.79924,10.096,-1.36847
-9.11338,10.8753,-1.36847
-9.42752,11.6545,-1.36847
-9.74166,12.4338,-1.36847
-10.0558,13.2131,-1.36847
-10.3699,13.9924,-1.36847
-10.6841,14.7717,-1.36847
-10.9982,15.551,-1.36847
-11.3123,16.3302,-1.36847
-11.6265,17.1095,-1.36847
-11.9406,17.8888,-1.36847
-12.2548,18.6681,-1.36847
-12.5689,19.4474,-1.36847
-12.883,20.2267,-1.36847
-13.1972,21.0059,-1.36847
-13.5113,21.7852,-1.36847
-13.8254,22.5645,-1.36847
-14.1396,23.3438,-1.36847
-14.4537,24.1231,-1.36847
-14.7679,24.9024,-1.36847
-15.082,25.6816,-1.36847
-15.3961,26.4609,-1.36847
-15.7103,27.2402,-1.36847
-16.0244,28.0195,-1.36847
-16.3385,28.7988,-1.36847
-16.6527,29.5781,-1.36847
-16.9668,30.3573,-1.36847

15.3398,-46.3052,-1.36847
15.0256,-45.5259,-1.36847
14.7115,-44.7466,-1.36847
14.3974,-43.9673,-1.36847
14.0832,-43.1881,-1.36847
13.7691,-42.4088,-1.36847
13.4549,-41.6295,-1.36847
13.1408,-40.8502,-1.36847
12.8267,-40.0709,-1.36847
12.5125,-39.2916,-1.36847
12.1984,-38.5124,-1.36847
11.8843,-37.7331,-1.36847
11.5701,-36.9538,-1.36847
11.256,-36.1745,-1.36847
10.9418,-35.3952,-1.36847
10.6277,-34.6159,-1.36847
10.3136,-33.8367,-1.36847
9.99943,-33.0574,-1.36847
9.68529,-32.2781,-1.36847
9.37115,-31.4988,-1.36847
9.05701,-30.7195,-1.36847
8.74288,-29.9402,-1.36847
8.42874,-29.161,-1.36847
8.1146,-28.3817,-1.36847
7.80046,-27.6024,-1.36847
7.48633,-26.8231,-1.36847
7.17219,-26.0438,-1.36847
6.85805,-25.2645,-1.36847
6.54391,-24.4853,-1.36847
6.22977,-23.706,-1.36847
5.91564,-22.9267,-1.36847
5.6015,-22.1474,-1.36847
5.28736,-21.3681,-1.36847
4.97322,-20.5888,-1.36847
4.65909,-19.8096,-1.36847
4.34495,-19.0303,-1.36847
4.03081,-18.251,-1.36847
3.71667,-17.4717,-1.36847
3.40253,-16.6924,-1.36847
3.0884,-15.9131,-1.36847
2.77426,-15.1338,-1.36847
2.46012,-14.3546,-1.36847
2.14598,-13.5753,-1.36847
1.83185,-12.796,-1.36847
1.51771,-12.0167,-1.36847
1.20357,-11.2374,-1.36847
0.889433,-10.4581,-1.36847
0.575295,-9.67886,-1.36847
0.261158,-8.89958,-1.36847
-0.0529801,-8.1203,-1.36847
-0.367118,-7.34101,-1.36847
-0.681255,-6.56173,-1.36847
-0.995393,-5.78245,-1.36847
-1.30953,-5.00316,-1.36847
-1.62367,-4.22388,-1.36847
-1.93781,-3.4446,-1.31246
-2.25194,-2.66531,-0.905545
-2.56608,-1.88603,-0.652478
-2.88022,-1.10674,-0.547055
-3.19436,-0.327461,-0.490579
-3.50849,0.451822,-0.449859
-3.82263,1.23111,-0.440739
-4.13677,2.01039,-0.432945
-4.45091,2.78967,-0.45527
-4.76505,3.56896,-0.521363
-5.07918,4.34824,-0.692131
-5.39332,5.12752,-1.08305
-5.70746,5.90681,-1.36847
-6.0216,6.68609,-1.36847
-6.33573,7.46537,-1.36847
-6.64987,8.24466,-1.36847
-6.96401,9.02394,-1.36847
-7.27815,9.80323,-1.36847
-7.59229,10.5825,-1.36847
-7.90642,11.3618,-1.36847
-8.22056,12.1411,-1.36847
-8.5347,12.9204,-1.36847
-8.84884,13.6996,-1.36847
-9.16297,14.4789,-1.36847
-9.47711,15.2582,-1.36847
-9.79125,16.0375,-1.36847
-10.1054,16.8168,-1.36847
-10.4195,17.5961,-1.36847
-10.7337,18.3753,-1.36847
-11.0478,19.1546,-1.36847
-11.3619,19.9339,-1.36847
-11.6761,20.7132,-1.36847
-11.9902,21.4925,-1.36847
-12.3044,22.2718,-1.36847
-12.6185,23.051,-1.36847
-12.9326,23.8303,-1.36847
-13.2468,24.6096,-1.36847
-13.5609,25.3889,-1.36847
-13.875,26.1682,-1.36847
-14.1892,26.9475,-1.36847
-14.5033,27.7267,-1.36847
-14.8175,28.506,-1.36847
-15.1316,29.2853,-1.36847
-15.4457,30.0646,-1.36847
-15.7599,30.8439,-1.36847

16.5467,-45.8187,-1.36847
16.2326,-45.0394,-1.36847
15.9185,-44.2601,-1.36847
15.6043,-43.4808,-1.36847
15.2902,-42.7015,-1.36847
14.976,-41.9222,-1.36847
14.6619,-41.143,-1.36847
14.3478,-40.3637,-1.36847
14.0336,-39.5844,-1.36847
13.7195,-38.8051,-1.36847
13.4053,-38.0258,-1.36847
13.0912,-37.2465,-1.36847
12.7771,-36.4673,-1.36847
12.4629,-35.688,-1.36847
12.1488,-34.9087,-1.36847
11.8347,-34.1294,-1.36847
11.5205,-33.3501,-1.36847
11.2064,-32.5708,-1.36847
10.8922,-31.7916,-1.36847
10.5781,-31.0123,-1.36847
10.264,-30.233,-1.36847
9.94983,-29.4537,-1.36847
9.6357,-28.6744,-1.36847
9.32156,-27.8951,-1.36847
9.00742,-27.1158,-1.36847
8.69328,-26.3366,-1.36847
8.37915,-25.5573,-1.36847
8.06501,-24.778,-1.36847
7.75087,-23.9987,-1.36847
7.43673,-23.2194,-1.36847
7.12259,-22.4401,-1.36847
6.80846,-21.6609,-1.36847
6.49432,-20.8816,-1.36847
6.18018,-20.1023,-1.36847
5.86604,-19.323,-1.36847
5.55191,-18.5437,-1.36847
5.23777,-17.7644,-1.36847
4.92363,-16.9852,-1.36847
4.60949,-16.2059,-1.36847
4.29535,-15.4266,-1.36847
3.98122,-14.6473,-1.36847
3.66708,-13.868,-1.36847
3.35294,-13.0887,-1.36847
3.0388,-12.3095,-1.36847
2.72467,-11.5302,-1.36847
2.41053,-10.7509,-1.36847
2.09639,-9.97161,-1.36847
1.78225,-9.19233,-1.36847
1.46812,-8.41304,-1.36847
1.15398,-7.63376,-1.36847
0.83984,-6.85448,-1.36847
0.525702,-6.07519,-1.36847
0.211565,-5.29591,-1.36847
-0.102573,-4.51662,-1.36847
-0.416711,-3.73734,-1.34566
-0.730849,-2.95806,-1.01699
-1.04499,-2.17877,-0.738889
-1.35912,-1.39949,-0.648505
-1.67326,-0.620207,-0.608478
-1.9874,0.159077,-0.560464
-2.30154,0.93836,-0.542603
-2.61567,1.71764,-0.535818
-2.92981,2.49693,-0.537404
-3.24395,3.27621,-0.537142
-3.55809,4.05549,-0.641258
-3.87223,4.83478,-0.972733
-4.18636,5.61406,-1.36847
-4.5005,6.39335,-1.36847
-4.81464,7.17263,-1.36847
-5.12878,7.95191,-1.36847
-5.44291,8.7312,-1.36847
-5.75705,9.51048,-1.36847
-6.07119,10.2898,-1.36847
-6.38533,11.069,-1.36847
-6.69947,11.8483,-1.36847
-7.0136,12.6276,-1.36847
-7.32774,13.4069,-1.36847
-7.64188,14.1862,-1.36847
-7.95602,14.9655,-1.36847
-8.27015,15.7447,-1.36847
-8.58429,16.524,-1.36847
-8.89843,17.3033,-1.36847
-9.21257,18.0826,-1.36847
-9.5267,18.8619,-1.36847
-9.84084,19.6412,-1.36847
-10.155,20.4205,-1.36847
-10.4691,21.1997,-1.36847
-10.7833,21.979,-1.36847
-11.0974,22.7583,-1.36847
-11.4115,23.5376,-1.36847
-11.7257,24.3169,-1.36847
-12.0398,25.0962,-1.36847
-12.3539,25.8754,-1.36847
-12.6681,26.6547,-1.36847
-12.9822,27.434,-1.36847
-13.2964,28.2133,-1.36847
-13.6105,28.9926,-1.36847
-13.9246,29.7719,-1.36847
-14.2388,30.5511,-1.36847
-14.5529,31.3304,-1.36847

17.7537,-45.3321,-1.36847
17.4395,-44.5528,-1.36847
17.1254,-43.7736,-1.36847
16.8113,-42.9943,-1.36847
16.4971,-42.215,-1.36847
16.183,-41.4357,-1.36847
15.8689,-40.6564,-1.36847
15.5547,-39.8771,-1.36847
15.2406,-39.0978,-1.36847
14.9264,-38.3186,-1.36847
14.6123,-37.5393,-1.36847
14.2982,-36.76,-1.36847
13.984,-35.9807,-1.36847
13.6699,-35.2014,-1.36847
13.3558,-34.4221,-1.36847
13.0416,-33.6429,-1.36847
12.7275,-32.8636,-1.36847
12.4133,-32.0843,-1.36847
12.0992,-31.305,-1.36847
11.7851,-30.5257,-1.36847
11.4709,-29.7464,-1.36847
11.1568,-28.9672,-1.36847
10.8427,-28.1879,-1.36847
10.5285,-27.4086,-1.36847
10.2144,-26.6293,-1.36847
9.90024,-25.85,-1.36847
9.5861,-25.0707,-1.36847
9.27197,-24.2915,-1.36847
8.95783,-23.5122,-1.36847
8.64369,-22.7329,-1.36847
8.32955,-21.9536,-1.36847
8.01541,-21.1743,-1.36847
7.70128,-20.395,-1.36847
7.38714,-19.6158,-1.36847
7.073,-18.8365,-1.36847
6.75886,-18.0572,-1.36847
6.44473,-17.2779,-1.36847
6.13059,-16.4986,-1.36847
5.81645,-15.7193,-1.36847
5.50231,-14.9401,-1.36847
5.18818,-14.1608,-1.36847
4.87404,-13.3815,-1.36847
4.5599,-12.6022,-1.36847
4.24576,-11.8229,-1.36847
3.93162,-11.0436,-1.36847
3.61749,-10.2644,-1.36847
3.30335,-9.48507,-1.36847
2.98921,-8.70579,-1.36847
2.67507,-7.92651,-1.36847
2.36094,-7.14722,-1.36847
2.0468,-6.36794,-1.36847
1.73266,-5.58865,-1.36847
1.41852,-4.80937,-1.36847
1.10438,-4.03009,-1.36847
0.790247,-3.2508,-1.1003
0.476109,-2.47152,-0.776008
0.161972,-1.69224,-0.695186
-0.152166,-0.912953,-0.771425
-0.466304,-0.133669,-0.909367
-0.780442,0.645615,-0.775122
-1.09458,1.4249,-0.691197
-1.40872,2.20418,-0.74029
-1.72285,2.98347,-0.876633
-2.03699,3.76275,-0.980906
-2.35113,4.54203,-1.02551
-2.66527,5.32132,-1.27811
-2.97941,6.1006,-1.36847
-3.29354,6.87988,-1.36847
-3.60768,7.65917,-1.36847
-3.92182,8.43845,-1.36847
-4.23596,9.21773,-1.36847
-4.55009,9.99702,-1.36847
-4.86423,10.7763,-1.36847
-5.17837,11.5556,-1.36847
-5.49251,12.3349,-1.36847
-5.80665,13.1142,-1.36847
-6.12078,13.8934,-1.36847
-6.43492,14.6727,-1.36847
-6.74906,15.452,-1.36847
-7.0632,16.2313,-1.36847
-7.37733,17.0106,-1.36847
-7.69147,17.7899,-1.36847
-8.00561,18.5691,-1.36847
-8.31975,19.3484,-1.36847
-8.63388,20.1277,-1.36847
-8.94802,20.907,-1.36847
-9.26216,21.6863,-1.36847
-9.5763,22.4656,-1.36847
-9.89044,23.2448,-1.36847
-10.2046,24.0241,-1.36847
-10.5187,24.8034,-1.36847
-10.8328,25.5827,-1.36847
-11.147,26.362,-1.36847
-11.4611,27.1413,-1.36847
-11.7753,27.9205,-1.36847
-12.0894,28.6998,-1.36847
-12.4035,29.4791,-1.36847
-12.7177,30.2584,-1.36847
-13.0318,31.0377,-1.36847
-13.346,31.817,-1.36847

18.9606,-44.8456,-1.36847
18.6465,-44.0663,-1.36847
18.3324,-43.287,-1.36847
18.0182,-42.5077,-1.36847
17.7041,-41.7284,-1.36847
17.39,-40.9492,-1.36847
17.0758,-40.1699,-1.36847
16.7617,-39.3906,-1.36847
16.4475,-38.6113,-1.36847
16.1334,-37.832,-1.36847
15.8193,-37.0527,-1.36847
15.5051,-36.2735,-1.36847
15.191,-35.4942,-1.36847
14.8769,-34.7149,-1.36847
14.5627,-33.9356,-1.36847
14.2486,-33.1563,-1.36847
13.9344,-32.377,-1.36847
13.6203,-31.5978,-1.36847
13.3062,-30.8185,-1.36847
12.992,-30.0392,-1.36847
12.6779,-29.2599,-1.36847
12.3637,-28.4806,-1.36847
12.0496,-27.7013,-1.36847
11.7355,-26.9221,-1.36847
11.4213,-26.1428,-1.36847
11.1072,-25.3635,-1.36847
10.7931,-24.5842,-1.36847
10.4789,-23.8049,-1.36847
10.1648,-23.0256,-1.36847
9.85065,-22.2464,-1.36847
9.53651,-21.4671,-1.36847
9.22237,-20.6878,-1.36847
8.90823,-19.9085,-1.36847
8.5941,-19.1292,-1.36847
8.27996,-18.3499,-1.36847
7.96582,-17.5707,-1.36847
7.65168,-16.7914,-1.36847
7.33755,-16.0121,-1.36847
7.02341,-15.2328,-1.36847
6.70927,-14.4535,-1.36847
6.39513,-13.6742,-1.36847
6.081,-12.895,-1.36847
5.76686,-12.1157,-1.36847
5.45272,-11.3364,-1.36847
5.13858,-10.5571,-1.36847
4.82444,-9.77782,-1.36847
4.51031,-8.99853,-1.36847
4.19617,-8.21925,-1.36847
3.88203,-7.43997,-1.36847
3.56789,-6.66068,-1.36847
3.25376,-5.8814,-1.36847
2.93962,-5.10212,-1.36847
2.62548,-4.32283,-1.36847
2.31134,-3.54355,-1.1655
1.9972,-2.76427,-0.777794
1.68307,-1.98498,-0.625244
1.36893,-1.2057,-0.614395
1.05479,-0.426415,-0.69006
0.740654,0.352869,-0.825965
0.426516,1.13215,-0.843157
0.112379,1.91144,-0.967295
-0.201759,2.69072,-1.1754
-0.515897,3.47,-1.36489
-0.830035,4.24929,-1.36847
-1.14417,5.02857,-1.36847
-1.45831,5.80785,-1.36847
-1.77245,6.58714,-1.36847
-2.08659,7.36642,-1.36847
-2.40072,8.1457,-1.36847
-2.71486,8.92499,-1.36847
-3.029,9.70427,-1.36847
-3.34314,10.4836,-1.36847
-3.65727,11.2628,-1.36847
-3.97141,12.0421,-1.36847
-4.28555,12.8214,-1.36847
-4.59969,13.6007,-1.36847
-4.91382,14.38,-1.36847
-5.22796,15.1593,-1.36847
-5.5421,15.9385,-1.36847
-5.85624,16.7178,-1.36847
-6.17038,17.4971,-1.36847
-6.48451,18.2764,-1.36847
-6.79865,19.0557,-1.36847
-7.11279,19.835,-1.36847
-7.42693,20.6142,-1.36847
-7.74106,21.3935,-1.36847
-8.0552,22.1728,-1.36847
-8.36934,22.9521,-1.36847
-8.68348,23.7314,-1.36847
-8.99762,24.5107,-1.36847
-9.31175,25.2899,-1.36847
-9.62589,26.0692,-1.36847
-9.94003,26.8485,-1.36847
-10.2542,27.6278,-1.36847
-10.5683,28.4071,-1.36847
-10.8824,29.1864,-1.36847
-11.1966,29.9656,-1.36847
-11.5107,30.7449,-1.36847
-11.8249,31.5242,-1.36847
-12.139,32.3035,-1.36847

20.1676,-44.359,-1.36847
19.8535,-43.5798,-1.36847
19.5393,-42.8005,-1.36847
19.2252,-42.0212,-1.36847
18.911,-41.2419,-1.36847
18.5969,-40.4626,-1.36847
18.2828,-39.6833,-1.36847
17.9686,-38.9041,-1.36847
17.6545,-38.1248,-1.36847
17.3404,-37.3455,-1.36847
17.0262,-36.5662,-1.36847
16.7121,-35.7869,-1.36847
16.3979,-35.0076,-1.36847
16.0838,-34.2284,-1.36847
15.7697,-33.4491,-1.36847
15.4555,-32.6698,-1.36847
15.1414,-31.8905,-1.36847
14.8273,-31.1112,-1.36847
14.5131,-30.3319,-1.36847
14.199,-29.5527,-1.36847
13.8848,-28.7734,-1.36847
13.5707,-27.9941,-1.36847
13.2566,-27.2148,-1.36847
12.9424,-26.4355,-1.36847
12.6283,-25.6562,-1.36847
12.3142,-24.877,-1.36847
12,-24.0977,-1.36847
11.6859,-23.3184,-1.36847
11.3717,-22.5391,-1.36847
11.0576,-21.7598,-1.36847
10.7435,-20.9805,-1.36847
10.4293,-20.2013,-1.36847
10.1152,-19.422,-1.36847
9.80105,-18.6427,-1.36847
9.48692,-17.8634,-1.36847
9.17278,-17.0841,-1.36847
8.85864,-16.3048,-1.36847
8.5445,-15.5255,-1.36847
8.23037,-14.7463,-1.36847
7.91623,-13.967,-1.36847
7.60209,-13.1877,-1.36847
7.28795,-12.4084,-1.36847
6.97382,-11.6291,-1.36847
6.65968,-10.8498,-1.36847
6.34554,-10.0706,-1.36847
6.0314,-9.29128,-1.36847
5.71726,-8.512,-1.36847
5.40313,-7.73271,-1.36847
5.08899,-6.95343,-1.36847
4.77485,-6.17415,-1.36847
4.46071,-5.39486,-1.36847
4.14658,-4.61558,-1.36847
3.83244,-3.83629,-1.22219
3.5183,-3.05701,-0.802342
3.20416,-2.27773,-0.581485
2.89002,-1.49844,-0.508742
2.57589,-0.719161,-0.496109
2.26175,0.0601231,-0.532591
1.94761,0.839407,-0.607552
1.63347,1.61869,-0.731736
1.31934,2.39797,-1.0477
1.0052,3.17726,-1.36847
0.691061,3.95654,-1.36847
0.376923,4.73582,-1.36847
0.0627855,5.51511,-1.36847
-0.251352,6.29439,-1.36847
-0.56549,7.07368,-1.36847
-0.879628,7.85296,-1.36847
-1.19377,8.63224,-1.36847
-1.5079,9.41153,-1.36847
-1.82204,10.1908,-1.36847
-2.13618,10.9701,-1.36847
-2.45032,11.7494,-1.36847
-2.76445,12.5287,-1.36847
-3.07859,13.3079,-1.36847
-3.39273,14.0872,-1.36847
-3.70687,14.8665,-1.36847
-4.021,15.6458,-1.36847
-4.33514,16.4251,-1.36847
-4.64928,17.2044,-1.36847
-4.96342,17.9836,-1.36847
-5.27756,18.7629,-1.36847
-5.59169,19.5422,-1.36847
-5.90583,20.3215,-1.36847
-6.21997,21.1008,-1.36847
-6.53411,21.8801,-1.36847
-6.84824,22.6593,-1.36847
-7.16238,23.4386,-1.36847
-7.47652,24.2179,-1.36847
-7.79066,24.9972,-1.36847
-8.1048,25.7765,-1.36847
-8.41893,26.5558,-1.36847
-8.73307,27.335,-1.36847
-9.04721,28.1143,-1.36847
-9.36135,28.8936,-1.36847
-9.67548,29.6729,-1.36847
-9.98962,30.4522,-1.36847
-10.3038,31.2315,-1.36847
-10.6179,32.0108,-1.36847
-10.932,32.79,-1.36847

21.3746,-43.8725,-1.36847
21.0604,-43.0932,-1.36847
20.7463,-42.3139,-1.36847
20.4321,-41.5347,-1.36847
20.118,-40.7554,-1.36847
19.8039,-39.9761,-1.36847
19.4897,-39.1968,-1.36847
19.1756,-38.4175,-1.36847
18.8615,-37.6382,-1.36847
18.5473,-36.859,-1.36847
18.2332,-36.0797,-1.36847
17.919,-35.3004,-1.36847
17.6049,-34.5211,-1.36847
17.2908,-33.7418,-1.36847
16.9766,-32.9625,-1.36847
16.6625,-32.1833,-1.36847
16.3484,-31.404,-1.36847
16.0342,-30.6247,-1.36847
15.7201,-29.8454,-1.36847
15.4059,-29.0661,-1.36847
15.0918,-28.2868,-1.36847
14.7777,-27.5075,-1.36847
14.4635,-26.7283,-1.36847
14.1494,-25.949,-1.36847
13.8353,-25.1697,-1.36847
13.5211,-24.3904,-1.36847
13.207,-23.6111,-1.36847
12.8928,-22.8318,-1.36847
12.5787,-22.0526,-1.36847
12.2646,-21.2733,-1.36847
11.9504,-20.494,-1.36847
11.6363,-19.7147,-1.36847
11.3222,-18.9354,-1.36847
11.008,-18.1561,-1.36847
10.6939,-17.3769,-1.36847
10.3797,-16.5976,-1.36847
10.0656,-15.8183,-1.36847
9.75146,-15.039,-1.36847
9.43732,-14.2597,-1.36847
9.12319,-13.4804,-1.36847
8.80905,-12.7012,-1.36847
8.49491,-11.9219,-1.36847
8.18077,-11.1426,-1.36847
7.86664,-10.3633,-1.36847
7.5525,-9.58403,-1.36847
7.23836,-8.80474,-1.36847
6.92422,-8.02546,-1.36847
6.61008,-7.24618,-1.36847
6.29595,-6.46689,-1.36847
5.98181,-5.68761,-1.36847
5.66767,-4.90832,-1.36847
5.35353,-4.12904,-1.2557
5.0394,-3.34976,-0.85825
4.72526,-2.57047,-0.57585
4.41112,-1.79119,-0.466256
4.09698,-1.01191,-0.425591
3.78285,-0.232623,-0.411716
3.46871,0.546661,-0.433623
3.15457,1.32594,-0.475096
2.84043,2.10523,-0.535427
2.52629,2.88451,-0.63134
2.21216,3.6638,-0.764814
1.89802,4.44308,-1.1732
1.58388,5.22236,-1.36847
1.26974,6.00165,-1.36847
0.955606,6.78093,-1.36847
0.641468,7.56021,-1.36847
0.32733,8.3395,-1.36847
0.0131924,9.11878,-1.36847
-0.300945,9.89806,-1.36847
-0.615083,10.6773,-1.36847
-0.929221,11.4566,-1.36847
-1.24336,12.2359,-1.36847
-1.5575,13.0152,-1.36847
-1.87163,13.7945,-1.36847
-2.18577,14.5738,-1.36847
-2.49991,15.353,-1.36847
-2.81405,16.1323,-1.36847
-3.12818,16.9116,-1.36847
-3.44232,17.6909,-1.36847
-3.75646,18.4702,-1.36847
-4.0706,19.2495,-1.36847
-4.38474,20.0288,-1.36847
-4.69887,20.808,-1.36847
-5.01301,21.5873,-1.36847
-5.32715,22.3666,-1.36847
-5.64129,23.1459,-1.36847
-5.95542,23.9252,-1.36847
-6.26956,24.7045,-1.36847
-6.5837,25.4837,-1.36847
-6.89784,26.263,-1.36847
-7.21198,27.0423,-1.36847
-7.52611,27.8216,-1.36847
-7.84025,28.6009,-1.36847
-8.15439,29.3802,-1.36847
-8.46853,30.1594,-1.36847
-8.78266,30.9387,-1.36847
-9.0968,31.718,-1.36847
-9.41094,32.4973,-1.36847
-9.72508,33.2766,-1.36847

22.5815,-43.386,-1.36847
22.2674,-42.6067,-1.36847
21.9532,-41.8274,-1.36847
21.6391,-41.0481,-1.36847
21.325,-40.2688,-1.36847
21.0108,-39.4895,-1.36847
20.6967,-38.7103,-1.36847
20.3826,-37.931,-1.36847
20.0684,-37.1517,-1.36847
19.7543,-36.3724,-1.36847
19.4401,-35.5931,-1.36847
19.126,-34.8138,-1.36847
18.8119,-34.0346,-1.36847
18.4977,-33.2553,-1.36847
18.1836,-32.476,-1.36847
17.8694,-31.6967,-1.36847
17.5553,-30.9174,-1.36847
17.2412,-30.1381,-1.36847
16.927,-29.3589,-1.36847
16.6129,-28.5796,-1.36847
16.2988,-27.8003,-1.36847
15.9846,-27.021,-1.36847
15.6705,-26.2417,-1.36847
15.3563,-25.4624,-1.36847
15.0422,-24.6832,-1.36847
14.7281,-23.9039,-1.36847
14.4139,-23.1246,-1.36847
14.0998,-22.3453,-1.36847
13.7857,-21.566,-1.36847
13.4715,-20.7867,-1.36847
13.1574,-20.0075,-1.36847
12.8432,-19.2282,-1.36847
12.5291,-18.4489,-1.36847
12.215,-17.6696,-1.36847
11.9008,-16.8903,-1.36847
11.5867,-16.111,-1.36847
11.2726,-15.3318,-1.36847
10.9584,-14.5525,-1.36847
10.6443,-13.7732,-1.36847
10.3301,-12.9939,-1.36847
10.016,-12.2146,-1.36847
9.70187,-11.4353,-1.36847
9.38773,-10.6561,-1.36847
9.07359,-9.87677,-1.36847
8.75946,-9.09749,-1.36847
8.44532,-8.3182,-1.36847
8.13118,-7.53892,-1.36847
7.81704,-6.75964,-1.36847
7.5029,-5.98035,-1.36847
7.18877,-5.20107,-1.36847
6.87463,-4.42179,-1.36847
6.56049,-3.6425,-0.939762
6.24635,-2.86322,-0.597607
5.93222,-2.08394,-0.455071
5.61808,-1.30465,-0.396415
5.30394,-0.525368,-0.370567
4.9898,0.253915,-0.358089
4.67567,1.0332,-0.379713
4.36153,1.81248,-0.413449
4.04739,2.59177,-0.474098
3.73325,3.37105,-0.609918
3.41911,4.15033,-0.938148
3.10498,4.92962,-1.36847
2.79084,5.7089,-1.36847
2.4767,6.48818,-1.36847
2.16256,7.26747,-1.36847
1.84843,8.04675,-1.36847
1.53429,8.82603,-1.36847
1.22015,9.60532,-1.36847
0.906013,10.3846,-1.36847
0.591875,11.1639,-1.36847
0.277737,11.9432,-1.36847
-0.0364006,12.7225,-1.36847
-0.350538,13.5017,-1.36847
-0.664676,14.281,-1.36847
-0.978814,15.0603,-1.36847
-1.29295,15.8396,-1.36847
-1.60709,16.6189,-1.36847
-1.92123,17.3982,-1.36847
-2.23536,18.1774,-1.36847
-2.5495,18.9567,-1.36847
-2.86364,19.736,-1.36847
-3.17778,20.5153,-1.36847
-3.49192,21.2946,-1.36847
-3.80605,22.0739,-1.36847
-4.12019,22.8531,-1.36847
-4.43433,23.6324,-1.36847
-4.74847,24.4117,-1.36847
-5.0626,25.191,-1.36847
-5.37674,25.9703,-1.36847
-5.69088,26.7496,-1.36847
-6.00502,27.5288,-1.36847
-6.31915,28.3081,-1.36847
-6.63329,29.0874,-1.36847
-6.94743,29.8667,-1.36847
-7.26157,30.646,-1.36847
-7.57571,31.4253,-1.36847
-7.88984,32.2045,-1.36847
-8.20398,32.9838,-1.36847
-8.51812,33.7631,-1.36847

23.7885,-42.8994,-1.36847
23.4743,-42.1201,-1.36847
23.1602,-41.3409,-1.36847
22.8461,-40.5616,-1.36847
22.5319,-39.7823,-1.36847
22.2178,-39.003,-1.36847
21.9036,-38.2237,-1.36847
21.5895,-37.4444,-1.36847
21.2754,-36.6652,-1.36847
20.9612,-35.8859,-1.36847
20.6471,-35.1066,-1.36847
20.333,-34.3273,-1.36847
20.0188,-33.548,-1.36847
19.7047,-32.7687,-1.36847
19.3905,-31.9895,-1.36847
19.0764,-31.2102,-1.36847
18.7623,-30.4309,-1.36847
18.4481,-29.6516,-1.36847
18.134,-28.8723,-1.36847
17.8199,-28.093,-1.36847
17.5057,-27.3138,-1.36847
17.1916,-26.5345,-1.36847
16.8774,-25.7552,-1.36847
16.5633,-24.9759,-1.36847
16.2492,-24.1966,-1.36847
15.935,-23.4173,-1.36847
15.6209,-22.6381,-1.36847
15.3068,-21.8588,-1.36847
14.9926,-21.0795,-1.36847
14.6785,-20.3002,-1.36847
14.3643,-19.5209,-1.36847
14.0502,-18.7416,-1.36847
13.7361,-17.9624,-1.36847
13.4219,-17.1831,-1.36847
13.1078,-16.4038,-1.36847
12.7937,-15.6245,-1.36847
12.4795,-14.8452,-1.36847
12.1654,-14.0659,-1.36847
11.8512,-13.2867,-1.36847
11.5371,-12.5074,-1.36847
11.223,-11.7281,-1.36847
10.9088,-10.9488,-1.36847
10.5947,-10.1695,-1.36847
10.2806,-9.39023,-1.36847
9.96641,-8.61095,-1.36847
9.65228,-7.83167,-1.36847
9.33814,-7.05238,-1.36847
9.024,-6.2731,-1.36847
8.70986,-5.49382,-1.36847
8.39572,-4.71453,-1.36847
8.08159,-3.93525,-1.03784
7.76745,-3.15597,-0.641925
7.45331,-2.37668,-0.463911
7.13917,-1.5974,-0.388957
6.82504,-0.818114,-0.353826
6.5109,-0.0388306,-0.335395
6.19676,0.740453,-0.345135
5.88262,1.51974,-0.374077
5.56849,2.29902,-0.425674
5.25435,3.0783,-0.535554
4.94021,3.85759,-0.800429
4.62607,4.63687,-1.23242
4.31193,5.41615,-1.36847
3.9978,6.19544,-1.36847
3.68366,6.97472,-1.36847
3.36952,7.75401,-1.36847
3.05538,8.53329,-1.36847
2.74125,9.31257,-1.36847
2.42711,10.0919,-1.36847
2.11297,10.8711,-1.36847
1.79883,11.6504,-1.36847
1.48469,12.4297,-1.36847
1.17056,13.209,-1.36847
0.85642,13.9883,-1.36847
0.542282,14.7676,-1.36847
0.228144,15.5468,-1.36847
-0.0859936,16.3261,-1.36847
-0.400131,17.1054,-1.36847
-0.714269,17.8847,-1.36847
-1.02841,18.664,-1.36847
-1.34254,19.4433,-1.36847
-1.65668,20.2225,-1.36847
-1.97082,21.0018,-1.36847
-2.28496,21.7811,-1.36847
-2.5991,22.5604,-1.36847
-2.91323,23.3397,-1.36847
-3.22737,24.119,-1.36847
-3.54151,24.8982,-1.36847
-3.85565,25.6775,-1.36847
-4.16978,26.4568,-1.36847
-4.48392,27.2361,-1.36847
-4.79806,28.0154,-1.36847
-5.1122,28.7947,-1.36847
-5.42633,29.5739,-1.36847
-5.74047,30.3532,-1.36847
-6.05461,31.1325,-1.36847
-6.36875,31.9118,-1.36847
-6.68289,32.6911,-1.36847
-6.99702,33.4704,-1.36847
-7.31116,34.2496,-1.36847

24.9954,-42.4129,-1.36847
24.6813,-41.6336,-1.36847
24.3672,-40.8543,-1.36847
24.053,-40.075,-1.36847
23.7389,-39.2958,-1.36847
23.4247,-38.5165,-1.36847
23.1106,-37.7372,-1.36847
22.7965,-36.9579,-1.36847
22.4823,-36.1786,-1.36847
22.1682,-35.3993,-1.36847
21.8541,-34.6201,-1.36847
21.5399,-33.8408,-1.36847
21.2258,-33.0615,-1.36847
20.9116,-32.2822,-1.36847
20.5975,-31.5029,-1.36847
20.2834,-30.7236,-1.36847
19.9692,-29.9444,-1.36847
19.6551,-29.1651,-1.36847
19.341,-28.3858,-1.36847
19.0268,-27.6065,-1.36847
18.7127,-26.8272,-1.36847
18.3985,-26.0479,-1.36847
18.0844,-25.2687,-1.36847
17.7703,-24.4894,-1.36847
17.4561,-23.7101,-1.36847
17.142,-22.9308,-1.36847
16.8279,-22.1515,-1.36847
16.5137,-21.3722,-1.36847
16.1996,-20.593,-1.36847
15.8854,-19.8137,-1.36847
15.5713,-19.0344,-1.36847
15.2572,-18.2551,-1.36847
14.943,-17.4758,-1.36847
14.6289,-16.6965,-1.36847
14.3147,-15.9172,-1.36847
14.0006,-15.138,-1.36847
13.6865,-14.3587,-1.36847
13.3723,-13.5794,-1.36847
13.0582,-12.8001,-1.36847
12.7441,-12.0208,-1.36847
12.4299,-11.2415,-1.36847
12.1158,-10.4623,-1.36847
11.8016,-9.68298,-1.36847
11.4875,-8.9037,-1.36847
11.1734,-8.12441,-1.36847
10.8592,-7.34513,-1.36847
10.5451,-6.56585,-1.36847
10.231,-5.78656,-1.36847
9.91682,-5.00728,-1.36847
9.60268,-4.22799,-1.13855
9.28854,-3.44871,-0.707707
8.97441,-2.66943,-0.489257
8.66027,-1.89014,-0.397088
8.34613,-1.11086,-0.353207
8.03199,-0.331576,-0.32923
7.71786,0.447707,-0.328087
7.40372,1.22699,-0.351483
7.08958,2.00627,-0.393397
6.77544,2.78556,-0.479919
6.46131,3.56484,-0.688085
6.14717,4.34413,-1.11851
5.83303,5.12341,-1.36847
5.51889,5.90269,-1.36847
5.20475,6.68198,-1.36847
4.89062,7.46126,-1.36847
4.57648,8.24054,-1.36847
4.26234,9.01983,-1.36847
3.9482,9.79911,-1.36847
3.63407,10.5784,-1.36847
3.31993,11.3577,-1.36847
3.00579,12.137,-1.36847
2.69165,12.9162,-1.36847
2.37752,13.6955,-1.36847
2.06338,14.4748,-1.36847
1.74924,15.2541,-1.36847
1.4351,16.0334,-1.36847
1.12096,16.8127,-1.36847
0.806826,17.5919,-1.36847
0.492689,18.3712,-1.36847
0.178551,19.1505,-1.36847
-0.135587,19.9298,-1.36847
-0.449724,20.7091,-1.36847
-0.763862,21.4884,-1.36847
-1.078,22.2676,-1.36847
-1.39214,23.0469,-1.36847
-1.70628,23.8262,-1.36847
-2.02041,24.6055,-1.36847
-2.33455,25.3848,-1.36847
-2.64869,26.1641,-1.36847
-2.96283,26.9433,-1.36847
-3.27696,27.7226,-1.36847
-3.5911,28.5019,-1.36847
-3.90524,29.2812,-1.36847
-4.21938,30.0605,-1.36847
-4.53351,30.8398,-1.36847
-4.84765,31.6191,-1.36847
-5.16179,32.3983,-1.36847
-5.47593,33.1776,-1.36847
-5.79007,33.9569,-1.36847
-6.1042,34.7362,-1.36847

26.2024,-41.9264,-1.36847
25.8883,-41.1471,-1.36847
25.5741,-40.3678,-1.36847
25.26,-39.5885,-1.36847
24.9458,-38.8092,-1.36847
24.6317,-38.0299,-1.36847
24.3176,-37.2507,-1.36847
24.0034,-36.4714,-1.36847
23.6893,-35.6921,-1.36847
23.3751,-34.9128,-1.36847
23.061,-34.1335,-1.36847
22.7469,-33.3542,-1.36847
22.4327,-32.575,-1.36847
22.1186,-31.7957,-1.36847
21.8045,-31.0164,-1.36847
21.4903,-30.2371,-1.36847
21.1762,-29.4578,-1.36847
20.862,-28.6785,-1.36847
20.5479,-27.8992,-1.36847
20.2338,-27.12,-1.36847
19.9196,-26.3407,-1.36847
19.6055,-25.5614,-1.36847
19.2914,-24.7821,-1.36847
18.9772,-24.0028,-1.36847
18.6631,-23.2235,-1.36847
18.3489,-22.4443,-1.36847
18.0348,-21.665,-1.36847
17.7207,-20.8857,-1.36847
17.4065,-20.1064,-1.36847
17.0924,-19.3271,-1.36847
16.7783,-18.5478,-1.36847
16.4641,-17.7686,-1.36847
16.15,-16.9893,-1.36847
15.8358,-16.21,-1.36847
15.5217,-15.4307,-1.36847
15.2076,-14.6514,-1.36847
14.8934,-13.8721,-1.36847
14.5793,-13.0929,-1.36847
14.2652,-12.3136,-1.36847
13.951,-11.5343,-1.36847
13.6369,-10.755,-1.36847
13.3227,-9.97573,-1.36847
13.0086,-9.19644,-1.36847
12.6945,-8.41716,-1.36847
12.3803,-7.63787,-1.36847
12.0662,-6.85859,-1.36847
11.7521,-6.07931,-1.36847
11.4379,-5.30002,-1.36847
11.1238,-4.52074,-1.22591
10.8096,-3.74146,-0.795052
10.4955,-2.96217,-0.531008
10.1814,-2.18289,-0.419804
9.86723,-1.40361,-0.367003
9.55309,-0.624322,-0.337362
9.23895,0.154962,-0.334388
8.92481,0.934245,-0.35016
8.61068,1.71353,-0.377736
8.29654,2.49281,-0.449308
7.9824,3.2721,-0.616597
7.66826,4.05138,-0.996252
7.35413,4.83066,-1.36847
7.03999,5.60995,-1.36847
6.72585,6.38923,-1.36847
6.41171,7.16851,-1.36847
6.09757,7.9478,-1.36847
5.78344,8.72708,-1.36847
5.4693,9.50636,-1.36847
5.15516,10.2856,-1.36847
4.84102,11.0649,-1.36847
4.52689,11.8442,-1.36847
4.21275,12.6235,-1.36847
3.89861,13.4028,-1.36847
3.58447,14.1821,-1.36847
3.27034,14.9614,-1.36847
2.9562,15.7406,-1.36847
2.64206,16.5199,-1.36847
2.32792,17.2992,-1.36847
2.01378,18.0785,-1.36847
1.69965,18.8578,-1.36847
1.38551,19.6371,-1.36847
1.07137,20.4163,-1.36847
0.757233,21.1956,-1.36847
0.443096,21.9749,-1.36847
0.128958,22.7542,-1.36847
-0.18518,23.5335,-1.36847
-0.499317,24.3128,-1.36847
-0.813455,25.092,-1.36847
-1.12759,25.8713,-1.36847
-1.44173,26.6506,-1.36847
-1.75587,27.4299,-1.36847
-2.07001,28.2092,-1.36847
-2.38414,28.9885,-1.36847
-2.69828,29.7677,-1.36847
-3.01242,30.547,-1.36847
-3.32656,31.3263,-1.36847
-3.64069,32.1056,-1.36847
-3.95483,32.8849,-1.36847
-4.26897,33.6642,-1.36847
-4.58311,34.4434,-1.36847
-4.89725,35.2227,-1.36847

27.4093,-41.4398,-1.36847
27.0952,-40.6605,-1.36847
26.7811,-39.8812,-1.36847
26.4669,-39.102,-1.36847
26.1528,-38.3227,-1.36847
25.8387,-37.5434,-1.36847
25.5245,-36.7641,-1.36847
25.2104,-35.9848,-1.36847
24.8962,-35.2055,-1.36847
24.5821,-34.4263,-1.36847
24.268,-33.647,-1.36847
23.9538,-32.8677,-1.36847
23.6397,-32.0884,-1.36847
23.3256,-31.3091,-1.36847
23.0114,-30.5298,-1.36847
22.6973,-29.7506,-1.36847
22.3831,-28.9713,-1.36847
22.069,-28.192,-1.36847
21.7549,-27.4127,-1.36847
21.4407,-26.6334,-1.36847
21.1266,-25.8541,-1.36847
20.8125,-25.0749,-1.36847
20.4983,-24.2956,-1.36847
20.1842,-23.5163,-1.36847
19.87,-22.737,-1.36847
19.5559,-21.9577,-1.36847
19.2418,-21.1784,-1.36847
18.9276,-20.3992,-1.36847
18.6135,-19.6199,-1.36847
18.2994,-18.8406,-1.36847
17.9852,-18.0613,-1.36847
17.6711,-17.282,-1.36847
17.3569,-16.5027,-1.36847
17.0428,-15.7235,-1.36847
16.7287,-14.9442,-1.36847
16.4145,-14.1649,-1.36847
16.1004,-13.3856,-1.36847
15.7863,-12.6063,-1.36847
15.4721,-11.827,-1.36847
15.158,-11.0478,-1.36847
14.8438,-10.2685,-1.36847
14.5297,-9.48919,-1.36847
14.2156,-8.7099,-1.36847
13.9014,-7.93062,-1.36847
13.5873,-7.15134,-1.36847
13.2731,-6.37205,-1.36847
12.959,-5.59277,-1.36847
12.6449,-4.81349,-1.36847
12.3307,-4.0342,-0.939537
12.0166,-3.25492,-0.603075
11.7025,-2.47564,-0.462604
11.3883,-1.69635,-0.39864
11.0742,-0.917068,-0.362364
10.76,-0.137784,-0.360608
10.4459,0.641499,-0.383042
10.1318,1.42078,-0.419022
9.81763,2.20007,-0.487304
9.5035,2.97935,-0.585012
9.18936,3.75863,-0.895531
8.87522,4.53792,-1.36847
8.56108,5.3172,-1.36847
8.24695,6.09648,-1.36847
7.93281,6.87577,-1.36847
7.61867,7.65505,-1.36847
7.30453,8.43434,-1.36847
6.99039,9.21362,-1.36847
6.67626,9.9929,-1.36847
6.36212,10.7722,-1.36847
6.04798,11.5515,-1.36847
5.73384,12.3308,-1.36847
5.41971,13.11,-1.36847
5.10557,13.8893,-1.36847
4.79143,14.6686,-1.36847
4.47729,15.4479,-1.36847
4.16316,16.2272,-1.36847
3.84902,17.0065,-1.36847
3.53488,17.7857,-1.36847
3.22074,18.565,-1.36847
2.9066,19.3443,-1.36847
2.59247,20.1236,-1.36847
2.27833,20.9029,-1.36847
1.96419,21.6822,-1.36847
1.65005,22.4614,-1.36847
1.33592,23.2407,-1.36847
1.02178,24.02,-1.36847
0.70764,24.7993,-1.36847
0.393503,25.5786,-1.36847
0.079365,26.3579,-1.36847
-0.234773,27.1371,-1.36847
-0.54891,27.9164,-1.36847
-0.863048,28.6957,-1.36847
-1.17719,29.475,-1.36847
-1.49132,30.2543,-1.36847
-1.80546,31.0336,-1.36847
-2.1196,31.8128,-1.36847
-2.43374,32.5921,-1.36847
-2.74787,33.3714,-1.36847
-3.06201,34.1507,-1.36847
-3.37615,34.93,-1.36847
-3.69029,35.7093,-1.36847

28.6163,-40.9533,-1.36847
28.3022,-40.174,-1.36847
27.988,-39.3947,-1.36847
27.6739,-38.6154,-1.36847
27.3598,-37.8361,-1.36847
27.0456,-37.0569,-1.36847
26.7315,-36.2776,-1.36847
26.4173,-35.4983,-1.36847
26.1032,-34.719,-1.36847
25.7891,-33.9397,-1.36847
25.4749,-33.1604,-1.36847
25.1608,-32.3812,-1.36847
24.8467,-31.6019,-1.36847
24.5325,-30.8226,-1.36847
24.2184,-30.0433,-1.36847
23.9042,-29.264,-1.36847
23.5901,-28.4847,-1.36847
23.276,-27.7055,-1.36847
22.9618,-26.9262,-1.36847
22.6477,-26.1469,-1.36847
22.3335,-25.3676,-1.36847
22.0194,-24.5883,-1.36847
21.7053,-23.809,-1.36847
21.3911,-23.0298,-1.36847
21.077,-22.2505,-1.36847
20.7629,-21.4712,-1.36847
20.4487,-20.6919,-1.36847
20.1346,-19.9126,-1.36847
19.8204,-19.1333,-1.36847
19.5063,-18.3541,-1.36847
19.1922,-17.5748,-1.36847
18.878,-16.7955,-1.36847
18.5639,-16.0162,-1.36847
18.2498,-15.2369,-1.36847
17.9356,-14.4576,-1.10387
17.6215,-13.6784,-0.730755
17.3073,-12.8991,-0.87498
16.9932,-12.1198,-1.02304
16.6791,-11.3405,-1.13625
16.3649,-10.5612,-1.36847
16.0508,-9.78193,-1.36847
15.7367,-9.00265,-1.36847
15.4225,-8.22337,-1.36847
15.1084,-7.44408,-1.36847
14.7942,-6.6648,-1.36847
14.4801,-5.88552,-1.36847
14.166,-5.10623,-1.36847
13.8518,-4.32695,-1.05822
13.5377,-3.54766,-0.692152
13.2236,-2.76838,-0.523272
12.9094,-1.9891,-0.455999
12.5953,-1.20981,-0.416241
12.2811,-0.43053,-0.396126
11.967,0.348754,-0.413027
11.6529,1.12804,-0.458923
11.3387,1.90732,-0.579891
11.0246,2.6866,-0.818996
10.7105,3.46589,-1.14996
10.3963,4.24517,-1.36847
10.0822,5.02446,-1.36847
9.76804,5.80374,-1.36847
9.4539,6.58302,-1.36847
9.13977,7.36231,-1.36847
8.82563,8.14159,-1.36847
8.51149,8.92087,-1.36847
8.19735,9.70016,-1.36847
7.88321,10.4794,-1.36847
7.56908,11.2587,-1.36847
7.25494,12.038,-1.36847
6.9408,12.8173,-1.36847
6.62666,13.5966,-1.36847
6.31253,14.3759,-1.36847
5.99839,15.1551,-1.36847
5.68425,15.9344,-1.36847
5.37011,16.7137,-1.36847
5.05598,17.493,-1.36847
4.74184,18.2723,-1.36847
4.4277,19.0516,-1.36847
4.11356,19.8308,-1.36847
3.79942,20.6101,-1.36847
3.48529,21.3894,-1.36847
3.17115,22.1687,-1.36847
2.85701,22.948,-1.36847
2.54287,23.7273,-1.36847
2.22874,24.5065,-1.36847
1.9146,25.2858,-1.36847
1.60046,26.0651,-1.36847
1.28632,26.8444,-1.36847
0.972185,27.6237,-1.36847
0.658047,28.403,-1.36847
0.34391,29.1822,-1.36847
0.0297719,29.9615,-1.36847
-0.284366,30.7408,-1.36847
-0.598504,31.5201,-1.36847
-0.912641,32.2994,-1.36847
-1.22678,33.0787,-1.36847
-1.54092,33.8579,-1.36847
-1.85505,34.6372,-1.36847
-2.16919,35.4165,-1.36847
-2.48333,36.1958,-1.36847

29.8233,-40.4667,-1.36847
29.5091,-39.6875,-1.36847
29.195,-38.9082,-1.36847
28.8808,-38.1289,-1.36847
28.5667,-37.3496,-1.36847
28.2526,-36.5703,-1.36847
27.9384,-35.791,-1.36847
27.6243,-35.0118,-1.36847
27.3102,-34.2325,-1.36847
26.996,-33.4532,-1.36847
26.6819,-32.6739,-1.36847
26.3677,-31.8946,-1.36847
26.0536,-31.1153,-1.36847
25.7395,-30.3361,-1.36847
25.4253,-29.5568,-1.36847
25.1112,-28.7775,-1.36847
24.7971,-27.9982,-1.36847
24.4829,-27.2189,-1.36847
24.1688,-26.4396,-1.36847
23.8546,-25.6604,-1.36847
23.5405,-24.8811,-1.36847
23.2264,-24.1018,-1.36847
22.9122,-23.3225,-1.36847
22.5981,-22.5432,-1.36847
22.284,-21.7639,-1.36847
21.9698,-20.9846,-1.36847
21.6557,-20.2054,-1.36847
21.3415,-19.4261,-1.36847
21.0274,-18.6468,-1.36847
20.7133,-17.8675,-1.36847
20.3991,-17.0882,-1.36847
20.085,-16.3089,-1.36847
19.7709,-15.5297,-1.36847
19.4567,-14.7504,-1.36847
19.1426,-13.9711,-0.968189
18.8284,-13.1918,-0.524298
18.5143,-12.4125,-0.371666
18.2002,-11.6332,-0.425628
17.886,-10.854,-0.494311
17.5719,-10.0747,-0.582159
17.2578,-9.2954,-0.693675
16.9436,-8.51611,-0.83076
16.6295,-7.73683,-0.986429
16.3153,-6.95754,-1.13569
16.0012,-6.17826,-1.23485
15.6871,-5.39898,-1.36847
15.3729,-4.61969,-1.17784
15.0588,-3.84041,-0.769904
14.7447,-3.06113,-0.589085
14.4305,-2.28184,-0.537012
14.1164,-1.50256,-0.517793
13.8022,-0.723276,-0.482935
13.4881,0.0560079,-0.465634
13.174,0.835291,-0.473202
12.8598,1.61458,-0.542075
12.5457,2.39386,-0.77547
12.2315,3.17314,-1.2261
11.9174,3.95243,-1.36847
11.6033,4.73171,-1.36847
11.2891,5.51099,-1.36847
10.975,6.29028,-1.36847
10.6609,7.06956,-1.36847
10.3467,7.84884,-1.36847
10.0326,8.62813,-1.36847
9.71845,9.40741,-1.36847
9.40431,10.1867,-1.36847
9.09017,10.966,-1.36847
8.77603,11.7453,-1.36847
8.4619,12.5245,-1.36847
8.14776,13.3038,-1.36847
7.83362,14.0831,-1.36847
7.51948,14.8624,-1.36847
7.20535,15.6417,-1.36847
6.89121,16.421,-1.36847
6.57707,17.2002,-1.36847
6.26293,17.9795,-1.36847
5.9488,18.7588,-1.36847
5.63466,19.5381,-1.36847
5.32052,20.3174,-1.36847
5.00638,21.0967,-1.36847
4.69224,21.8759,-1.36847
4.37811,22.6552,-1.36847
4.06397,23.4345,-1.36847
3.74983,24.2138,-1.36847
3.43569,24.9931,-1.36847
3.12156,25.7724,-1.36847
2.80742,26.5517,-1.36847
2.49328,27.3309,-1.36847
2.17914,28.1102,-1.36847
1.86501,28.8895,-1.36847
1.55087,29.6688,-1.36847
1.23673,30.4481,-1.36847
0.922592,31.2274,-1.36847
0.608454,32.0066,-1.36847
0.294317,32.7859,-1.36847
-0.0198211,33.5652,-1.36847
-0.333959,34.3445,-1.36847
-0.648097,35.1238,-1.36847
-0.962234,35.9031,-1.36847
-1.27637,36.6823,-1.36847

31.0302,-39.9802,-1.36847
30.7161,-39.2009,-1.36847
30.4019,-38.4216,-1.36847
30.0878,-37.6424,-1.36847
29.7737,-36.8631,-1.36847
29.4595,-36.0838,-1.36847
29.1454,-35.3045,-1.36847
28.8313,-34.5252,-1.36847
28.5171,-33.7459,-1.36847
28.203,-32.9666,-1.36847
27.8888,-32.1874,-1.36847
27.5747,-31.4081,-1.36847
27.2606,-30.6288,-1.36847
26.9464,-29.8495,-1.36847
26.6323,-29.0702,-1.36847
26.3182,-28.2909,-1.36847
26.004,-27.5117,-1.36847
25.6899,-26.7324,-1.36847
25.3757,-25.9531,-1.36847
25.0616,-25.1738,-1.36847
24.7475,-24.3945,-1.36847
24.4333,-23.6152,-1.36847
24.1192,-22.836,-1.36847
23.8051,-22.0567,-1.36847
23.4909,-21.2774,-1.36847
23.1768,-20.4981,-1.36847
22.8626,-19.7188,-1.36847
22.5485,-18.9395,-1.36847
22.2344,-18.1603,-1.36847
21.9202,-17.381,-1.36847
21.6061,-16.6017,-1.36847
21.292,-15.8224,-1.36847
20.9778,-15.0431,-1.36847
20.6637,-14.2638,-1.36847
20.3495,-13.4846,-0.975269
20.0354,-12.7053,-0.639853
19.7213,-11.926,-0.505154
19.4071,-11.1467,-0.416787
19.093,-10.3674,-0.361858
18.7788,-9.58814,-0.329212
18.4647,-8.80886,-0.34933
18.1506,-8.02957,-0.39258
17.8364,-7.25029,-0.44667
17.5223,-6.47101,-0.515273
17.2082,-5.69172,-0.60332
16.894,-4.91244,-0.717027
16.5799,-4.13316,-0.712802
16.2657,-3.35387,-0.60493
15.9516,-2.57459,-0.577789
15.6375,-1.79531,-0.640706
15.3233,-1.01602,-0.744101
15.0092,-0.236738,-0.657255
14.6951,0.542546,-0.552269
14.3809,1.32183,-0.514785
14.0668,2.10111,-0.554128
13.7526,2.8804,-0.731374
13.4385,3.65968,-1.13587
13.1244,4.43896,-1.36847
12.8102,5.21825,-1.36847
12.4961,5.99753,-1.36847
12.182,6.77681,-1.36847
11.8678,7.5561,-1.36847
11.5537,8.33538,-1.36847
11.2395,9.11467,-1.36847
10.9254,9.89395,-1.36847
10.6113,10.6732,-1.36847
10.2971,11.4525,-1.36847
9.98299,12.2318,-1.36847
9.66886,13.0111,-1.36847
9.35472,13.7904,-1.36847
9.04058,14.5697,-1.36847
8.72644,15.3489,-1.36847
8.4123,16.1282,-1.36847
8.09817,16.9075,-1.36847
7.78403,17.6868,-1.36847
7.46989,18.4661,-1.36847
7.15575,19.2454,-1.36847
6.84162,20.0246,-1.36847
6.52748,20.8039,-1.36847
6.21334,21.5832,-1.36847
5.8992,22.3625,-1.36847
5.58506,23.1418,-1.36847
5.27093,23.9211,-1.36847
4.95679,24.7003,-1.36847
4.64265,25.4796,-1.36847
4.32851,26.2589,-1.36847
4.01438,27.0382,-1.36847
3.70024,27.8175,-1.36847
3.3861,28.5968,-1.36847
3.07196,29.376,-1.36847
2.75783,30.1553,-1.36847
2.44369,30.9346,-1.36847
2.12955,31.7139,-1.36847
1.81541,32.4932,-1.36847
1.50127,33.2725,-1.36847
1.18714,34.0517,-1.36847
0.872999,34.831,-1.36847
0.558861,35.6103,-1.36847
0.244724,36.3896,-1.36847
-0.0694142,37.1689,-1.36847

32.2372,-39.4937,-1.36847
31.923,-38.7144,-1.36847
31.6089,-37.9351,-1.36847
31.2948,-37.1558,-1.36847
30.9806,-36.3765,-1.36847
30.6665,-35.5972,-1.36847
30.3524,-34.818,-1.36847
30.0382,-34.0387,-1.36847
29.7241,-33.2594,-1.36847
29.4099,-32.4801,-1.36847
29.0958,-31.7008,-1.36847
28.7817,-30.9215,-1.36847
28.4675,-30.1423,-1.36847
28.1534,-29.363,-1.36847
27.8392,-28.5837,-1.36847
27.5251,-27.8044,-1.36847
27.211,-27.0251,-1.36847
26.8968,-26.2458,-1.36847
26.5827,-25.4666,-1.36847
26.2686,-24.6873,-1.36847
25.9544,-23.908,-1.36847
25.6403,-23.1287,-1.36847
25.3261,-22.3494,-1.36847
25.012,-21.5701,-1.36847
24.6979,-20.7909,-1.36847
24.3837,-20.0116,-1.36847
24.0696,-19.2323,-1.36847
23.7555,-18.453,-1.36847
23.4413,-17.6737,-1.36847
23.1272,-16.8944,-1.36847
22.813,-16.1152,-1.36847
22.4989,-15.3359,-1.36847
22.1848,-14.5566,-1.36847
21.8706,-13.7773,-1.36847
21.5565,-12.998,-1.36847
21.2424,-12.2187,-1.36847
20.9282,-11.4395,-1.12385
20.6141,-10.6602,-0.960116
20.2999,-9.88089,-0.772056
19.9858,-9.1016,-0.575499
19.6717,-8.32232,-0.396182
19.3575,-7.54304,-0.313576
19.0434,-6.76375,-0.302785
18.7293,-5.98447,-0.333823
18.4151,-5.20519,-0.372088
18.101,-4.4259,-0.417561
17.7868,-3.64662,-0.448572
17.4727,-2.86733,-0.471864
17.1586,-2.08805,-0.517971
16.8444,-1.30877,-0.618701
16.5303,-0.529484,-0.758466
16.2162,0.2498,-0.684002
15.902,1.02908,-0.58358
15.5879,1.80837,-0.576495
15.2737,2.58765,-0.700113
14.9596,3.36693,-1.05621
14.6455,4.14622,-1.36847
14.3313,4.9255,-1.36847
14.0172,5.70479,-1.36847
13.7031,6.48407,-1.36847
13.3889,7.26335,-1.36847
13.0748,8.04264,-1.36847
12.7606,8.82192,-1.36847
12.4465,9.6012,-1.36847
12.1324,10.3805,-1.36847
11.8182,11.1598,-1.36847
11.5041,11.9391,-1.36847
11.19,12.7183,-1.36847
10.8758,13.4976,-1.36847
10.5617,14.2769,-1.36847
10.2475,15.0562,-1.36847
9.9334,15.8355,-1.36847
9.61926,16.6148,-1.36847
9.30512,17.394,-1.36847
8.99099,18.1733,-1.36847
8.67685,18.9526,-1.36847
8.36271,19.7319,-1.36847
8.04857,20.5112,-1.36847
7.73444,21.2905,-1.36847
7.4203,22.0697,-1.36847
7.10616,22.849,-1.36847
6.79202,23.6283,-1.36847
6.47788,24.4076,-1.36847
6.16375,25.1869,-1.36847
5.84961,25.9662,-1.36847
5.53547,26.7454,-1.36847
5.22133,27.5247,-1.36847
4.9072,28.304,-1.36847
4.59306,29.0833,-1.36847
4.27892,29.8626,-1.36847
3.96478,30.6419,-1.36847
3.65065,31.4211,-1.36847
3.33651,32.2004,-1.36847
3.02237,32.9797,-1.36847
2.70823,33.759,-1.36847
2.39409,34.5383,-1.36847
2.07996,35.3176,-1.36847
1.76582,36.0968,-1.36847
1.45168,36.8761,-1.36847
1.13754,37.6554,-1.36847

33.4441,-39.0071,-1.36847
33.13,-38.2278,-1.36847
32.8159,-37.4486,-1.36847
32.5017,-36.6693,-1.36847
32.1876,-35.89,-1.36847
31.8734,-35.1107,-1.36847
31.5593,-34.3314,-1.36847
31.2452,-33.5521,-1.36847
30.931,-32.7729,-1.36847
30.6169,-31.9936,-1.36847
30.3028,-31.2143,-1.36847
29.9886,-30.435,-1.36847
29.6745,-29.6557,-1.36847
29.3603,-28.8764,-1.36847
29.0462,-28.0972,-1.36847
28.7321,-27.3179,-1.36847
28.4179,-26.5386,-1.36847
28.1038,-25.7593,-1.36847
27.7897,-24.98,-1.36847
27.4755,-24.2007,-1.36847
27.1614,-23.4215,-1.36847
26.8472,-22.6422,-1.36847
26.5331,-21.8629,-1.36847
26.219,-21.0836,-1.36847
25.9048,-20.3043,-1.36847
25.5907,-19.525,-1.36847
25.2766,-18.7458,-1.36847
24.9624,-17.9665,-1.36847
24.6483,-17.1872,-1.36847
24.3341,-16.4079,-1.36847
24.02,-15.6286,-1.36847
23.7059,-14.8493,-1.36847
23.3917,-14.0701,-1.36847
23.0776,-13.2908,-1.36847
22.7635,-12.5115,-1.36847
22.4493,-11.7322,-1.36847
22.1352,-10.9529,-1.36847
21.821,-10.1736,-1.36847
21.5069,-9.39435,-1.15709
21.1928,-8.61507,-0.747883
20.8786,-7.83578,-0.435047
20.5645,-7.0565,-0.321289
20.2504,-6.27721,-0.304931
19.9362,-5.49793,-0.327619
19.6221,-4.71865,-0.336474
19.3079,-3.93936,-0.340048
18.9938,-3.16008,-0.352337
18.6797,-2.3808,-0.377745
18.3655,-1.60151,-0.41077
18.0514,-0.822229,-0.449774
17.7372,-0.0429458,-0.485003
17.4231,0.736338,-0.501054
17.109,1.51562,-0.51882
16.7948,2.29491,-0.608527
16.4807,3.07419,-0.912768
16.1666,3.85347,-1.36847
15.8524,4.63276,-1.36847
15.5383,5.41204,-1.36847
15.2241,6.19132,-1.36847
14.91,6.97061,-1.36847
14.5959,7.74989,-1.36847
14.2817,8.52917,-1.36847
13.9676,9.30846,-1.36847
13.6535,10.0877,-1.36847
13.3393,10.867,-1.36847
13.0252,11.6463,-1.36847
12.711,12.4256,-1.36847
12.3969,13.2049,-1.36847
12.0828,13.9842,-1.36847
11.7686,14.7634,-1.36847
11.4545,15.5427,-1.36847
11.1404,16.322,-1.36847
10.8262,17.1013,-1.36847
10.5121,17.8806,-1.36847
10.1979,18.6599,-1.36847
9.88381,19.4391,-1.36847
9.56967,20.2184,-1.36847
9.25553,20.9977,-1.36847
8.94139,21.777,-1.36847
8.62726,22.5563,-1.36847
8.31312,23.3356,-1.36847
7.99898,24.1148,-1.36847
7.68484,24.8941,-1.36847
7.3707,25.6734,-1.36847
7.05657,26.4527,-1.36847
6.74243,27.232,-1.36847
6.42829,28.0113,-1.36847
6.11415,28.7905,-1.36847
5.80002,29.5698,-1.36847
5.48588,30.3491,-1.36847
5.17174,31.1284,-1.36847
4.8576,31.9077,-1.36847
4.54347,32.687,-1.36847
4.22933,33.4662,-1.36847
3.91519,34.2455,-1.36847
3.60105,35.0248,-1.36847
3.28691,35.8041,-1.36847
2.97278,36.5834,-1.36847
2.65864,37.3627,-1.36847
2.3445,38.142,-1.36847

34.6511,-38.5206,-1.36847
34.337,-37.7413,-1.36847
34.0228,-36.962,-1.36847
33.7087,-36.1827,-1.36847
33.3945,-35.4035,-1.36847
33.0804,-34.6242,-1.36847
32.7663,-33.8449,-1.36847
32.4521,-33.0656,-1.36847
32.138,-32.2863,-1.36847
31.8239,-31.507,-1.36847
31.5097,-30.7278,-1.36847
31.1956,-29.9485,-1.36847
30.8814,-29.1692,-1.36847
30.5673,-28.3899,-1.36847
30.2532,-27.6106,-1.36847
29.939,-26.8313,-1.36847
29.6249,-26.0521,-1.36847
29.3108,-25.2728,-1.36847
28.9966,-24.4935,-1.36847
28.6825,-23.7142,-1.36847
28.3683,-22.9349,-1.36847
28.0542,-22.1556,-1.36847
27.7401,-21.3763,-1.36847
27.4259,-20.5971,-1.36847
27.1118,-19.8178,-1.36847
26.7977,-19.0385,-1.36847
26.4835,-18.2592,-1.36847
26.1694,-17.4799,-1.36847
25.8552,-16.7006,-1.36847
25.5411,-15.9214,-1.36847
25.227,-15.1421,-1.36847
24.9128,-14.3628,-1.36847
24.5987,-13.5835,-1.36847
24.2845,-12.8042,-1.36847
23.9704,-12.0249,-1.36847
23.6563,-11.2457,-1.36847
23.3421,-10.4664,-1.36847
23.028,-9.68709,-1.36847
22.7139,-8.90781,-1.36847
22.3997,-8.12853,-0.767726
22.0856,-7.34924,-0.443898
21.7714,-6.56996,-0.392582
21.4573,-5.79068,-0.455939
21.1432,-5.01139,-0.512924
20.829,-4.23211,-0.467406
20.5149,-3.45283,-0.417993
20.2008,-2.67354,-0.385306
19.8866,-1.89426,-0.366218
19.5725,-1.11498,-0.379505
19.2583,-0.335692,-0.396498
18.9442,0.443592,-0.395782
18.6301,1.22288,-0.390051
18.3159,2.00216,-0.417331
18.0018,2.78144,-0.472482
17.6877,3.56073,-0.572192
17.3735,4.34001,-0.756453
17.0594,5.11929,-1.05697
16.7452,5.89858,-1.36847
16.4311,6.67786,-1.36847
16.117,7.45714,-1.36847
15.8028,8.23643,-1.36847
15.4887,9.01571,-1.36847
15.1746,9.795,-1.36847
14.8604,10.5743,-1.36847
14.5463,11.3536,-1.36847
14.2321,12.1328,-1.36847
13.918,12.9121,-1.36847
13.6039,13.6914,-1.36847
13.2897,14.4707,-1.36847
12.9756,15.25,-1.36847
12.6615,16.0293,-1.36847
12.3473,16.8085,-1.36847
12.0332,17.5878,-1.36847
11.719,18.3671,-1.36847
11.4049,19.1464,-1.36847
11.0908,19.9257,-1.36847
10.7766,20.705,-1.36847
10.4625,21.4842,-1.36847
10.1484,22.2635,-1.36847
9.83421,23.0428,-1.36847
9.52008,23.8221,-1.36847
9.20594,24.6014,-1.36847
8.8918,25.3807,-1.36847
8.57766,26.16,-1.36847
8.26353,26.9392,-1.36847
7.94939,27.7185,-1.36847
7.63525,28.4978,-1.36847
7.32111,29.2771,-1.36847
7.00697,30.0564,-1.36847
6.69284,30.8357,-1.36847
6.3787,31.6149,-1.36847
6.06456,32.3942,-1.36847
5.75042,33.1735,-1.36847
5.43629,33.9528,-1.36847
5.12215,34.7321,-1.36847
4.80801,35.5114,-1.36847
4.49387,36.2906,-1.36847
4.17973,37.0699,-1.36847
3.8656,37.8492,-1.36847
3.55146,38.6285,-1.36847

35.8581,-38.0341,-1.36847
35.5439,-37.2548,-1.36847
35.2298,-36.4755,-1.36847
34.9156,-35.6962,-1.36847
34.6015,-34.9169,-1.36847
34.2874,-34.1376,-1.36847
33.9732,-33.3583,-1.36847
33.6591,-32.5791,-1.36847
33.3449,-31.7998,-1.36847
33.0308,-31.0205,-1.36847
32.7167,-30.2412,-1.36847
32.4025,-29.4619,-1.36847
32.0884,-28.6826,-1.36847
31.7743,-27.9034,-1.36847
31.4601,-27.1241,-1.36847
31.146,-26.3448,-1.36847
30.8318,-25.5655,-1.36847
30.5177,-24.7862,-1.36847
30.2036,-24.0069,-1.36847
29.8894,-23.2277,-1.36847
29.5753,-22.4484,-1.36847
29.2612,-21.6691,-1.36847
28.947,-20.8898,-1.36847
28.6329,-20.1105,-1.36847
28.3187,-19.3312,-1.36847
28.0046,-18.552,-1.36847
27.6905,-17.7727,-1.36847
27.3763,-16.9934,-1.36847
27.0622,-16.2141,-1.36847
26.7481,-15.4348,-1.36847
26.4339,-14.6555,-1.36847
26.1198,-13.8763,-1.36847
25.8056,-13.097,-1.36847
25.4915,-12.3177,-1.36847
25.1774,-11.5384,-1.36847
24.8632,-10.7591,-1.36847
24.5491,-9.97984,-1.36847
24.235,-9.20056,-1.36847
23.9208,-8.42127,-1.36847
23.6067,-7.64199,-1.14682
23.2925,-6.86271,-0.989585
22.9784,-6.08342,-0.856371
22.6643,-5.30414,-1.02931
22.3501,-4.52486,-1.15282
22.036,-3.74557,-0.960968
21.7219,-2.96629,-0.709328
21.4077,-2.187,-0.487251
21.0936,-1.40772,-0.396899
20.7794,-0.628437,-0.450948
20.4653,0.150846,-0.456708
20.1512,0.93013,-0.414871
19.837,1.70941,-0.366103
19.5229,2.4887,-0.326882
19.2088,3.26798,-0.342
18.8946,4.04726,-0.369885
18.5805,4.82655,-0.422933
18.2663,5.60583,-0.525994
17.9522,6.38512,-0.723901
17.6381,7.1644,-1.03382
17.3239,7.94368,-1.36847
17.0098,8.72297,-1.36847
16.6957,9.50225,-1.36847
16.3815,10.2815,-1.36847
16.0674,11.0608,-1.36847
15.7532,11.8401,-1.36847
15.4391,12.6194,-1.36847
15.125,13.3987,-1.36847
14.8108,14.178,-1.36847
14.4967,14.9572,-1.36847
14.1825,15.7365,-1.36847
13.8684,16.5158,-1.36847
13.5543,17.2951,-1.36847
13.2401,18.0744,-1.36847
12.926,18.8537,-1.36847
12.6119,19.6329,-1.36847
12.2977,20.4122,-1.36847
11.9836,21.1915,-1.36847
11.6694,21.9708,-1.36847
11.3553,22.7501,-1.36847
11.0412,23.5294,-1.36847
10.727,24.3086,-1.36847
10.4129,25.0879,-1.36847
10.0988,25.8672,-1.36847
9.78462,26.6465,-1.36847
9.47048,27.4258,-1.36847
9.15635,28.2051,-1.36847
8.84221,28.9843,-1.36847
8.52807,29.7636,-1.36847
8.21393,30.5429,-1.36847
7.89979,31.3222,-1.36847
7.58566,32.1015,-1.36847
7.27152,32.8808,-1.36847
6.95738,33.66,-1.36847
6.64324,34.4393,-1.36847
6.32911,35.2186,-1.36847
6.01497,35.9979,-1.36847
5.70083,36.7772,-1.36847
5.38669,37.5565,-1.36847
5.07255,38.3357,-1.36847
4.75842,39.115,-1.36847

37.065,-37.5475,-1.36847
36.7509,-36.7682,-1.36847
36.4367,-35.9889,-1.36847
36.1226,-35.2097,-1.36847
35.8085,-34.4304,-1.36847
35.4943,-33.6511,-1.36847
35.1802,-32.8718,-1.36847
34.866,-32.0925,-1.36847
34.5519,-31.3132,-1.36847
34.2378,-30.534,-1.36847
33.9236,-29.7547,-1.36847
33.6095,-28.9754,-1.36847
33.2954,-28.1961,-1.36847
32.9812,-27.4168,-1.36847
32.6671,-26.6375,-1.36847
32.3529,-25.8583,-1.36847
32.0388,-25.079,-1.36847
31.7247,-24.2997,-1.36847
31.4105,-23.5204,-1.36847
31.0964,-22.7411,-1.36847
30.7823,-21.9618,-1.36847
30.4681,-21.1826,-1.36847
30.154,-20.4033,-1.36847
29.8398,-19.624,-1.36847
29.5257,-18.8447,-1.36847
29.2116,-18.0654,-1.36847
28.8974,-17.2861,-1.36847
28.5833,-16.5069,-1.36847
28.2692,-15.7276,-1.36847
27.955,-14.9483,-1.36847
27.6409,-14.169,-1.36847
27.3267,-13.3897,-1.36847
27.0126,-12.6104,-1.36847
26.6985,-11.8312,-1.36847
26.3843,-11.0519,-1.36847
26.0702,-10.2726,-1.36847
25.7561,-9.4933,-1.36847
25.4419,-8.71402,-1.36847
25.1278,-7.93474,-1.36847
24.8136,-7.15545,-1.36847
24.4995,-6.37617,-1.36847
24.1854,-5.59688,-1.36847
23.8712,-4.8176,-1.36847
23.5571,-4.03832,-1.36847
23.2429,-3.25903,-1.36847
22.9288,-2.47975,-0.986099
22.6147,-1.70047,-0.561672
22.3005,-0.921183,-0.673802
21.9864,-0.141899,-0.859597
21.6723,0.637384,-0.836617
21.3581,1.41667,-0.546526
21.044,2.19595,-0.398753
20.7298,2.97524,-0.32732
20.4157,3.75452,-0.286441
20.1016,4.5338,-0.28193
19.7874,5.31309,-0.300126
19.4733,6.09237,-0.332349
19.1592,6.87165,-0.391019
18.845,7.65094,-0.501244
18.5309,8.43022,-0.708414
18.2167,9.2095,-1.02345
17.9026,9.98879,-1.36847
17.5885,10.7681,-1.36847
17.2743,11.5474,-1.36847
16.9602,12.3266,-1.36847
16.6461,13.1059,-1.36847
16.3319,13.8852,-1.36847
16.0178,14.6645,-1.36847
15.7036,15.4438,-1.36847
15.3895,16.2231,-1.36847
15.0754,17.0023,-1.36847
14.7612,17.7816,-1.36847
14.4471,18.5609,-1.36847
14.133,19.3402,-1.36847
13.8188,20.1195,-1.36847
13.5047,20.8988,-1.36847
13.1905,21.678,-1.36847
12.8764,22.4573,-1.36847
12.5623,23.2366,-1.36847
12.2481,24.0159,-1.36847
11.934,24.7952,-1.36847
11.6199,25.5745,-1.36847
11.3057,26.3537,-1.36847
10.9916,27.133,-1.36847
10.6774,27.9123,-1.36847
10.3633,28.6916,-1.36847
10.0492,29.4709,-1.36847
9.73503,30.2502,-1.36847
9.42089,31.0294,-1.36847
9.10675,31.8087,-1.36847
8.79261,32.588,-1.36847
8.47848,33.3673,-1.36847
8.16434,34.1466,-1.36847
7.8502,34.9259,-1.36847
7.53606,35.7051,-1.36847
7.22193,36.4844,-1.36847
6.90779,37.2637,-1.36847
6.59365,38.043,-1.36847
6.27951,38.8223,-1.36847
5.96537,39.6016,-1.36847

38.272,-37.061,-1.36847
37.9578,-36.2817,-1.36847
37.6437,-35.5024,-1.36847
37.3296,-34.7231,-1.36847
37.0154,-33.9438,-1.36847
36.7013,-33.1646,-1.36847
36.3871,-32.3853,-1.36847
36.073,-31.606,-1.36847
35.7589,-30.8267,-1.36847
35.4447,-30.0474,-1.36847
35.1306,-29.2681,-1.36847
34.8165,-28.4889,-1.36847
34.5023,-27.7096,-1.36847
34.1882,-26.9303,-1.36847
33.874,-26.151,-1.36847
33.5599,-25.3717,-1.36847
33.2458,-24.5924,-1.36847
32.9316,-23.8132,-1.36847
32.6175,-23.0339,-1.36847
32.3034,-22.2546,-1.36847
31.9892,-21.4753,-1.36847
31.6751,-20.696,-1.36847
31.3609,-19.9167,-1.36847
31.0468,-19.1375,-1.36847
30.7327,-18.3582,-1.36847
30.4185,-17.5789,-1.36847
30.1044,-16.7996,-1.36847
29.7902,-16.0203,-1.36847
29.4761,-15.241,-1.36847
29.162,-14.4618,-1.36847
28.8478,-13.6825,-1.36847
28.5337,-12.9032,-1.36847
28.2196,-12.1239,-1.36847
27.9054,-11.3446,-1.36847
27.5913,-10.5653,-1.36847
27.2771,-9.78605,-1.36847
26.963,-9.00676,-1.36847
26.6489,-8.22748,-1.36847
26.3347,-7.4482,-1.36847
26.0206,-6.66891,-1.36847
25.7065,-5.88963,-1.36847
25.3923,-5.11035,-1.36847
25.0782,-4.33106,-1.36847
24.764,-3.55178,-1.36847
24.4499,-2.7725,-1.36847
24.1358,-1.99321,-1.36847
23.8216,-1.21393,-1.164
23.5075,-0.434645,-1.36847
23.1934,0.344638,-1.36847
22.8792,1.12392,-1.19136
22.5651,1.90321,-0.833122
22.2509,2.68249,-0.49893
21.9368,3.46177,-0.35345
21.6227,4.24106,-0.288871
21.3085,5.02034,-0.265676
20.9944,5.79962,-0.247381
20.6803,6.57891,-0.252844
20.3661,7.35819,-0.273387
20.052,8.13747,-0.308604
19.7378,8.91676,-0.371111
19.4237,9.69604,-0.48674
19.1096,10.4753,-0.701584
18.7954,11.2546,-1.01963
18.4813,12.0339,-1.36847
18.1672,12.8132,-1.36847
17.853,13.5925,-1.36847
17.5389,14.3717,-1.36847
17.2247,15.151,-1.36847
16.9106,15.9303,-1.36847
16.5965,16.7096,-1.36847
16.2823,17.4889,-1.36847
15.9682,18.2682,-1.36847
15.6541,19.0474,-1.36847
15.3399,19.8267,-1.36847
15.0258,20.606,-1.36847
14.7116,21.3853,-1.36847
14.3975,22.1646,-1.36847
14.0834,22.9439,-1.36847
13.7692,23.7231,-1.36847
13.4551,24.5024,-1.36847
13.1409,25.2817,-1.36847
12.8268,26.061,-1.36847
12.5127,26.8403,-1.36847
12.1985,27.6196,-1.36847
11.8844,28.3988,-1.36847
11.5703,29.1781,-1.36847
11.2561,29.9574,-1.36847
10.942,30.7367,-1.36847
10.6278,31.516,-1.36847
10.3137,32.2953,-1.36847
9.99957,33.0745,-1.36847
9.68543,33.8538,-1.36847
9.3713,34.6331,-1.36847
9.05716,35.4124,-1.36847
8.74302,36.1917,-1.36847
8.42888,36.971,-1.36847
8.11475,37.7503,-1.36847
7.80061,38.5295,-1.36847
7.48647,39.3088,-1.36847
7.17233,40.0881,-1.36847

39.4789,-36.5744,-1.36847
39.1648,-35.7952,-1.36847
38.8506,-35.0159,-1.36847
38.5365,-34.2366,-1.36847
38.2224,-33.4573,-1.36847
37.9082,-32.678,-1.36847
37.5941,-31.8987,-1.36847
37.28,-31.1195,-1.36847
36.9658,-30.3402,-1.36847
36.6517,-29.5609,-1.36847
36.3375,-28.7816,-1.36847
36.0234,-28.0023,-1.36847
35.7093,-27.223,-1.36847
35.3951,-26.4438,-1.36847
35.081,-25.6645,-1.36847
34.7669,-24.8852,-1.36847
34.4527,-24.1059,-1.36847
34.1386,-23.3266,-1.36847
33.8244,-22.5473,-1.36847
33.5103,-21.768,-1.36847
33.1962,-20.9888,-1.36847
32.882,-20.2095,-1.36847
32.5679,-19.4302,-1.36847
32.2538,-18.6509,-1.36847
31.9396,-17.8716,-1.36847
31.6255,-17.0923,-1.36847
31.3113,-16.3131,-1.36847
30.9972,-15.5338,-1.36847
30.6831,-14.7545,-1.36847
30.3689,-13.9752,-1.36847
30.0548,-13.1959,-1.36847
29.7407,-12.4166,-1.36847
29.4265,-11.6374,-1.36847
29.1124,-10.8581,-1.36847
28.7982,-10.0788,-1.36847
28.4841,-9.29951,-1.36847
28.17,-8.52023,-1.36847
27.8558,-7.74094,-1.36847
27.5417,-6.96166,-1.36847
27.2276,-6.18238,-1.36847
26.9134,-5.40309,-1.36847
26.5993,-4.62381,-1.36847
26.2851,-3.84453,-1.36847
25.971,-3.06524,-1.36847
25.6569,-2.28596,-1.36847
25.3427,-1.50667,-1.36847
25.0286,-0.727391,-1.36847
24.7145,0.0518927,-1.36847
24.4003,0.831176,-1.36847
24.0862,1.61046,-1.36847
23.772,2.38974,-1.11761
23.4579,3.16903,-0.662694
23.1438,3.94831,-0.484575
22.8296,4.72759,-0.392289
22.5155,5.50688,-0.332558
22.2014,6.28616,-0.292762
21.8872,7.06545,-0.263488
21.5731,7.84473,-0.241093
21.2589,8.62401,-0.232553
20.9448,9.4033,-0.254832
20.6307,10.1826,-0.292235
20.3165,10.9619,-0.357752
20.0024,11.7411,-0.478056
19.6882,12.5204,-0.699898
19.3741,13.2997,-1.01956
19.06,14.079,-1.36847
18.7458,14.8583,-1.36847
18.4317,15.6376,-1.36847
18.1176,16.4168,-1.36847
17.8034,17.1961,-1.36847
17.4893,17.9754,-1.36847
17.1751,18.7547,-1.36847
16.861,19.534,-1.36847
16.5469,20.3133,-1.36847
16.2327,21.0926,-1.36847
15.9186,21.8718,-1.36847
15.6045,22.6511,-1.36847
15.2903,23.4304,-1.36847
14.9762,24.2097,-1.36847
14.662,24.989,-1.36847
14.3479,25.7683,-1.36847
14.0338,26.5475,-1.36847
13.7196,27.3268,-1.36847
13.4055,28.1061,-1.36847
13.0914,28.8854,-1.36847
12.7772,29.6647,-1.36847
12.4631,30.444,-1.36847
12.1489,31.2232,-1.36847
11.8348,32.0025,-1.36847
11.5207,32.7818,-1.36847
11.2065,33.5611,-1.36847
10.8924,34.3404,-1.36847
10.5783,35.1197,-1.36847
10.2641,35.8989,-1.36847
9.94998,36.6782,-1.36847
9.63584,37.4575,-1.36847
9.3217,38.2368,-1.36847
9.00757,39.0161,-1.36847
8.69343,39.7954,-1.36847
8.37929,40.5746,-1.36847

40.6859,-36.0879,-1.36847
40.3717,-35.3086,-1.36847
40.0576,-34.5293,-1.36847
39.7435,-33.75,-1.36847
39.4293,-32.9708,-1.36847
39.1152,-32.1915,-1.36847
38.8011,-31.4122,-1.36847
38.4869,-30.6329,-1.36847
38.1728,-29.8536,-1.36847
37.8586,-29.0743,-1.36847
37.5445,-28.2951,-1.36847
37.2304,-27.5158,-1.36847
36.9162,-26.7365,-1.36847
36.6021,-25.9572,-1.36847
36.288,-25.1779,-1.36847
35.9738,-24.3986,-1.36847
35.6597,-23.6194,-1.36847
35.3455,-22.8401,-1.36847
35.0314,-22.0608,-1.36847
34.7173,-21.2815,-1.36847
34.4031,-20.5022,-1.36847
34.089,-19.7229,-1.36847
33.7749,-18.9437,-1.36847
33.4607,-18.1644,-1.36847
33.1466,-17.3851,-1.36847
32.8324,-16.6058,-1.36847
32.5183,-15.8265,-1.36847
32.2042,-15.0472,-1.36847
31.89,-14.268,-1.36847
31.5759,-13.4887,-1.36847
31.2618,-12.7094,-1.36847
30.9476,-11.9301,-1.36847
30.6335,-11.1508,-1.36847
30.3193,-10.3715,-1.36847
30.0052,-9.59226,-1.36847
29.6911,-8.81297,-1.36847
29.3769,-8.03369,-1.36847
29.0628,-7.25441,-1.36847
28.7486,-6.47512,-1.36847
28.4345,-5.69584,-1.36847
28.1204,-4.91655,-1.36847
27.8062,-4.13727,-1.36847
27.4921,-3.35799,-1.36847
27.178,-2.5787,-1.36847
26.8638,-1.79942,-1.36847
26.5497,-1.02014,-1.36847
26.2355,-0.240853,-1.36847
25.9214,0.538431,-1.36847
25.6073,1.31771,-1.36847
25.2931,2.097,-1.36847
24.979,2.87628,-1.36847
24.6649,3.65556,-1.36847
24.3507,4.43485,-1.05467
24.0366,5.21413,-0.808068
23.7224,5.99342,-0.60758
23.4083,6.7727,-0.470105
23.0942,7.55198,-0.379768
22.78,8.33127,-0.31929
22.4659,9.11055,-0.274095
22.1518,9.88983,-0.241645
21.8376,10.6691,-0.229465
21.5235,11.4484,-0.241143
21.2093,12.2277,-0.280303
20.8952,13.007,-0.348435
20.5811,13.7863,-0.473101
20.2669,14.5655,-0.701624
19.9528,15.3448,-1.02175
19.6387,16.1241,-1.36847
19.3245,16.9034,-1.36847
19.0104,17.6827,-1.36847
18.6962,18.462,-1.36847
18.3821,19.2412,-1.36847
18.068,20.0205,-1.36847
17.7538,20.7998,-1.36847
17.4397,21.5791,-1.36847
17.1256,22.3584,-1.36847
16.8114,23.1377,-1.36847
16.4973,23.9169,-1.36847
16.1831,24.6962,-1.36847
15.869,25.4755,-1.36847
15.5549,26.2548,-1.36847
15.2407,27.0341,-1.36847
14.9266,27.8134,-1.36847
14.6125,28.5926,-1.36847
14.2983,29.3719,-1.36847
13.9842,30.1512,-1.36847
13.67,30.9305,-1.36847
13.3559,31.7098,-1.36847
13.0418,32.4891,-1.36847
12.7276,33.2683,-1.36847
12.4135,34.0476,-1.36847
12.0994,34.8269,-1.36847
11.7852,35.6062,-1.36847
11.4711,36.3855,-1.36847
11.1569,37.1648,-1.36847
10.8428,37.944,-1.36847
10.5287,38.7233,-1.36847
10.2145,39.5026,-1.36847
9.90039,40.2819,-1.36847
9.58625,41.0612,-1.36847

41.8928,-35.6014,-1.36847
41.5787,-34.8221,-1.36847
41.2646,-34.0428,-1.36847
40.9504,-33.2635,-1.36847
40.6363,-32.4842,-1.36847
40.3222,-31.7049,-1.36847
40.008,-30.9257,-1.36847
39.6939,-30.1464,-1.36847
39.3797,-29.3671,-1.36847
39.0656,-28.5878,-1.36847
38.7515,-27.8085,-1.36847
38.4373,-27.0292,-1.36847
38.1232,-26.25,-1.36847
37.809,-25.4707,-1.36847
37.4949,-24.6914,-1.36847
37.1808,-23.9121,-1.36847
36.8666,-23.1328,-1.36847
36.5525,-22.3535,-1.36847
36.2384,-21.5743,-1.36847
35.9242,-20.795,-1.36847
35.6101,-20.0157,-1.36847
35.2959,-19.2364,-1.36847
34.9818,-18.4571,-1.36847
34.6677,-17.6778,-1.36847
34.3535,-16.8986,-1.36847
34.0394,-16.1193,-1.36847
33.7253,-15.34,-1.36847
33.4111,-14.5607,-1.36847
33.097,-13.7814,-1.36847
32.7828,-13.0021,-1.36847
32.4687,-12.2229,-1.36847
32.1546,-11.4436,-1.36847
31.8404,-10.6643,-1.36847
31.5263,-9.885,-1.36847
31.2122,-9.10572,-1.36847
30.898,-8.32643,-1.36847
30.5839,-7.54715,-1.36847
30.2697,-6.76787,-1.36847
29.9556,-5.98858,-1.36847
29.6415,-5.2093,-1.36847
29.3273,-4.43002,-1.36847
29.0132,-3.65073,-1.36847
28.6991,-2.87145,-1.36847
28.3849,-2.09217,-1.36847
28.0708,-1.31288,-1.36847
27.7566,-0.533599,-1.36847
27.4425,0.245685,-1.36847
27.1284,1.02497,-1.36847
26.8142,1.80425,-1.36847
26.5001,2.58354,-1.36847
26.186,3.36282,-1.36847
25.8718,4.1421,-1.36847
25.5577,4.92139,-1.36847
25.2435,5.70067,-1.36847
24.9294,6.47995,-1.36847
24.6153,7.25924,-1.05915
24.3011,8.03852,-0.830351
23.987,8.8178,-0.606126
23.6729,9.59709,-0.448233
23.3587,10.3764,-0.350528
23.0446,11.1557,-0.348579
22.7304,11.9349,-0.35055
22.4163,12.7142,-0.35262
22.1022,13.4935,-0.326821
21.788,14.2728,-0.275963
21.4739,15.0521,-0.341849
21.1598,15.8314,-0.470758
20.8456,16.6106,-0.705796
20.5315,17.3899,-1.02531
20.2173,18.1692,-1.36847
19.9032,18.9485,-1.36847
19.5891,19.7278,-1.36847
19.2749,20.5071,-1.36847
18.9608,21.2863,-1.36847
18.6466,22.0656,-1.36847
18.3325,22.8449,-1.36847
18.0184,23.6242,-1.36847
17.7042,24.4035,-1.36847
17.3901,25.1828,-1.36847
17.076,25.962,-1.36847
16.7618,26.7413,-1.36847
16.4477,27.5206,-1.36847
16.1335,28.2999,-1.36847
15.8194,29.0792,-1.36847
15.5053,29.8585,-1.36847
15.1911,30.6377,-1.36847
14.877,31.417,-1.36847
14.5629,32.1963,-1.36847
14.2487,32.9756,-1.36847
13.9346,33.7549,-1.36847
13.6204,34.5342,-1.36847
13.3063,35.3134,-1.36847
12.9922,36.0927,-1.36847
12.678,36.872,-1.36847
12.3639,37.6513,-1.36847
12.0498,38.4306,-1.36847
11.7356,39.2099,-1.36847
11.4215,39.9891,-1.36847
11.1073,40.7684,-1.36847
10.7932,41.5477,-1.36847

43.0998,-35.1148,-1.36847
42.7857,-34.3355,-1.36847
42.4715,-33.5563,-1.36847
42.1574,-32.777,-1.36847
41.8432,-31.9977,-1.36847
41.5291,-31.2184,-1.36847
41.215,-30.4391,-1.36847
40.9008,-29.6598,-1.36847
40.5867,-28.8806,-1.36847
40.2726,-28.1013,-1.36847
39.9584,-27.322,-1.36847
39.6443,-26.5427,-1.36847
39.3301,-25.7634,-1.36847
39.016,-24.9841,-1.36847
38.7019,-24.2049,-1.36847
38.3877,-23.4256,-1.36847
38.0736,-22.6463,-1.36847
37.7595,-21.867,-1.36847
37.4453,-21.0877,-1.36847
37.1312,-20.3084,-1.36847
36.817,-19.5292,-1.36847
36.5029,-18.7499,-1.36847
36.1888,-17.9706,-1.36847
35.8746,-17.1913,-1.36847
35.5605,-16.412,-1.36847
35.2464,-15.6327,-1.36847
34.9322,-14.8534,-1.36847
34.6181,-14.0742,-1.36847
34.3039,-13.2949,-1.36847
33.9898,-12.5156,-1.36847
33.6757,-11.7363,-1.36847
33.3615,-10.957,-1.36847
33.0474,-10.1777,-1.36847
32.7333,-9.39846,-1.36847
32.4191,-8.61918,-1.36847
32.105,-7.8399,-1.36847
31.7908,-7.06061,-1.36847
31.4767,-6.28133,-1.36847
31.1626,-5.50205,-1.36847
30.8484,-4.72276,-1.36847
30.5343,-3.94348,-1.36847
30.2202,-3.1642,-1.36847
29.906,-2.38491,-1.36847
29.5919,-1.60563,-1.36847
29.2777,-0.826345,-1.36847
28.9636,-0.047061,-1.36847
28.6495,0.732223,-1.36847
28.3353,1.51151,-1.36847
28.0212,2.29079,-1.36847
27.707,3.07007,-1.36847
27.3929,3.84936,-1.36847
27.0788,4.62864,-1.36847
26.7646,5.40792,-1.36847
26.4505,6.18721,-1.36847
26.1364,6.96649,-1.36847
25.8222,7.74578,-1.36847
25.5081,8.52506,-1.36847
25.1939,9.30434,-1.36847
24.8798,10.0836,-1.01338
24.5657,10.8629,-0.843157
24.2515,11.6422,-0.856835
23.9374,12.4215,-0.870491
23.6233,13.2008,-0.884112
23.3091,13.98,-0.718023
22.995,14.7593,-0.531479
22.6808,15.5386,-0.40667
22.3667,16.3179,-0.341391
22.0526,17.0972,-0.509197
21.7384,17.8765,-0.862493
21.4243,18.6557,-1.36847
21.1102,19.435,-1.36847
20.796,20.2143,-1.36847
20.4819,20.9936,-1.36847
20.1677,21.7729,-1.36847
19.8536,22.5522,-1.36847
19.5395,23.3314,-1.36847
19.2253,24.1107,-1.36847
18.9112,24.89,-1.36847
18.5971,25.6693,-1.36847
18.2829,26.4486,-1.36847
17.9688,27.2279,-1.36847
17.6546,28.0071,-1.36847
17.3405,28.7864,-1.36847
17.0264,29.5657,-1.36847
16.7122,30.345,-1.36847
16.3981,31.1243,-1.36847
16.084,31.9036,-1.36847
15.7698,32.6829,-1.36847
15.4557,33.4621,-1.36847
15.1415,34.2414,-1.36847
14.8274,35.0207,-1.36847
14.5133,35.8,-1.36847
14.1991,36.5793,-1.36847
13.885,37.3586,-1.36847
13.5709,38.1378,-1.36847
13.2567,38.9171,-1.36847
12.9426,39.6964,-1.36847
12.6284,40.4757,-1.36847
12.3143,41.255,-1.36847
12.0002,42.0343,-1.36847

44.3068,-34.6283,-1.36847
43.9926,-33.849,-1.36847
43.6785,-33.0697,-1.36847
43.3643,-32.2904,-1.36847
43.0502,-31.5112,-1.36847
42.7361,-30.7319,-1.36847
42.4219,-29.9526,-1.36847
42.1078,-29.1733,-1.36847
41.7937,-28.394,-1.36847
41.4795,-27.6147,-1.36847
41.1654,-26.8354,-1.36847
40.8512,-26.0562,-1.36847
40.5371,-25.2769,-1.36847
40.223,-24.4976,-1.36847
39.9088,-23.7183,-1.36847
39.5947,-22.939,-1.36847
39.2806,-22.1597,-1.36847
38.9664,-21.3805,-1.36847
38.6523,-20.6012,-1.36847
38.3381,-19.8219,-1.36847
38.024,-19.0426,-1.36847
37.7099,-18.2633,-1.36847
37.3957,-17.484,-1.36847
37.0816,-16.7048,-1.36847
36.7675,-15.9255,-1.36847
36.4533,-15.1462,-1.36847
36.1392,-14.3669,-1.36847
35.825,-13.5876,-1.36847
35.5109,-12.8083,-1.36847
35.1968,-12.0291,-1.36847
34.8826,-11.2498,-1.36847
34.5685,-10.4705,-1.36847
34.2543,-9.69121,-1.36847
33.9402,-8.91193,-1.36847
33.6261,-8.13264,-1.36847
33.3119,-7.35336,-1.36847
32.9978,-6.57408,-1.36847
32.6837,-5.79479,-1.36847
32.3695,-5.01551,-1.36847
32.0554,-4.23622,-1.36847
31.7412,-3.45694,-1.36847
31.4271,-2.67766,-1.36847
31.113,-1.89837,-1.36847
30.7988,-1.11909,-1.36847
30.4847,-0.339807,-1.36847
30.1706,0.439477,-1.36847
29.8564,1.21876,-1.36847
29.5423,1.99804,-1.36847
29.2281,2.77733,-1.36847
28.914,3.55661,-1.36847
28.5999,4.33589,-1.36847
28.2857,5.11518,-1.36847
27.9716,5.89446,-1.36847
27.6575,6.67375,-1.36847
27.3433,7.45303,-1.36847
27.0292,8.23231,-1.36847
26.715,9.0116,-1.36847
26.4009,9.79088,-1.36847
26.0868,10.5702,-1.36847
25.7726,11.3494,-1.36847
25.4585,12.1287,-1.36847
25.1444,12.908,-1.36847
24.8302,13.6873,-1.36847
24.5161,14.4666,-1.36847
24.2019,15.2459,-1.11207
23.8878,16.0251,-0.976335
23.5737,16.8044,-0.739766
23.2595,17.5837,-1.00727
22.9454,18.363,-1.36847
22.6313,19.1423,-1.36847
22.3171,19.9216,-1.36847
22.003,20.7009,-1.36847
21.6888,21.4801,-1.36847
21.3747,22.2594,-1.36847
21.0606,23.0387,-1.36847
20.7464,23.818,-1.36847
20.4323,24.5973,-1.36847
20.1182,25.3766,-1.36847
19.804,26.1558,-1.36847
19.4899,26.9351,-1.36847
19.1757,27.7144,-1.36847
18.8616,28.4937,-1.36847
18.5475,29.273,-1.36847
18.2333,30.0523,-1.36847
17.9192,30.8315,-1.36847
17.605,31.6108,-1.36847
17.2909,32.3901,-1.36847
16.9768,33.1694,-1.36847
16.6626,33.9487,-1.36847
16.3485,34.728,-1.36847
16.0344,35.5072,-1.36847
15.7202,36.2865,-1.36847
15.4061,37.0658,-1.36847
15.0919,37.8451,-1.36847
14.7778,38.6244,-1.36847
14.4637,39.4037,-1.36847
14.1495,40.1829,-1.36847
13.8354,40.9622,-1.36847
13.5213,41.7415,-1.36847
13.2071,42.5208,-1.36847

45.5137,-34.1417,-1.36847
45.1996,-33.3625,-1.36847
44.8854,-32.5832,-1.36847
44.5713,-31.8039,-1.36847
44.2572,-31.0246,-1.36847
43.943,-30.2453,-1.36847
43.6289,-29.466,-1.36847
43.3147,-28.6868,-1.36847
43.0006,-27.9075,-1.36847
42.6865,-27.1282,-1.36847
42.3723,-26.3489,-1.36847
42.0582,-25.5696,-1.36847
41.7441,-24.7903,-1.36847
41.4299,-24.0111,-1.36847
41.1158,-23.2318,-1.36847
40.8016,-22.4525,-1.36847
40.4875,-21.6732,-1.36847
40.1734,-20.8939,-1.36847
39.8592,-20.1146,-1.36847
39.5451,-19.3354,-1.36847
39.231,-18.5561,-1.36847
38.9168,-17.7768,-1.36847
38.6027,-16.9975,-1.36847
38.2885,-16.2182,-1.36847
37.9744,-15.4389,-1.36847
37.6603,-14.6597,-1.36847
37.3461,-13.8804,-1.36847
37.032,-13.1011,-1.36847
36.7179,-12.3218,-1.36847
36.4037,-11.5425,-1.36847
36.0896,-10.7632,-1.36847
35.7754,-9.98396,-1.36847
35.4613,-9.20467,-1.36847
35.1472,-8.42539,-1.36847
34.833,-7.6461,-1.36847
34.5189,-6.86682,-1.36847
34.2048,-6.08754,-1.36847
33.8906,-5.30825,-1.36847
33.5765,-4.52897,-1.36847
33.2623,-3.74969,-1.36847
32.9482,-2.9704,-1.36847
32.6341,-2.19112,-1.36847
32.3199,-1.41184,-1.36847
32.0058,-0.632552,-1.36847
31.6917,0.146731,-1.36847
31.3775,0.926015,-1.36847
31.0634,1.7053,-1.36847
30.7492,2.48458,-1.36847
30.4351,3.26387,-1.36847
30.121,4.04315,-1.36847
29.8068,4.82243,-1.36847
29.4927,5.60172,-1.36847
29.1786,6.381,-1.36847
28.8644,7.16028,-1.36847
28.5503,7.93957,-1.36847
28.2361,8.71885,-1.36847
27.922,9.49813,-1.36847
27.6079,10.2774,-1.36847
27.2937,11.0567,-1.36847
26.9796,11.836,-1.36847
26.6655,12.6153,-1.36847
26.3513,13.3946,-1.36847
26.0372,14.1738,-1.36847
25.723,14.9531,-1.36847
25.4089,15.7324,-1.36847
25.0948,16.5117,-1.36847
24.7806,17.291,-1.36847
24.4665,18.0703,-1.36847
24.1523,18.8495,-1.36847
23.8382,19.6288,-1.36847
23.5241,20.4081,-1.36847
23.2099,21.1874,-1.36847
22.8958,21.9667,-1.36847
22.5817,22.746,-1.36847
22.2675,23.5252,-1.36847
21.9534,24.3045,-1.36847
21.6392,25.0838,-1.36847
21.3251,25.8631,-1.36847
21.011,26.6424,-1.36847
20.6968,27.4217,-1.36847
20.3827,28.2009,-1.36847
20.0686,28.9802,-1.36847
19.7544,29.7595,-1.36847
19.4403,30.5388,-1.36847
19.1261,31.3181,-1.36847
18.812,32.0974,-1.36847
18.4979,32.8766,-1.36847
18.1837,33.6559,-1.36847
17.8696,34.4352,-1.36847
17.5555,35.2145,-1.36847
17.2413,35.9938,-1.36847
16.9272,36.7731,-1.36847
16.613,37.5523,-1.36847
16.2989,38.3316,-1.36847
15.9848,39.1109,-1.36847
15.6706,39.8902,-1.36847
15.3565,40.6695,-1.36847
15.0424,41.4488,-1.36847
14.7282,42.228,-1.36847
14.4141,43.0073,-1.36847

46.7207,-33.6552,-1.36847
46.4065,-32.8759,-1.36847
46.0924,-32.0966,-1.36847
45.7783,-31.3174,-1.36847
45.4641,-30.5381,-1.36847
45.15,-29.7588,-1.36847
44.8358,-28.9795,-1.36847
44.5217,-28.2002,-1.36847
44.2076,-27.4209,-1.36847
43.8934,-26.6417,-1.36847
43.5793,-25.8624,-1.36847
43.2652,-25.0831,-1.36847
42.951,-24.3038,-1.36847
42.6369,-23.5245,-1.36847
42.3227,-22.7452,-1.36847
42.0086,-21.966,-1.36847
41.6945,-21.1867,-1.36847
41.3803,-20.4074,-1.36847
41.0662,-19.6281,-1.36847
40.7521,-18.8488,-1.36847
40.4379,-18.0695,-1.36847
40.1238,-17.2903,-1.36847
39.8096,-16.511,-1.36847
39.4955,-15.7317,-1.36847
39.1814,-14.9524,-1.36847
38.8672,-14.1731,-1.36847
38.5531,-13.3938,-1.36847
38.239,-12.6146,-1.36847
37.9248,-11.8353,-1.36847
37.6107,-11.056,-1.36847
37.2965,-10.2767,-1.36847
36.9824,-9.49742,-1.36847
36.6683,-8.71813,-1.36847
36.3541,-7.93885,-1.36847
36.04,-7.15957,-1.36847
35.7259,-6.38028,-1.36847
35.4117,-5.601,-1.36847
35.0976,-4.82172,-1.36847
34.7834,-4.04243,-1.36847
34.4693,-3.26315,-1.36847
34.1552,-2.48387,-1.36847
33.841,-1.70458,-1.36847
33.5269,-0.925298,-1.36847
33.2127,-0.146015,-1.36847
32.8986,0.633269,-1.36847
32.5845,1.41255,-1.36847
32.2703,2.19184,-1.36847
31.9562,2.97112,-1.36847
31.6421,3.7504,-1.36847
31.3279,4.52969,-1.36847
31.0138,5.30897,-1.36847
30.6996,6.08825,-1.36847
30.3855,6.86754,-1.36847
30.0714,7.64682,-1.36847
29.7572,8.42611,-1.36847
29.4431,9.20539,-1.36847
29.129,9.98467,-1.36847
28.8148,10.764,-1.36847
28.5007,11.5432,-1.36847
28.1865,12.3225,-1.36847
27.8724,13.1018,-1.36847
27.5583,13.8811,-1.36847
27.2441,14.6604,-1.36847
26.93,15.4397,-1.36847
26.6159,16.2189,-1.36847
26.3017,16.9982,-1.36847
25.9876,17.7775,-1.36847
25.6734,18.5568,-1.36847
25.3593,19.3361,-1.36847
25.0452,20.1154,-1.36847
24.731,20.8946,-1.36847
24.4169,21.6739,-1.36847
24.1028,22.4532,-1.36847
23.7886,23.2325,-1.36847
23.4745,24.0118,-1.36847
23.1603,24.7911,-1.36847
22.8462,25.5703,-1.36847
22.5321,26.3496,-1.36847
22.2179,27.1289,-1.36847
21.9038,27.9082,-1.36847
21.5897,28.6875,-1.36847
21.2755,29.4668,-1.36847
20.9614,30.246,-1.36847
20.6472,31.0253,-1.36847
20.3331,31.8046,-1.36847
20.019,32.5839,-1.36847
19.7048,33.3632,-1.36847
19.3907,34.1425,-1.36847
19.0766,34.9217,-1.36847
18.7624,35.701,-1.36847
18.4483,36.4803,-1.36847
18.1341,37.2596,-1.36847
17.82,38.0389,-1.36847
17.5059,38.8182,-1.36847
17.1917,39.5974,-1.36847
16.8776,40.3767,-1.36847
16.5635,41.156,-1.36847
16.2493,41.9353,-1.36847
15.9352,42.7146,-1.36847
15.621,43.4939,-1.36847

47.9276,-33.1687,-1.36847
47.6135,-32.3894,-1.36847
47.2994,-31.6101,-1.36847
46.9852,-30.8308,-1.36847
46.6711,-30.0515,-1.36847
46.3569,-29.2723,-1.36847
46.0428,-28.493,-1.36847
45.7287,-27.7137,-1.36847
45.4145,-26.9344,-1.36847
45.1004,-26.1551,-1.36847
44.7863,-25.3758,-1.36847
44.4721,-24.5966,-1.36847
44.158,-23.8173,-1.36847
43.8438,-23.038,-1.36847
43.5297,-22.2587,-1.36847
43.2156,-21.4794,-1.36847
42.9014,-20.7001,-1.36847
42.5873,-19.9209,-1.36847
42.2732,-19.1416,-1.36847
41.959,-18.3623,-1.36847
41.6449,-17.583,-1.36847
41.3307,-16.8037,-1.36847
41.0166,-16.0244,-1.36847
40.7025,-15.2451,-1.36847
40.3883,-14.4659,-1.36847
40.0742,-13.6866,-1.36847
39.76,-12.9073,-1.36847
39.4459,-12.128,-1.36847
39.1318,-11.3487,-1.36847
38.8176,-10.5694,-1.36847
38.5035,-9.79016,-1.36847
38.1894,-9.01088,-1.36847
37.8752,-8.2316,-1.36847
37.5611,-7.45231,-1.36847
37.2469,-6.67303,-1.36847
36.9328,-5.89375,-1.36847
36.6187,-5.11446,-1.36847
36.3045,-4.33518,-1.36847
35.9904,-3.55589,-1.36847
35.6763,-2.77661,-1.36847
35.3621,-1.99733,-1.36847
35.048,-1.21804,-1.36847
34.7338,-0.43876,-1.36847
34.4197,0.340523,-1.36847
34.1056,1.11981,-1.36847
33.7914,1.89909,-1.36847
33.4773,2.67837,-1.36847
33.1632,3.45766,-1.36847
32.849,4.23694,-1.36847
32.5349,5.01622,-1.36847
32.2207,5.79551,-1.36847
31.9066,6.57479,-1.36847
31.5925,7.35408,-1.36847
31.2783,8.13336,-1.36847
30.9642,8.91264,-1.36847
30.6501,9.69193,-1.36847
30.3359,10.4712,-1.36847
30.0218,11.2505,-1.36847
29.7076,12.0298,-1.36847
29.3935,12.8091,-1.36847
29.0794,13.5883,-1.36847
28.7652,14.3676,-1.36847
28.4511,15.1469,-1.36847
28.137,15.9262,-1.36847
27.8228,16.7055,-1.36847
27.5087,17.4848,-1.36847
27.1945,18.264,-1.36847
26.8804,19.0433,-1.36847
26.5663,19.8226,-1.36847
26.2521,20.6019,-1.36847
25.938,21.3812,-1.36847
25.6239,22.1605,-1.36847
25.3097,22.9397,-1.36847
24.9956,23.719,-1.36847
24.6814,24.4983,-1.36847
24.3673,25.2776,-1.36847
24.0532,26.0569,-1.36847
23.739,26.8362,-1.36847
23.4249,27.6154,-1.36847
23.1107,28.3947,-1.36847
22.7966,29.174,-1.36847
22.4825,29.9533,-1.36847
22.1683,30.7326,-1.36847
21.8542,31.5119,-1.36847
21.5401,32.2912,-1.36847
21.2259,33.0704,-1.36847
20.9118,33.8497,-1.36847
20.5976,34.629,-1.36847
20.2835,35.4083,-1.36847
19.9694,36.1876,-1.36847
19.6552,36.9669,-1.36847
19.3411,37.7461,-1.36847
19.027,38.5254,-1.36847
18.7128,39.3047,-1.36847
18.3987,40.084,-1.36847
18.0845,40.8633,-1.36847
17.7704,41.6426,-1.36847
17.4563,42.4218,-1.36847
17.1421,43.2011,-1.36847
16.828,43.9804,-1.36847

49.1346,-32.6821,-1.36847
48.8204,-31.9029,-1.36847
48.5063,-31.1236,-1.36847
48.1922,-30.3443,-1.36847
47.878,-29.565,-1.36847
47.5639,-28.7857,-1.36847
47.2498,-28.0064,-1.36847
46.9356,-27.2271,-1.36847
46.6215,-26.4479,-1.36847
46.3073,-25.6686,-1.36847
45.9932,-24.8893,-1.36847
45.6791,-24.11,-1.36847
45.3649,-23.3307,-1.36847
45.0508,-22.5514,-1.36847
44.7367,-21.7722,-1.36847
44.4225,-20.9929,-1.36847
44.1084,-20.2136,-1.36847
43.7942,-19.4343,-1.36847
43.4801,-18.655,-1.36847
43.166,-17.8757,-1.36847
42.8518,-17.0965,-1.36847
42.5377,-16.3172,-1.36847
42.2236,-15.5379,-1.36847
41.9094,-14.7586,-1.36847
41.5953,-13.9793,-1.36847
41.2811,-13.2,-1.36847
40.967,-12.4208,-1.36847
40.6529,-11.6415,-1.36847
40.3387,-10.8622,-1.36847
40.0246,-10.0829,-1.36847
39.7105,-9.30363,-1.36847
39.3963,-8.52434,-1.36847
39.0822,-7.74506,-1.36847
38.768,-6.96578,-1.36847
38.4539,-6.18649,-1.36847
38.1398,-5.40721,-1.36847
37.8256,-4.62792,-1.36847
37.5115,-3.84864,-1.36847
37.1974,-3.06936,-1.36847
36.8832,-2.29007,-1.36847
36.5691,-1.51079,-1.36847
36.2549,-0.731506,-1.36847
35.9408,0.0477775,-1.36847
35.6267,0.827061,-1.36847
35.3125,1.60634,-1.36847
34.9984,2.38563,-1.36847
34.6843,3.16491,-1.36847
34.3701,3.9442,-1.36847
34.056,4.72348,-1.36847
33.7418,5.50276,-1.36847
33.4277,6.28205,-1.36847
33.1136,7.06133,-1.36847
32.7994,7.84061,-1.36847
32.4853,8.6199,-1.36847
32.1712,9.39918,-1.36847
31.857,10.1785,-1.36847
31.5429,10.9577,-1.36847
31.2287,11.737,-1.36847
30.9146,12.5163,-1.36847
30.6005,13.2956,-1.36847
30.2863,14.0749,-1.36847
29.9722,14.8542,-1.36847
29.658,15.6334,-1.36847
29.3439,16.4127,-1.36847
29.0298,17.192,-1.36847
28.7156,17.9713,-1.36847
28.4015,18.7506,-1.36847
28.0874,19.5299,-1.36847
27.7732,20.3092,-1.36847
27.4591,21.0884,-1.36847
27.1449,21.8677,-1.36847
26.8308,22.647,-1.36847
26.5167,23.4263,-1.36847
26.2025,24.2056,-1.36847
25.8884,24.9849,-1.36847
25.5743,25.7641,-1.36847
25.2601,26.5434,-1.36847
24.946,27.3227,-1.36847
24.6318,28.102,-1.36847
24.3177,28.8813,-1.36847
24.0036,29.6606,-1.36847
23.6894,30.4398,-1.36847
23.3753,31.2191,-1.36847
23.0612,31.9984,-1.36847
22.747,32.7777,-1.36847
22.4329,33.557,-1.36847
22.1187,34.3363,-1.36847
21.8046,35.1155,-1.36847
21.4905,35.8948,-1.36847
21.1763,36.6741,-1.36847
20.8622,37.4534,-1.36847
20.5481,38.2327,-1.36847
20.2339,39.012,-1.36847
19.9198,39.7912,-1.36847
19.6056,40.5705,-1.36847
19.2915,41.3498,-1.36847
18.9774,42.1291,-1.36847
18.6632,42.9084,-1.36847
18.3491,43.6877,-1.36847
18.035,44.4669,-1.36847

50.3415,-32.1956,-1.36847
50.0274,-31.4163,-1.36847
49.7133,-30.637,-1.36847
49.3991,-29.8577,-1.36847
49.085,-29.0785,-1.36847
48.7709,-28.2992,-1.36847
48.4567,-27.5199,-1.36847
48.1426,-26.7406,-1.36847
47.8284,-25.9613,-1.36847
47.5143,-25.182,-1.36847
47.2002,-24.4028,-1.36847
46.886,-23.6235,-1.36847
46.5719,-22.8442,-1.36847
46.2578,-22.0649,-1.36847
45.9436,-21.2856,-1.36847
45.6295,-20.5063,-1.36847
45.3153,-19.7271,-1.36847
45.0012,-18.9478,-1.36847
44.6871,-18.1685,-1.36847
44.3729,-17.3892,-1.36847
44.0588,-16.6099,-1.36847
43.7447,-15.8306,-1.36847
43.4305,-15.0514,-1.36847
43.1164,-14.2721,-1.36847
42.8022,-13.4928,-1.36847
42.4881,-12.7135,-1.36847
42.174,-11.9342,-1.36847
41.8598,-11.1549,-1.36847
41.5457,-10.3757,-1.36847
41.2316,-9.59637,-1.36847
40.9174,-8.81709,-1.36847
40.6033,-8.0378,-1.36847
40.2891,-7.25852,-1.36847
39.975,-6.47924,-1.36847
39.6609,-5.69995,-1.36847
39.3467,-4.92067,-1.36847
39.0326,-4.14139,-1.36847
38.7184,-3.3621,-1.36847
38.4043,-2.58282,-1.36847
38.0902,-1.80354,-1.36847
37.776,-1.02425,-1.36847
37.4619,-0.244968,-1.36847
37.1478,0.534315,-1.36847
36.8336,1.3136,-1.36847
36.5195,2.09288,-1.36847
36.2053,2.87217,-1.36847
35.8912,3.65145,-1.36847
35.5771,4.43073,-1.36847
35.2629,5.21002,-1.36847
34.9488,5.9893,-1.36847
34.6347,6.76858,-1.36847
34.3205,7.54787,-1.36847
34.0064,8.32715,-1.36847
33.6922,9.10644,-1.36847
33.3781,9.88572,-1.36847
33.064,10.665,-1.36847
32.7498,11.4443,-1.36847
32.4357,12.2236,-1.36847
32.1216,13.0029,-1.36847
31.8074,13.7821,-1.36847
31.4933,14.5614,-1.36847
31.1791,15.3407,-1.36847
30.865,16.12,-1.36847
30.5509,16.8993,-1.36847
30.2367,17.6786,-1.36847
29.9226,18.4578,-1.36847
29.6085,19.2371,-1.36847
29.2943,20.0164,-1.36847
28.9802,20.7957,-1.36847
28.666,21.575,-1.36847
28.3519,22.3543,-1.36847
28.0378,23.1335,-1.36847
27.7236,23.9128,-1.36847
27.4095,24.6921,-1.36847
27.0954,25.4714,-1.36847
26.7812,26.2507,-1.36847
26.4671,27.03,-1.36847
26.1529,27.8092,-1.36847
25.8388,28.5885,-1.36847
25.5247,29.3678,-1.36847
25.2105,30.1471,-1.36847
24.8964,30.9264,-1.36847
24.5823,31.7057,-1.36847
24.2681,32.4849,-1.36847
23.954,33.2642,-1.36847
23.6398,34.0435,-1.36847
23.3257,34.8228,-1.36847
23.0116,35.6021,-1.36847
22.6974,36.3814,-1.36847
22.3833,37.1606,-1.36847
22.0692,37.9399,-1.36847
21.755,38.7192,-1.36847
21.4409,39.4985,-1.36847
21.1267,40.2778,-1.36847
20.8126,41.0571,-1.36847
20.4985,41.8363,-1.36847
20.1843,42.6156,-1.36847
19.8702,43.3949,-1.36847
19.556,44.1742,-1.36847
19.2419,44.9535,-1.36847

51.5485,-31.7091,-1.36847
51.2344,-30.9298,-1.36847
50.9202,-30.1505,-1.36847
50.6061,-29.3712,-1.36847
50.292,-28.5919,-1.36847
49.9778,-27.8126,-1.36847
49.6637,-27.0334,-1.36847
49.3495,-26.2541,-1.36847
49.0354,-25.4748,-1.36847
48.7213,-24.6955,-1.36847
48.4071,-23.9162,-1.36847
48.093,-23.1369,-1.36847
47.7789,-22.3577,-1.36847
47.4647,-21.5784,-1.36847
47.1506,-20.7991,-1.36847
46.8364,-20.0198,-1.36847
46.5223,-19.2405,-1.36847
46.2082,-18.4612,-1.36847
45.894,-17.682,-1.36847
45.5799,-16.9027,-1.36847
45.2657,-16.1234,-1.36847
44.9516,-15.3441,-1.36847
44.6375,-14.5648,-1.36847
44.3233,-13.7855,-1.36847
44.0092,-13.0063,-1.36847
43.6951,-12.227,-1.36847
43.3809,-11.4477,-1.36847
43.0668,-10.6684,-1.36847
42.7526,-9.88912,-1.36847
42.4385,-9.10983,-1.36847
42.1244,-8.33055,-1.36847
41.8102,-7.55127,-1.36847
41.4961,-6.77198,-1.36847
41.182,-5.9927,-1.36847
40.8678,-5.21342,-1.36847
40.5537,-4.43413,-1.36847
40.2395,-3.65485,-1.36847
39.9254,-2.87556,-1.36847
39.6113,-2.09628,-1.36847
39.2971,-1.317,-1.36847
38.983,-0.537714,-1.36847
38.6689,0.24157,-1.36847
38.3547,1.02085,-1.36847
38.0406,1.80014,-1.36847
37.7264,2.57942,-1.36847
37.4123,3.3587,-1.36847
37.0982,4.13799,-1.36847
36.784,4.91727,-1.36847
36.4699,5.69655,-1.36847
36.1558,6.47584,-1.36847
35.8416,7.25512,-1.36847
35.5275,8.03441,-1.36847
35.2133,8.81369,-1.36847
34.8992,9.59297,-1.36847
34.5851,10.3723,-1.36847
34.2709,11.1515,-1.36847
33.9568,11.9308,-1.36847
33.6427,12.7101,-1.36847
33.3285,13.4894,-1.36847
33.0144,14.2687,-1.36847
32.7002,15.048,-1.36847
32.3861,15.8272,-1.36847
32.072,16.6065,-1.36847
31.7578,17.3858,-1.36847
31.4437,18.1651,-1.36847
31.1296,18.9444,-1.36847
30.8154,19.7237,-1.36847
30.5013,20.5029,-1.36847
30.1871,21.2822,-1.36847
29.873,22.0615,-1.36847
29.5589,22.8408,-1.36847
29.2447,23.6201,-1.36847
28.9306,24.3994,-1.36847
28.6164,25.1786,-1.36847
28.3023,25.9579,-1.36847
27.9882,26.7372,-1.36847
27.674,27.5165,-1.36847
27.3599,28.2958,-1.36847
27.0458,29.0751,-1.36847
26.7316,29.8543,-1.36847
26.4175,30.6336,-1.36847
26.1033,31.4129,-1.36847
25.7892,32.1922,-1.36847
25.4751,32.9715,-1.36847
25.1609,33.7508,-1.36847
24.8468,34.53,-1.36847
24.5327,35.3093,-1.36847
24.2185,36.0886,-1.36847
23.9044,36.8679,-1.36847
23.5902,37.6472,-1.36847
23.2761,38.4265,-1.36847
22.962,39.2057,-1.36847
22.6478,39.985,-1.36847
22.3337,40.7643,-1.36847
22.0196,41.5436,-1.36847
21.7054,42.3229,-1.36847
21.3913,43.1022,-1.36847
21.0771,43.8815,-1.36847
20.763,44.6607,-1.36847
20.4489,45.44,-1.36847

52.7555,-31.2225,-1.36847
52.4413,-30.4432,-1.36847
52.1272,-29.664,-1.36847
51.813,-28.8847,-1.36847
51.4989,-28.1054,-1.36847
51.1848,-27.3261,-1.36847
50.8706,-26.5468,-1.36847
50.5565,-25.7675,-1.36847
50.2424,-24.9883,-1.36847
49.9282,-24.209,-1.36847
49.6141,-23.4297,-1.36847
49.2999,-22.6504,-1.36847
48.9858,-21.8711,-1.36847
48.6717,-21.0918,-1.36847
48.3575,-20.3125,-1.36847
48.0434,-19.5333,-1.36847
47.7293,-18.754,-1.36847
47.4151,-17.9747,-1.36847
47.101,-17.1954,-1.36847
46.7868,-16.4161,-1.36847
46.4727,-15.6368,-1.36847
46.1586,-14.8576,-1.36847
45.8444,-14.0783,-1.36847
45.5303,-13.299,-1.36847
45.2162,-12.5197,-1.36847
44.902,-11.7404,-1.36847
44.5879,-10.9611,-1.36847
44.2737,-10.1819,-1.36847
43.9596,-9.40258,-1.36847
43.6455,-8.6233,-1.36847
43.3313,-7.84401,-1.36847
43.0172,-7.06473,-1.36847
42.7031,-6.28545,-1.36847
42.3889,-5.50616,-1.36847
42.0748,-4.72688,-1.36847
41.7606,-3.94759,-1.36847
41.4465,-3.16831,-1.36847
41.1324,-2.38903,-1.36847
40.8182,-1.60974,-1.36847
40.5041,-0.83046,-1.36847
40.19,-0.0511762,-1.36847
39.8758,0.728107,-1.36847
39.5617,1.50739,-1.36847
39.2475,2.28667,-1.36847
38.9334,3.06596,-1.36847
38.6193,3.84524,-1.36847
38.3051,4.62453,-1.36847
37.991,5.40381,-1.36847
37.6769,6.18309,-1.36847
37.3627,6.96238,-1.36847
37.0486,7.74166,-1.36847
36.7344,8.52094,-1.36847
36.4203,9.30023,-1.36847
36.1062,10.0795,-1.36847
35.792,10.8588,-1.36847
35.4779,11.6381,-1.36847
35.1637,12.4174,-1.36847
34.8496,13.1966,-1.36847
34.5355,13.9759,-1.36847
34.2213,14.7552,-1.36847
33.9072,15.5345,-1.36847
33.5931,16.3138,-1.36847
33.2789,17.0931,-1.36847
32.9648,17.8723,-1.36847
32.6506,18.6516,-1.36847
32.3365,19.4309,-1.36847
32.0224,20.2102,-1.36847
31.7082,20.9895,-1.36847
31.3941,21.7688,-1.36847
31.08,22.548,-1.36847
30.7658,23.3273,-1.36847
30.4517,24.1066,-1.36847
30.1375,24.8859,-1.36847
29.8234,25.6652,-1.36847
29.5093,26.4445,-1.36847
29.1951,27.2238,-1.36847
28.881,28.003,-1.36847
28.5669,28.7823,-1.36847
28.2527,29.5616,-1.36847
27.9386,30.3409,-1.36847
27.6244,31.1202,-1.36847
27.3103,31.8995,-1.36847
26.9962,32.6787,-1.36847
26.682,33.458,-1.36847
26.3679,34.2373,-1.36847
26.0538,35.0166,-1.36847
25.7396,35.7959,-1.36847
25.4255,36.5752,-1.36847
25.1113,37.3544,-1.36847
24.7972,38.1337,-1.36847
24.4831,38.913,-1.36847
24.1689,39.6923,-1.36847
23.8548,40.4716,-1.36847
23.5407,41.2509,-1.36847
23.2265,42.0301,-1.36847
22.9124,42.8094,-1.36847
22.5982,43.5887,-1.36847
22.2841,44.368,-1.36847
21.97,45.1473,-1.36847
21.6558,45.9266,-1.36847

53.9624,-30.736,-1.36847
53.6483,-29.9567,-1.36847
53.3341,-29.1774,-1.36847
53.02,-28.3981,-1.36847
52.7059,-27.6188,-1.36847
52.3917,-26.8396,-1.36847
52.0776,-26.0603,-1.36847
51.7635,-25.281,-1.36847
51.4493,-24.5017,-1.36847
51.1352,-23.7224,-1.36847
50.821,-22.9431,-1.36847
50.5069,-22.1639,-1.36847
50.1928,-21.3846,-1.36847
49.8786,-20.6053,-1.36847
49.5645,-19.826,-1.36847
49.2504,-19.0467,-1.36847
48.9362,-18.2674,-1.36847
48.6221,-17.4882,-1.36847
48.3079,-16.7089,-1.36847
47.9938,-15.9296,-1.36847
47.6797,-15.1503,-1.36847
47.3655,-14.371,-1.36847
47.0514,-13.5917,-1.36847
46.7373,-12.8125,-1.36847
46.4231,-12.0332,-1.36847
46.109,-11.2539,-1.36847
45.7948,-10.4746,-1.36847
45.4807,-9.69533,-1.36847
45.1666,-8.91604,-1.36847
44.8524,-8.13676,-1.36847
44.5383,-7.35747,-1.36847
44.2241,-6.57819,-1.36847
43.91,-5.79891,-1.36847
43.5959,-5.01962,-1.36847
43.2817,-4.24034,-1.36847
42.9676,-3.46106,-1.36847
42.6535,-2.68177,-1.36847
42.3393,-1.90249,-1.36847
42.0252,-1.12321,-1.36847
41.711,-0.343922,-1.36847
41.3969,0.435362,-1.36847
41.0828,1.21465,-1.36847
40.7686,1.99393,-1.36847
40.4545,2.77321,-1.36847
40.1404,3.5525,-1.36847
39.8262,4.33178,-1.36847
39.5121,5.11106,-1.36847
39.1979,5.89035,-1.36847
38.8838,6.66963,-1.36847
38.5697,7.44891,-1.36847
38.2555,8.2282,-1.36847
37.9414,9.00748,-1.36847
37.6273,9.78676,-1.36847
37.3131,10.566,-1.36847
36.999,11.3453,-1.36847
36.6848,12.1246,-1.36847
36.3707,12.9039,-1.36847
36.0566,13.6832,-1.36847
35.7424,14.4625,-1.36847
35.4283,15.2418,-1.36847
35.1142,16.021,-1.36847
34.8,16.8003,-1.36847
34.4859,17.5796,-1.36847
34.1717,18.3589,-1.36847
33.8576,19.1382,-1.36847
33.5435,19.9175,-1.36847
33.2293,20.6967,-1.36847
32.9152,21.476,-1.36847
32.6011,22.2553,-1.36847
32.2869,23.0346,-1.36847
31.9728,23.8139,-1.36847
31.6586,24.5932,-1.36847
31.3445,25.3724,-1.36847
31.0304,26.1517,-1.36847
30.7162,26.931,-1.36847
30.4021,27.7103,-1.36847
30.088,28.4896,-1.36847
29.7738,29.2689,-1.36847
29.4597,30.0481,-1.36847
29.1455,30.8274,-1.36847
28.8314,31.6067,-1.36847
28.5173,32.386,-1.36847
28.2031,33.1653,-1.36847
27.889,33.9446,-1.36847
27.5749,34.7238,-1.36847
27.2607,35.5031,-1.36847
26.9466,36.2824,-1.36847
26.6324,37.0617,-1.36847
26.3183,37.841,-1.36847
26.0042,38.6203,-1.36847
25.69,39.3995,-1.36847
25.3759,40.1788,-1.36847
25.0617,40.9581,-1.36847
24.7476,41.7374,-1.36847
24.4335,42.5167,-1.36847
24.1193,43.296,-1.36847
23.8052,44.0752,-1.36847
23.4911,44.8545,-1.36847
23.1769,45.6338,-1.36847
22.8628,46.4131,-1.36847

55.1694,-30.2494,-1.36847
54.8552,-29.4702,-1.36847
54.5411,-28.6909,-1.36847
54.227,-27.9116,-1.36847
53.9128,-27.1323,-1.36847
53.5987,-26.353,-1.36847
53.2845,-25.5737,-1.36847
52.9704,-24.7945,-1.36847
52.6563,-24.0152,-1.36847
52.3421,-23.2359,-1.36847
52.028,-22.4566,-1.36847
51.7139,-21.6773,-1.36847
51.3997,-20.898,-1.36847
51.0856,-20.1188,-1.36847
50.7714,-19.3395,-1.36847
50.4573,-18.5602,-1.36847
50.1432,-17.7809,-1.36847
49.829,-17.0016,-1.36847
49.5149,-16.2223,-1.36847
49.2008,-15.4431,-1.36847
48.8866,-14.6638,-1.36847
48.5725,-13.8845,-1.36847
48.2583,-13.1052,-1.36847
47.9442,-12.3259,-1.36847
47.6301,-11.5466,-1.36847
47.3159,-10.7674,-1.36847
47.0018,-9.98807,-1.36847
46.6877,-9.20879,-1.36847
46.3735,-8.4295,-1.36847
46.0594,-7.65022,-1.36847
45.7452,-6.87094,-1.36847
45.4311,-6.09165,-1.36847
45.117,-5.31237,-1.36847
44.8028,-4.53309,-1.36847
44.4887,-3.7538,-1.36847
44.1746,-2.97452,-1.36847
43.8604,-2.19523,-1.36847
43.5463,-1.41595,-1.36847
43.2321,-0.636668,-1.36847
42.918,0.142616,-1.36847
42.6039,0.9219,-1.36847
42.2897,1.70118,-1.36847
41.9756,2.48047,-1.36847
41.6615,3.25975,-1.36847
41.3473,4.03903,-1.36847
41.0332,4.81832,-1.36847
40.719,5.5976,-1.36847
40.4049,6.37688,-1.36847
40.0908,7.15617,-1.36847
39.7766,7.93545,-1.36847
39.4625,8.71474,-1.36847
39.1484,9.49402,-1.36847
38.8342,10.2733,-1.36847
38.5201,11.0526,-1.36847
38.2059,11.8319,-1.36847
37.8918,12.6112,-1.36847
37.5777,13.3904,-1.36847
37.2635,14.1697,-1.36847
36.9494,14.949,-1.36847
36.6353,15.7283,-1.36847
36.3211,16.5076,-1.36847
36.007,17.2869,-1.36847
35.6928,18.0661,-1.36847
35.3787,18.8454,-1.36847
35.0646,19.6247,-1.36847
34.7504,20.404,-1.36847
34.4363,21.1833,-1.36847
34.1221,21.9626,-1.36847
33.808,22.7418,-1.36847
33.4939,23.5211,-1.36847
33.1797,24.3004,-1.36847
32.8656,25.0797,-1.36847
32.5515,25.859,-1.36847
32.2373,26.6383,-1.36847
31.9232,27.4175,-1.36847
31.609,28.1968,-1.36847
31.2949,28.9761,-1.36847
30.9808,29.7554,-1.36847
30.6666,30.5347,-1.36847
30.3525,31.314,-1.36847
30.0384,32.0932,-1.36847
29.7242,32.8725,-1.36847
29.4101,33.6518,-1.36847
29.0959,34.4311,-1.36847
28.7818,35.2104,-1.36847
28.4677,35.9897,-1.36847
28.1535,36.7689,-1.36847
27.8394,37.5482,-1.36847
27.5253,38.3275,-1.36847
27.2111,39.1068,-1.36847
26.897,39.8861,-1.36847
26.5828,40.6654,-1.36847
26.2687,41.4446,-1.36847
25.9546,42.2239,-1.36847
25.6404,43.0032,-1.36847
25.3263,43.7825,-1.36847
25.0122,44.5618,-1.36847
24.698,45.3411,-1.36847
24.3839,46.1203,-1.36847
24.0697,46.8996,-1.36847

56.3763,-29.7629,-1.36847
56.0622,-28.9836,-1.36847
55.7481,-28.2043,-1.36847
55.4339,-27.4251,-1.36847
55.1198,-26.6458,-1.36847
54.8056,-25.8665,-1.36847
54.4915,-25.0872,-1.36847
54.1774,-24.3079,-1.36847
53.8632,-23.5286,-1.36847
53.5491,-22.7494,-1.36847
53.235,-21.9701,-1.36847
52.9208,-21.1908,-1.36847
52.6067,-20.4115,-1.36847
52.2925,-19.6322,-1.36847
51.9784,-18.8529,-1.36847
51.6643,-18.0737,-1.36847
51.3501,-17.2944,-1.36847
51.036,-16.5151,-1.36847
50.7219,-15.7358,-1.36847
50.4077,-14.9565,-1.36847
50.0936,-14.1772,-1.36847
49.7794,-13.398,-1.36847
49.4653,-12.6187,-1.36847
49.1512,-11.8394,-1.36847
48.837,-11.0601,-1.36847
48.5229,-10.2808,-1.36847
48.2088,-9.50153,-1.36847
47.8946,-8.72225,-1.36847
47.5805,-7.94297,-1.36847
47.2663,-7.16368,-1.36847
46.9522,-6.3844,-1.36847
46.6381,-5.60512,-1.36847
46.3239,-4.82583,-1.36847
46.0098,-4.04655,-1.36847
45.6957,-3.26726,-1.36847
45.3815,-2.48798,-1.36847
45.0674,-1.7087,-1.36847
44.7532,-0.929413,-1.36847
44.4391,-0.15013,-1.36847
44.125,0.629154,-1.36847
43.8108,1.40844,-1.36847
43.4967,2.18772,-1.36847
43.1826,2.967,-1.36847
42.8684,3.74629,-1.36847
42.5543,4.52557,-1.36847
42.2401,5.30486,-1.36847
41.926,6.08414,-1.36847
41.6119,6.86342,-1.36847
41.2977,7.64271,-1.36847
40.9836,8.42199,-1.36847
40.6694,9.20127,-1.36847
40.3553,9.98056,-1.36847
40.0412,10.7598,-1.36847
39.727,11.5391,-1.36847
39.4129,12.3184,-1.36847
39.0988,13.0977,-1.36847
38.7846,13.877,-1.36847
38.4705,14.6563,-1.36847
38.1563,15.4355,-1.36847
37.8422,16.2148,-1.36847
37.5281,16.9941,-1.36847
37.2139,17.7734,-1.36847
36.8998,18.5527,-1.36847
36.5857,19.332,-1.36847
36.2715,20.1112,-1.36847
35.9574,20.8905,-1.36847
35.6432,21.6698,-1.36847
35.3291,22.4491,-1.36847
35.015,23.2284,-1.36847
34.7008,24.0077,-1.36847
34.3867,24.7869,-1.36847
34.0726,25.5662,-1.36847
33.7584,26.3455,-1.36847
33.4443,27.1248,-1.36847
33.1301,27.9041,-1.36847
32.816,28.6834,-1.36847
32.5019,29.4626,-1.36847
32.1877,30.2419,-1.36847
31.8736,31.0212,-1.36847
31.5595,31.8005,-1.36847
31.2453,32.5798,-1.36847
30.9312,33.3591,-1.36847
30.617,34.1383,-1.36847
30.3029,34.9176,-1.36847
29.9888,35.6969,-1.36847
29.6746,36.4762,-1.36847
29.3605,37.2555,-1.36847
29.0464,38.0348,-1.36847
28.7322,38.8141,-1.36847
28.4181,39.5933,-1.36847
28.1039,40.3726,-1.36847
27.7898,41.1519,-1.36847
27.4757,41.9312,-1.36847
27.1615,42.7105,-1.36847
26.8474,43.4898,-1.36847
26.5333,44.269,-1.36847
26.2191,45.0483,-1.36847
25.905,45.8276,-1.36847
25.5908,46.6069,-1.36847
25.2767,47.3862,-1.36847

57.5833,-29.2764,-1.36847
57.2692,-28.4971,-1.36847
56.955,-27.7178,-1.36847
56.6409,-26.9385,-1.36847
56.3267,-26.1592,-1.36847
56.0126,-25.38,-1.36847
55.6985,-24.6007,-1.36847
55.3843,-23.8214,-1.36847
55.0702,-23.0421,-1.36847
54.7561,-22.2628,-1.36847
54.4419,-21.4835,-1.36847
54.1278,-20.7042,-1.36847
53.8136,-19.925,-1.36847
53.4995,-19.1457,-1.36847
53.1854,-18.3664,-1.36847
52.8712,-17.5871,-1.36847
52.5571,-16.8078,-1.36847
52.243,-16.0285,-1.36847
51.9288,-15.2493,-1.36847
51.6147,-14.47,-1.36847
51.3005,-13.6907,-1.36847
50.9864,-12.9114,-1.36847
50.6723,-12.1321,-1.36847
50.3581,-11.3528,-1.36847
50.044,-10.5736,-1.36847
49.7298,-9.79428,-1.36847
49.4157,-9.015,-1.36847
49.1016,-8.23571,-1.36847
48.7874,-7.45643,-1.36847
48.4733,-6.67714,-1.36847
48.1592,-5.89786,-1.36847
47.845,-5.11858,-1.36847
47.5309,-4.33929,-1.36847
47.2167,-3.56001,-1.36847
46.9026,-2.78073,-1.36847
46.5885,-2.00144,-1.36847
46.2743,-1.22216,-1.36847
45.9602,-0.442876,-1.36847
45.6461,0.336408,-1.36847
45.3319,1.11569,-1.36847
45.0178,1.89498,-1.36847
44.7036,2.67426,-1.36847
44.3895,3.45354,-1.36847
44.0754,4.23283,-1.36847
43.7612,5.01211,-1.36847
43.4471,5.79139,-1.36847
43.133,6.57068,-1.36847
42.8188,7.34996,-1.36847
42.5047,8.12924,-1.36847
42.1905,8.90853,-1.36847
41.8764,9.68781,-1.36847
41.5623,10.4671,-1.36847
41.2481,11.2464,-1.36847
40.934,12.0257,-1.36847
40.6199,12.8049,-1.36847
40.3057,13.5842,-1.36847
39.9916,14.3635,-1.36847
39.6774,15.1428,-1.36847
39.3633,15.9221,-1.36847
39.0492,16.7014,-1.36847
38.735,17.4806,-1.36847
38.4209,18.2599,-1.36847
38.1068,19.0392,-1.36847
37.7926,19.8185,-1.36847
37.4785,20.5978,-1.36847
37.1643,21.3771,-1.36847
36.8502,22.1563,-1.36847
36.5361,22.9356,-1.36847
36.2219,23.7149,-1.36847
35.9078,24.4942,-1.36847
35.5937,25.2735,-1.36847
35.2795,26.0528,-1.36847
34.9654,26.8321,-1.36847
34.6512,27.6113,-1.36847
34.3371,28.3906,-1.36847
34.023,29.1699,-1.36847
33.7088,29.9492,-1.36847
33.3947,30.7285,-1.36847
33.0806,31.5078,-1.36847
32.7664,32.287,-1.36847
32.4523,33.0663,-1.36847
32.1381,33.8456,-1.36847
31.824,34.6249,-1.36847
31.5099,35.4042,-1.36847
31.1957,36.1835,-1.36847
30.8816,36.9627,-1.36847
30.5674,37.742,-1.36847
30.2533,38.5213,-1.36847
29.9392,39.3006,-1.36847
29.625,40.0799,-1.36847
29.3109,40.8592,-1.36847
28.9968,41.6384,-1.36847
28.6826,42.4177,-1.36847
28.3685,43.197,-1.36847
28.0543,43.9763,-1.36847
27.7402,44.7556,-1.36847
27.4261,45.5349,-1.36847
27.1119,46.3141,-1.36847
26.7978,47.0934,-1.36847
26.4837,47.8727,-1.36847

58.7902,-28.7898,-1.36847
58.4761,-28.0105,-1.36847
58.162,-27.2313,-1.36847
57.8478,-26.452,-1.36847
57.5337,-25.6727,-1.36847
57.2196,-24.8934,-1.36847
56.9054,-24.1141,-1.36847
56.5913,-23.3348,-1.36847
56.2771,-22.5556,-1.36847
55.963,-21.7763,-1.36847
55.6489,-20.997,-1.36847
55.3347,-20.2177,-1.36847
55.0206,-19.4384,-1.36847
54.7065,-18.6591,-1.36847
54.3923,-17.8799,-1.36847
54.0782,-17.1006,-1.36847
53.764,-16.3213,-1.36847
53.4499,-15.542,-1.36847
53.1358,-14.7627,-1.36847
52.8216,-13.9834,-1.36847
52.5075,-13.2042,-1.36847
52.1934,-12.4249,-1.36847
51.8792,-11.6456,-1.36847
51.5651,-10.8663,-1.36847
51.2509,-10.087,-1.36847
50.9368,-9.30774,-1.36847
50.6227,-8.52846,-1.36847
50.3085,-7.74917,-1.36847
49.9944,-6.96989,-1.36847
49.6803,-6.19061,-1.36847
49.3661,-5.41132,-1.36847
49.052,-4.63204,-1.36847
48.7378,-3.85276,-1.36847
48.4237,-3.07347,-1.36847
48.1096,-2.29419,-1.36847
47.7954,-1.5149,-1.36847
47.4813,-0.735621,-1.36847
47.1672,0.0436623,-1.36847
46.853,0.822946,-1.36847
46.5389,1.60223,-1.36847
46.2247,2.38151,-1.36847
45.9106,3.1608,-1.36847
45.5965,3.94008,-1.36847
45.2823,4.71936,-1.36847
44.9682,5.49865,-1.36847
44.6541,6.27793,-1.36847
44.3399,7.05721,-1.36847
44.0258,7.8365,-1.36847
43.7116,8.61578,-1.36847
43.3975,9.39507,-1.36847
43.0834,10.1743,-1.36847
42.7692,10.9536,-1.36847
42.4551,11.7329,-1.36847
42.141,12.5122,-1.36847
41.8268,13.2915,-1.36847
41.5127,14.0708,-1.36847
41.1985,14.8501,-1.36847
40.8844,15.6293,-1.36847
40.5703,16.4086,-1.36847
40.2561,17.1879,-1.36847
39.942,17.9672,-1.36847
39.6278,18.7465,-1.36847
39.3137,19.5258,-1.36847
38.9996,20.305,-1.36847
38.6854,21.0843,-1.36847
38.3713,21.8636,-1.36847
38.0572,22.6429,-1.36847
37.743,23.4222,-1.36847
37.4289,24.2015,-1.36847
37.1147,24.9807,-1.36847
36.8006,25.76,-1.36847
36.4865,26.5393,-1.36847
36.1723,27.3186,-1.36847
35.8582,28.0979,-1.36847
35.5441,28.8772,-1.36847
35.2299,29.6564,-1.36847
34.9158,30.4357,-1.36847
34.6016,31.215,-1.36847
34.2875,31.9943,-1.36847
33.9734,32.7736,-1.36847
33.6592,33.5529,-1.36847
33.3451,34.3321,-1.36847
33.031,35.1114,-1.36847
32.7168,35.8907,-1.36847
32.4027,36.67,-1.36847
32.0885,37.4493,-1.36847
31.7744,38.2286,-1.36847
31.4603,39.0078,-1.36847
31.1461,39.7871,-1.36847
30.832,40.5664,-1.36847
30.5179,41.3457,-1.36847
30.2037,42.125,-1.36847
29.8896,42.9043,-1.36847
29.5754,43.6835,-1.36847
29.2613,44.4628,-1.36847
28.9472,45.2421,-1.36847
28.633,46.0214,-1.36847
28.3189,46.8007,-1.36847
28.0048,47.58,-1.36847
27.6906,48.3592,-1.36847

59.9972,-28.3033,-1.36847
59.6831,-27.524,-1.36847
59.3689,-26.7447,-1.36847
59.0548,-25.9654,-1.36847
58.7407,-25.1862,-1.36847
58.4265,-24.4069,-1.36847
58.1124,-23.6276,-1.36847
57.7982,-22.8483,-1.36847
57.4841,-22.069,-1.36847
57.17,-21.2897,-1.36847
56.8558,-20.5105,-1.36847
56.5417,-19.7312,-1.36847
56.2276,-18.9519,-1.36847
55.9134,-18.1726,-1.36847
55.5993,-17.3933,-1.36847
55.2851,-16.614,-1.36847
54.971,-15.8348,-1.36847
54.6569,-15.0555,-1.36847
54.3427,-14.2762,-1.36847
54.0286,-13.4969,-1.36847
53.7145,-12.7176,-1.36847
53.4003,-11.9383,-1.36847
53.0862,-11.1591,-1.36847
52.772,-10.3798,-1.36847
52.4579,-9.60049,-1.36847
52.1438,-8.8212,-1.36847
51.8296,-8.04192,-1.36847
51.5155,-7.26264,-1.36847
51.2014,-6.48335,-1.36847
50.8872,-5.70407,-1.36847
50.5731,-4.92479,-1.36847
50.2589,-4.1455,-1.36847
49.9448,-3.36622,-1.36847
49.6307,-2.58693,-1.36847
49.3165,-1.80765,-1.36847
49.0024,-1.02837,-1.36847
48.6882,-0.249083,-1.36847
48.3741,0.5302,-1.36847
48.06,1.30948,-1.36847
47.7458,2.08877,-1.36847
47.4317,2.86805,-1.36847
47.1176,3.64733,-1.36847
46.8034,4.42662,-1.36847
46.4893,5.2059,-1.36847
46.1751,5.98519,-1.36847
45.861,6.76447,-1.36847
45.5469,7.54375,-1.36847
45.2327,8.32304,-1.36847
44.9186,9.10232,-1.36847
44.6045,9.8816,-1.36847
44.2903,10.6609,-1.36847
43.9762,11.4402,-1.36847
43.662,12.2195,-1.36847
43.3479,12.9987,-1.36847
43.0338,13.778,-1.36847
42.7196,14.5573,-1.36847
42.4055,15.3366,-1.36847
42.0914,16.1159,-1.36847
41.7772,16.8952,-1.36847
41.4631,17.6744,-1.36847
41.1489,18.4537,-1.36847
40.8348,19.233,-1.36847
40.5207,20.0123,-1.36847
40.2065,20.7916,-1.36847
39.8924,21.5709,-1.36847
39.5783,22.3501,-1.36847
39.2641,23.1294,-1.36847
38.95,23.9087,-1.36847
38.6358,24.688,-1.36847
38.3217,25.4673,-1.36847
38.0076,26.2466,-1.36847
37.6934,27.0258,-1.36847
37.3793,27.8051,-1.36847
37.0652,28.5844,-1.36847
36.751,29.3637,-1.36847
36.4369,30.143,-1.36847
36.1227,30.9223,-1.36847
35.8086,31.7015,-1.36847
35.4945,32.4808,-1.36847
35.1803,33.2601,-1.36847
34.8662,34.0394,-1.36847
34.5521,34.8187,-1.36847
34.2379,35.598,-1.36847
33.9238,36.3772,-1.36847
33.6096,37.1565,-1.36847
33.2955,37.9358,-1.36847
32.9814,38.7151,-1.36847
32.6672,39.4944,-1.36847
32.3531,40.2737,-1.36847
32.039,41.0529,-1.36847
31.7248,41.8322,-1.36847
31.4107,42.6115,-1.36847
31.0965,43.3908,-1.36847
30.7824,44.1701,-1.36847
30.4683,44.9494,-1.36847
30.1541,45.7286,-1.36847
29.84,46.5079,-1.36847
29.5258,47.2872,-1.36847
29.2117,48.0665,-1.36847
28.8976,48.8458,-1.36847

61.2042,-27.8168,-1.36847
60.89,-27.0375,-1.36847
60.5759,-26.2582,-1.36847
60.2618,-25.4789,-1.36847
59.9476,-24.6996,-1.36847
59.6335,-23.9203,-1.36847
59.3193,-23.1411,-1.36847
59.0052,-22.3618,-1.36847
58.6911,-21.5825,-1.36847
58.3769,-20.8032,-1.36847
58.0628,-20.0239,-1.36847
57.7487,-19.2446,-1.36847
57.4345,-18.4654,-1.36847
57.1204,-17.6861,-1.36847
56.8062,-16.9068,-1.36847
56.4921,-16.1275,-1.36847
56.178,-15.3482,-1.36847
55.8638,-14.5689,-1.36847
55.5497,-13.7897,-1.36847
55.2355,-13.0104,-1.36847
54.9214,-12.2311,-1.36847
54.6073,-11.4518,-1.36847
54.2931,-10.6725,-1.36847
53.979,-9.89323,-1.36847
53.6649,-9.11395,-1.36847
53.3507,-8.33467,-1.36847
53.0366,-7.55538,-1.36847
52.7224,-6.7761,-1.36847
52.4083,-5.99681,-1.36847
52.0942,-5.21753,-1.36847
51.78,-4.43825,-1.36847
51.4659,-3.65896,-1.36847
51.1518,-2.87968,-1.36847
50.8376,-2.1004,-1.36847
50.5235,-1.32111,-1.36847
50.2093,-0.541829,-1.36847
49.8952,0.237454,-1.36847
49.5811,1.01674,-1.36847
49.2669,1.79602,-1.36847
48.9528,2.57531,-1.36847
48.6387,3.35459,-1.36847
48.3245,4.13387,-1.36847
48.0104,4.91316,-1.36847
47.6962,5.69244,-1.36847
47.3821,6.47172,-1.36847
47.068,7.25101,-1.36847
46.7538,8.03029,-1.36847
46.4397,8.80957,-1.36847
46.1256,9.58886,-1.36847
45.8114,10.3681,-1.36847
45.4973,11.1474,-1.36847
45.1831,11.9267,-1.36847
44.869,12.706,-1.36847
44.5549,13.4853,-1.36847
44.2407,14.2646,-1.36847
43.9266,15.0438,-1.36847
43.6125,15.8231,-1.36847
43.2983,16.6024,-1.36847
42.9842,17.3817,-1.36847
42.67,18.161,-1.36847
42.3559,18.9403,-1.36847
42.0418,19.7195,-1.36847
41.7276,20.4988,-1.36847
41.4135,21.2781,-1.36847
41.0994,22.0574,-1.36847
40.7852,22.8367,-1.36847
40.4711,23.616,-1.36847
40.1569,24.3952,-1.36847
39.8428,25.1745,-1.36847
39.5287,25.9538,-1.36847
39.2145,26.7331,-1.36847
38.9004,27.5124,-1.36847
38.5862,28.2917,-1.36847
38.2721,29.0709,-1.36847
37.958,29.8502,-1.36847
37.6438,30.6295,-1.36847
37.3297,31.4088,-1.36847
37.0156,32.1881,-1.36847
36.7014,32.9674,-1.36847
36.3873,33.7466,-1.36847
36.0731,34.5259,-1.36847
35.759,35.3052,-1.36847
35.4449,36.0845,-1.36847
35.1307,36.8638,-1.36847
34.8166,37.6431,-1.36847
34.5025,38.4224,-1.36847
34.1883,39.2016,-1.36847
33.8742,39.9809,-1.36847
33.56,40.7602,-1.36847
33.2459,41.5395,-1.36847
32.9318,42.3188,-1.36847
32.6176,43.0981,-1.36847
32.3035,43.8773,-1.36847
31.9894,44.6566,-1.36847
31.6752,45.4359,-1.36847
31.3611,46.2152,-1.36847
31.0469,46.9945,-1.36847
30.7328,47.7738,-1.36847
30.4187,48.553,-1.36847
30.1045,49.3323,-1.36847

62.4111,-27.3302,-1.36847
62.097,-26.5509,-1.36847
61.7828,-25.7717,-1.36847
61.4687,-24.9924,-1.36847
61.1546,-24.2131,-1.36847
60.8404,-23.4338,-1.36847
60.5263,-22.6545,-1.36847
60.2122,-21.8752,-1.36847
59.898,-21.0959,-1.36847
59.5839,-20.3167,-1.36847
59.2697,-19.5374,-1.36847
58.9556,-18.7581,-1.36847
58.6415,-17.9788,-1.36847
58.3273,-17.1995,-1.36847
58.0132,-16.4202,-1.36847
57.6991,-15.641,-1.36847
57.3849,-14.8617,-1.36847
57.0708,-14.0824,-1.36847
56.7566,-13.3031,-1.36847
56.4425,-12.5238,-1.36847
56.1284,-11.7445,-1.36847
55.8142,-10.9653,-1.36847
55.5001,-10.186,-1.36847
55.186,-9.40669,-1.36847
54.8718,-8.62741,-1.36847
54.5577,-7.84813,-1.36847
54.2435,-7.06884,-1.36847
53.9294,-6.28956,-1.36847
53.6153,-5.51028,-1.36847
53.3011,-4.73099,-1.36847
52.987,-3.95171,-1.36847
52.6729,-3.17243,-1.36847
52.3587,-2.39314,-1.36847
52.0446,-1.61386,-1.36847
51.7304,-0.834575,-1.36847
51.4163,-0.0552914,-1.36847
51.1022,0.723992,-1.36847
50.788,1.50328,-1.36847
50.4739,2.28256,-1.36847
50.1598,3.06184,-1.36847
49.8456,3.84113,-1.36847
49.5315,4.62041,-1.36847
49.2173,5.39969,-1.36847
48.9032,6.17898,-1.36847
48.5891,6.95826,-1.36847
48.2749,7.73754,-1.36847
47.9608,8.51683,-1.36847
47.6467,9.29611,-1.36847
47.3325,10.0754,-1.36847
47.0184,10.8547,-1.36847
46.7042,11.634,-1.36847
46.3901,12.4132,-1.36847
46.076,13.1925,-1.36847
45.7618,13.9718,-1.36847
45.4477,14.7511,-1.36847
45.1335,15.5304,-1.36847
44.8194,16.3097,-1.36847
44.5053,17.0889,-1.36847
44.1911,17.8682,-1.36847
43.877,18.6475,-1.36847
43.5629,19.4268,-1.36847
43.2487,20.2061,-1.36847
42.9346,20.9854,-1.36847
42.6204,21.7646,-1.36847
42.3063,22.5439,-1.36847
41.9922,23.3232,-1.36847
41.678,24.1025,-1.36847
41.3639,24.8818,-1.36847
41.0498,25.6611,-1.36847
40.7356,26.4404,-1.36847
40.4215,27.2196,-1.36847
40.1073,27.9989,-1.36847
39.7932,28.7782,-1.36847
39.4791,29.5575,-1.36847
39.1649,30.3368,-1.36847
38.8508,31.1161,-1.36847
38.5367,31.8953,-1.36847
38.2225,32.6746,-1.36847
37.9084,33.4539,-1.36847
37.5942,34.2332,-1.36847
37.2801,35.0125,-1.36847
36.966,35.7918,-1.36847
36.6518,36.571,-1.36847
36.3377,37.3503,-1.36847
36.0236,38.1296,-1.36847
35.7094,38.9089,-1.36847
35.3953,39.6882,-1.36847
35.0811,40.4675,-1.36847
34.767,41.2467,-1.36847
34.4529,42.026,-1.36847
34.1387,42.8053,-1.36847
33.8246,43.5846,-1.36847
33.5105,44.3639,-1.36847
33.1963,45.1432,-1.36847
32.8822,45.9224,-1.36847
32.568,46.7017,-1.36847
32.2539,47.481,-1.36847
31.9398,48.2603,-1.36847
31.6256,49.0396,-1.36847
31.3115,49.8189,-1.36847

63.6181,-26.8437,-1.36847
63.3039,-26.0644,-1.36847
62.9898,-25.2851,-1.36847
62.6757,-24.5058,-1.36847
62.3615,-23.7265,-1.36847
62.0474,-22.9473,-1.36847
61.7333,-22.168,-1.36847
61.4191,-21.3887,-1.36847
61.105,-20.6094,-1.36847
60.7908,-19.8301,-1.36847
60.4767,-19.0508,-1.36847
60.1626,-18.2716,-1.36847
59.8484,-17.4923,-1.36847
59.5343,-16.713,-1.36847
59.2202,-15.9337,-1.36847
58.906,-15.1544,-1.36847
58.5919,-14.3751,-1.36847
58.2777,-13.5959,-1.36847
57.9636,-12.8166,-1.36847
57.6495,-12.0373,-1.36847
57.3353,-11.258,-1.36847
57.0212,-10.4787,-1.36847
56.7071,-9.69944,-1.36847
56.3929,-8.92016,-1.36847
56.0788,-8.14087,-1.36847
55.7646,-7.36159,-1.36847
55.4505,-6.58231,-1.36847
55.1364,-5.80302,-1.36847
54.8222,-5.02374,-1.36847
54.5081,-4.24446,-1.36847
54.1939,-3.46517,-1.36847
53.8798,-2.68589,-1.36847
53.5657,-1.9066,-1.36847
53.2515,-1.12732,-1.36847
52.9374,-0.348037,-1.36847
52.6233,0.431246,-1.36847
52.3091,1.21053,-1.36847
51.995,1.98981,-1.36847
51.6808,2.7691,-1.36847
51.3667,3.54838,-1.36847
51.0526,4.32766,-1.36847
50.7384,5.10695,-1.36847
50.4243,5.88623,-1.36847
50.1102,6.66552,-1.36847
49.796,7.4448,-1.36847
49.4819,8.22408,-1.36847
49.1677,9.00337,-1.36847
48.8536,9.78265,-1.36847
48.5395,10.5619,-1.36847
48.2253,11.3412,-1.36847
47.9112,12.1205,-1.36847
47.5971,12.8998,-1.36847
47.2829,13.6791,-1.36847
46.9688,14.4584,-1.36847
46.6546,15.2376,-1.36847
46.3405,16.0169,-1.36847
46.0264,16.7962,-1.36847
45.7122,17.5755,-1.36847
45.3981,18.3548,-1.36847
45.084,19.1341,-1.36847
44.7698,19.9133,-1.36847
44.4557,20.6926,-1.36847
44.1415,21.4719,-1.36847
43.8274,22.2512,-1.36847
43.5133,23.0305,-1.36847
43.1991,23.8098,-1.36847
42.885,24.589,-1.36847
42.5709,25.3683,-1.36847
42.2567,26.1476,-1.36847
41.9426,26.9269,-1.36847
41.6284,27.7062,-1.36847
41.3143,28.4855,-1.36847
41.0002,29.2647,-1.36847
40.686,30.044,-1.36847
40.3719,30.8233,-1.36847
40.0578,31.6026,-1.36847
39.7436,32.3819,-1.36847
39.4295,33.1612,-1.36847
39.1153,33.9404,-1.36847
38.8012,34.7197,-1.36847
38.4871,35.499,-1.36847
38.1729,36.2783,-1.36847
37.8588,37.0576,-1.36847
37.5447,37.8369,-1.36847
37.2305,38.6161,-1.36847
36.9164,39.3954,-1.36847
36.6022,40.1747,-1.36847
36.2881,40.954,-1.36847
35.974,41.7333,-1.36847
35.6598,42.5126,-1.36847
35.3457,43.2918,-1.36847
35.0315,44.0711,-1.36847
34.7174,44.8504,-1.36847
34.4033,45.6297,-1.36847
34.0891,46.409,-1.36847
33.775,47.1883,-1.36847
33.4609,47.9675,-1.36847
33.1467,48.7468,-1.36847
32.8326,49.5261,-1.36847
32.5184,50.3054,-1.36847

64.825,-26.3571,-1.36847
64.5109,-25.5779,-1.36847
64.1968,-24.7986,-1.36847
63.8826,-24.0193,-1.36847
63.5685,-23.24,-1.36847
63.2544,-22.4607,-1.36847
62.9402,-21.6814,-1.36847
62.6261,-20.9022,-1.36847
62.3119,-20.1229,-1.36847
61.9978,-19.3436,-1.36847
61.6837,-18.5643,-1.36847
61.3695,-17.785,-1.36847
61.0554,-17.0057,-1.36847
60.7412,-16.2265,-1.36847
60.4271,-15.4472,-1.36847
60.113,-14.6679,-1.36847
59.7988,-13.8886,-1.36847
59.4847,-13.1093,-1.36847
59.1706,-12.33,-1.36847
58.8564,-11.5508,-1.36847
58.5423,-10.7715,-1.36847
58.2281,-9.99219,-1.36847
57.914,-9.2129,-1.36847
57.5999,-8.43362,-1.36847
57.2857,-7.65434,-1.36847
56.9716,-6.87505,-1.36847
56.6575,-6.09577,-1.36847
56.3433,-5.31648,-1.36847
56.0292,-4.5372,-1.36847
55.715,-3.75792,-1.36847
55.4009,-2.97863,-1.36847
55.0868,-2.19935,-1.36847
54.7726,-1.42007,-1.36847
54.4585,-0.640783,-1.36847
54.1444,0.138501,-1.36847
53.8302,0.917784,-1.36847
53.5161,1.69707,-1.36847
53.2019,2.47635,-1.36847
52.8878,3.25564,-1.36847
52.5737,4.03492,-1.36847
52.2595,4.8142,-1.36847
51.9454,5.59349,-1.36847
51.6313,6.37277,-1.36847
51.3171,7.15205,-1.36847
51.003,7.93134,-1.36847
50.6888,8.71062,-1.36847
50.3747,9.4899,-1.36847
50.0606,10.2692,-1.36847
49.7464,11.0485,-1.36847
49.4323,11.8278,-1.36847
49.1182,12.607,-1.36847
48.804,13.3863,-1.36847
48.4899,14.1656,-1.36847
48.1757,14.9449,-1.36847
47.8616,15.7242,-1.36847
47.5475,16.5035,-1.36847
47.2333,17.2827,-1.36847
46.9192,18.062,-1.36847
46.6051,18.8413,-1.36847
46.2909,19.6206,-1.36847
45.9768,20.3999,-1.36847
45.6626,21.1792,-1.36847
45.3485,21.9584,-1.36847
45.0344,22.7377,-1.36847
44.7202,23.517,-1.36847
44.4061,24.2963,-1.36847
44.0919,25.0756,-1.36847
43.7778,25.8549,-1.36847
43.4637,26.6341,-1.36847
43.1495,27.4134,-1.36847
42.8354,28.1927,-1.36847
42.5213,28.972,-1.36847
42.2071,29.7513,-1.36847
41.893,30.5306,-1.36847
41.5788,31.3098,-1.36847
41.2647,32.0891,-1.36847
40.9506,32.8684,-1.36847
40.6364,33.6477,-1.36847
40.3223,34.427,-1.36847
40.0082,35.2063,-1.36847
39.694,35.9855,-1.36847
39.3799,36.7648,-1.36847
39.0657,37.5441,-1.36847
38.7516,38.3234,-1.36847
38.4375,39.1027,-1.36847
38.1233,39.882,-1.36847
37.8092,40.6612,-1.36847
37.4951,41.4405,-1.36847
37.1809,42.2198,-1.36847
36.8668,42.9991,-1.36847
36.5526,43.7784,-1.36847
36.2385,44.5577,-1.36847
35.9244,45.337,-1.36847
35.6102,46.1162,-1.36847
35.2961,46.8955,-1.36847
34.982,47.6748,-1.36847
34.6678,48.4541,-1.36847
34.3537,49.2334,-1.36847
34.0395,50.0127,-1.36847
33.7254,50.7919,-1.36847

66.032,-25.8706,-1.36847
65.7179,-25.0913,-1.36847
65.4037,-24.312,-1.36847
65.0896,-23.5328,-1.36847
64.7754,-22.7535,-1.36847
64.4613,-21.9742,-1.36847
64.1472,-21.1949,-1.36847
63.833,-20.4156,-1.36847
63.5189,-19.6363,-1.36847
63.2048,-18.8571,-1.36847
62.8906,-18.0778,-1.36847
62.5765,-17.2985,-1.36847
62.2623,-16.5192,-1.36847
61.9482,-15.7399,-1.36847
61.6341,-14.9606,-1.36847
61.3199,-14.1813,-1.36847
61.0058,-13.4021,-1.36847
60.6917,-12.6228,-1.36847
60.3775,-11.8435,-1.36847
60.0634,-11.0642,-1.36847
59.7492,-10.2849,-1.36847
59.4351,-9.50565,-1.36847
59.121,-8.72636,-1.36847
58.8068,-7.94708,-1.36847
58.4927,-7.1678,-1.36847
58.1786,-6.38851,-1.36847
57.8644,-5.60923,-1.36847
57.5503,-4.82995,-1.36847
57.2361,-4.05066,-1.36847
56.922,-3.27138,-1.36847
56.6079,-2.4921,-1.36847
56.2937,-1.71281,-1.36847
55.9796,-0.933529,-1.36847
55.6655,-0.154245,-1.36847
55.3513,0.625039,-1.36847
55.0372,1.40432,-1.36847
54.723,2.18361,-1.36847
54.4089,2.96289,-1.36847
54.0948,3.74217,-1.36847
53.7806,4.52146,-1.36847
53.4665,5.30074,-1.36847
53.1524,6.08002,-1.36847
52.8382,6.85931,-1.36847
52.5241,7.63859,-1.36847
52.2099,8.41787,-1.36847
51.8958,9.19716,-1.36847
51.5817,9.97644,-1.36847
51.2675,10.7557,-1.36847
50.9534,11.535,-1.36847
50.6392,12.3143,-1.36847
50.3251,13.0936,-1.36847
50.011,13.8729,-1.36847
49.6968,14.6521,-1.36847
49.3827,15.4314,-1.36847
49.0686,16.2107,-1.36847
48.7544,16.99,-1.36847
48.4403,17.7693,-1.36847
48.1261,18.5486,-1.36847
47.812,19.3278,-1.36847
47.4979,20.1071,-1.36847
47.1837,20.8864,-1.36847
46.8696,21.6657,-1.36847
46.5555,22.445,-1.36847
46.2413,23.2243,-1.36847
45.9272,24.0035,-1.36847
45.613,24.7828,-1.36847
45.2989,25.5621,-1.36847
44.9848,26.3414,-1.36847
44.6706,27.1207,-1.36847
44.3565,27.9,-1.36847
44.0424,28.6792,-1.36847
43.7282,29.4585,-1.36847
43.4141,30.2378,-1.36847
43.0999,31.0171,-1.36847
42.7858,31.7964,-1.36847
42.4717,32.5757,-1.36847
42.1575,33.355,-1.36847
41.8434,34.1342,-1.36847
41.5293,34.9135,-1.36847
41.2151,35.6928,-1.36847
40.901,36.4721,-1.36847
40.5868,37.2514,-1.36847
40.2727,38.0307,-1.36847
39.9586,38.8099,-1.36847
39.6444,39.5892,-1.36847
39.3303,40.3685,-1.36847
39.0162,41.1478,-1.36847
38.702,41.9271,-1.36847
38.3879,42.7064,-1.36847
38.0737,43.4856,-1.36847
37.7596,44.2649,-1.36847
37.4455,45.0442,-1.36847
37.1313,45.8235,-1.36847
36.8172,46.6028,-1.36847
36.5031,47.3821,-1.36847
36.1889,48.1613,-1.36847
35.8748,48.9406,-1.36847
35.5606,49.7199,-1.36847
35.2465,50.4992,-1.36847
34.9324,51.2785,-1.36847

67.239,-25.3841,-1.36847
66.9248,-24.6048,-1.36847
66.6107,-23.8255,-1.36847
66.2965,-23.0462,-1.36847
65.9824,-22.2669,-1.36847
65.6683,-21.4876,-1.36847
65.3541,-20.7084,-1.36847
65.04,-19.9291,-1.36847
64.7259,-19.1498,-1.36847
64.4117,-18.3705,-1.36847
64.0976,-17.5912,-1.36847
63.7834,-16.8119,-1.36847
63.4693,-16.0327,-1.36847
63.1552,-15.2534,-1.36847
62.841,-14.4741,-1.36847
62.5269,-13.6948,-1.36847
62.2128,-12.9155,-1.36847
61.8986,-12.1362,-1.36847
61.5845,-11.357,-1.36847
61.2703,-10.5777,-1.36847
60.9562,-9.79839,-1.36847
60.6421,-9.01911,-1.36847
60.3279,-8.23983,-1.36847
60.0138,-7.46054,-1.36847
59.6996,-6.68126,-1.36847
59.3855,-5.90198,-1.36847
59.0714,-5.12269,-1.36847
58.7572,-4.34341,-1.36847
58.4431,-3.56413,-1.36847
58.129,-2.78484,-1.36847
57.8148,-2.00556,-1.36847
57.5007,-1.22627,-1.36847
57.1865,-0.446991,-1.36847
56.8724,0.332293,-1.36847
56.5583,1.11158,-1.36847
56.2441,1.89086,-1.36847
55.93,2.67014,-1.36847
55.6159,3.44943,-1.36847
55.3017,4.22871,-1.36847
54.9876,5.00799,-1.36847
54.6734,5.78728,-1.36847
54.3593,6.56656,-1.36847
54.0452,7.34585,-1.36847
53.731,8.12513,-1.36847
53.4169,8.90441,-1.36847
53.1028,9.6837,-1.36847
52.7886,10.463,-1.36847
52.4745,11.2423,-1.36847
52.1603,12.0215,-1.36847
51.8462,12.8008,-1.36847
51.5321,13.5801,-1.36847
51.2179,14.3594,-1.36847
50.9038,15.1387,-1.36847
50.5897,15.918,-1.36847
50.2755,16.6972,-1.36847
49.9614,17.4765,-1.36847
49.6472,18.2558,-1.36847
49.3331,19.0351,-1.36847
49.019,19.8144,-1.36847
48.7048,20.5937,-1.36847
48.3907,21.373,-1.36847
48.0766,22.1522,-1.36847
47.7624,22.9315,-1.36847
47.4483,23.7108,-1.36847
47.1341,24.4901,-1.36847
46.82,25.2694,-1.36847
46.5059,26.0487,-1.36847
46.1917,26.8279,-1.36847
45.8776,27.6072,-1.36847
45.5635,28.3865,-1.36847
45.2493,29.1658,-1.36847
44.9352,29.9451,-1.36847
44.621,30.7244,-1.36847
44.3069,31.5036,-1.36847
43.9928,32.2829,-1.36847
43.6786,33.0622,-1.36847
43.3645,33.8415,-1.36847
43.0504,34.6208,-1.36847
42.7362,35.4001,-1.36847
42.4221,36.1793,-1.36847
42.1079,36.9586,-1.36847
41.7938,37.7379,-1.36847
41.4797,38.5172,-1.36847
41.1655,39.2965,-1.36847
40.8514,40.0758,-1.36847
40.5372,40.855,-1.36847
40.2231,41.6343,-1.36847
39.909,42.4136,-1.36847
39.5948,43.1929,-1.36847
39.2807,43.9722,-1.36847
38.9666,44.7515,-1.36847
38.6524,45.5307,-1.36847
38.3383,46.31,-1.36847
38.0241,47.0893,-1.36847
37.71,47.8686,-1.36847
37.3959,48.6479,-1.36847
37.0817,49.4272,-1.36847
36.7676,50.2064,-1.36847
36.4535,50.9857,-1.36847
36.1393,51.765,-1.36847

68.4459,-24.8975,-1.36847
68.1318,-24.1182,-1.36847
67.8176,-23.339,-1.36847
67.5035,-22.5597,-1.36847
67.1894,-21.7804,-1.36847
66.8752,-21.0011,-1.36847
66.5611,-20.2218,-1.36847
66.2469,-19.4425,-1.36847
65.9328,-18.6633,-1.36847
65.6187,-17.884,-1.36847
65.3045,-17.1047,-1.36847
64.9904,-16.3254,-1.36847
64.6763,-15.5461,-1.36847
64.3621,-14.7668,-1.36847
64.048,-13.9876,-1.36847
63.7338,-13.2083,-1.36847
63.4197,-12.429,-1.36847
63.1056,-11.6497,-1.36847
62.7914,-10.8704,-1.36847
62.4773,-10.0911,-1.36847
62.1632,-9.31186,-1.36847
61.849,-8.53257,-1.36847
61.5349,-7.75329,-1.36847
61.2207,-6.97401,-1.36847
60.9066,-6.19472,-1.36847
60.5925,-5.41544,-1.36847
60.2783,-4.63615,-1.36847
59.9642,-3.85687,-1.36847
59.6501,-3.07759,-1.36847
59.3359,-2.2983,-1.36847
59.0218,-1.51902,-1.36847
58.7076,-0.739737,-1.36847
58.3935,0.0395471,-1.36847
58.0794,0.818831,-1.36847
57.7652,1.59811,-1.36847
57.4511,2.3774,-1.36847
57.137,3.15668,-1.36847
56.8228,3.93597,-1.36847
56.5087,4.71525,-1.36847
56.1945,5.49453,-1.36847
55.8804,6.27382,-1.36847
55.5663,7.0531,-1.36847
55.2521,7.83238,-1.36847
54.938,8.61167,-1.36847
54.6239,9.39095,-1.36847
54.3097,10.1702,-1.36847
53.9956,10.9495,-1.36847
53.6814,11.7288,-1.36847
53.3673,12.5081,-1.36847
53.0532,13.2874,-1.36847
52.739,14.0667,-1.36847
52.4249,14.8459,-1.36847
52.1108,15.6252,-1.36847
51.7966,16.4045,-1.36847
51.4825,17.1838,-1.36847
51.1683,17.9631,-1.36847
50.8542,18.7424,-1.36847
50.5401,19.5216,-1.36847
50.2259,20.3009,-1.36847
49.9118,21.0802,-1.36847
49.5976,21.8595,-1.36847
49.2835,22.6388,-1.36847
48.9694,23.4181,-1.36847
48.6552,24.1973,-1.36847
48.3411,24.9766,-1.36847
48.027,25.7559,-1.36847
47.7128,26.5352,-1.36847
47.3987,27.3145,-1.36847
47.0845,28.0938,-1.36847
46.7704,28.873,-1.36847
46.4563,29.6523,-1.36847
46.1421,30.4316,-1.36847
45.828,31.2109,-1.36847
45.5139,31.9902,-1.36847
45.1997,32.7695,-1.36847
44.8856,33.5487,-1.36847
44.5714,34.328,-1.36847
44.2573,35.1073,-1.36847
43.9432,35.8866,-1.36847
43.629,36.6659,-1.36847
43.3149,37.4452,-1.36847
43.0008,38.2244,-1.36847
42.6866,39.0037,-1.36847
42.3725,39.783,-1.36847
42.0583,40.5623,-1.36847
41.7442,41.3416,-1.36847
41.4301,42.1209,-1.36847
41.1159,42.9001,-1.36847
40.8018,43.6794,-1.36847
40.4877,44.4587,-1.36847
40.1735,45.238,-1.36847
39.8594,46.0173,-1.36847
39.5452,46.7966,-1.36847
39.2311,47.5758,-1.36847
38.917,48.3551,-1.36847
38.6028,49.1344,-1.36847
38.2887,49.9137,-1.36847
37.9746,50.693,-1.36847
37.6604,51.4723,-1.36847
37.3463,52.2515,-1.36847

69.6529,-24.411,-1.36847
69.3387,-23.6317,-1.36847
69.0246,-22.8524,-1.36847
68.7105,-22.0731,-1.36847
68.3963,-21.2939,-1.36847
68.0822,-20.5146,-1.36847
67.768,-19.7353,-1.36847
67.4539,-18.956,-1.36847
67.1398,-18.1767,-1.36847
66.8256,-17.3974,-1.36847
66.5115,-16.6182,-1.36847
66.1974,-15.8389,-1.36847
65.8832,-15.0596,-1.36847
65.5691,-14.2803,-1.36847
65.2549,-13.501,-1.36847
64.9408,-12.7217,-1.36847
64.6267,-11.9425,-1.36847
64.3125,-11.1632,-1.36847
63.9984,-10.3839,-1.36847
63.6843,-9.6046,-1.36847
63.3701,-8.82532,-1.36847
63.056,-8.04603,-1.36847
62.7418,-7.26675,-1.36847
62.4277,-6.48747,-1.36847
62.1136,-5.70818,-1.36847
61.7994,-4.9289,-1.36847
61.4853,-4.14962,-1.36847
61.1712,-3.37033,-1.36847
60.857,-2.59105,-1.36847
60.5429,-1.81177,-1.36847
60.2287,-1.03248,-1.36847
59.9146,-0.253199,-1.36847
59.6005,0.526085,-1.36847
59.2863,1.30537,-1.36847
58.9722,2.08465,-1.36847
58.6581,2.86394,-1.36847
58.3439,3.64322,-1.36847
58.0298,4.4225,-1.36847
57.7156,5.20179,-1.36847
57.4015,5.98107,-1.36847
57.0874,6.76035,-1.36847
56.7732,7.53964,-1.36847
56.4591,8.31892,-1.36847
56.1449,9.0982,-1.36847
55.8308,9.87749,-1.36847
55.5167,10.6568,-1.36847
55.2025,11.4361,-1.36847
54.8884,12.2153,-1.36847
54.5743,12.9946,-1.36847
54.2601,13.7739,-1.36847
53.946,14.5532,-1.36847
53.6318,15.3325,-1.36847
53.3177,16.1118,-1.36847
53.0036,16.891,-1.36847
52.6894,17.6703,-1.36847
52.3753,18.4496,-1.36847
52.0612,19.2289,-1.36847
51.747,20.0082,-1.36847
51.4329,20.7875,-1.36847
51.1187,21.5667,-1.36847
50.8046,22.346,-1.36847
50.4905,23.1253,-1.36847
50.1763,23.9046,-1.36847
49.8622,24.6839,-1.36847
49.5481,25.4632,-1.36847
49.2339,26.2424,-1.36847
48.9198,27.0217,-1.36847
48.6056,27.801,-1.36847
48.2915,28.5803,-1.36847
47.9774,29.3596,-1.36847
47.6632,30.1389,-1.36847
47.3491,30.9181,-1.36847
47.035,31.6974,-1.36847
46.7208,32.4767,-1.36847
46.4067,33.256,-1.36847
46.0925,34.0353,-1.36847
45.7784,34.8146,-1.36847
45.4643,35.5938,-1.36847
45.1501,36.3731,-1.36847
44.836,37.1524,-1.36847
44.5219,37.9317,-1.36847
44.2077,38.711,-1.36847
43.8936,39.4903,-1.36847
43.5794,40.2695,-1.36847
43.2653,41.0488,-1.36847
42.9512,41.8281,-1.36847
42.637,42.6074,-1.36847
42.3229,43.3867,-1.36847
42.0088,44.166,-1.36847
41.6946,44.9453,-1.36847
41.3805,45.7245,-1.36847
41.0663,46.5038,-1.36847
40.7522,47.2831,-1.36847
40.4381,48.0624,-1.36847
40.1239,48.8417,-1.36847
39.8098,49.621,-1.36847
39.4956,50.4002,-1.36847
39.1815,51.1795,-1.36847
38.8674,51.9588,-1.36847
38.5532,52.7381,-1.36847

70.8598,-23.9245,-1.36847
70.5457,-23.1452,-1.36847
70.2316,-22.3659,-1.36847
69.9174,-21.5866,-1.36847
69.6033,-20.8073,-1.36847
69.2891,-20.028,-1.36847
68.975,-19.2488,-1.36847
68.6609,-18.4695,-1.36847
68.3467,-17.6902,-1.36847
68.0326,-16.9109,-1.36847
67.7185,-16.1316,-1.36847
67.4043,-15.3523,-1.36847
67.0902,-14.573,-1.36847
66.776,-13.7938,-1.36847
66.4619,-13.0145,-1.36847
66.1478,-12.2352,-1.36847
65.8336,-11.4559,-1.36847
65.5195,-10.6766,-1.36847
65.2053,-9.89735,-1.36847
64.8912,-9.11806,-1.36847
64.5771,-8.33878,-1.36847
64.2629,-7.5595,-1.36847
63.9488,-6.78021,-1.36847
63.6347,-6.00093,-1.36847
63.3205,-5.22165,-1.36847
63.0064,-4.44236,-1.36847
62.6922,-3.66308,-1.36847
62.3781,-2.8838,-1.36847
62.064,-2.10451,-1.36847
61.7498,-1.32523,-1.36847
61.4357,-0.545944,-1.36847
61.1216,0.233339,-1.36847
60.8074,1.01262,-1.36847
60.4933,1.79191,-1.36847
60.1791,2.57119,-1.36847
59.865,3.35047,-1.36847
59.5509,4.12976,-1.36847
59.2367,4.90904,-1.36847
58.9226,5.68832,-1.36847
58.6085,6.46761,-1.36847
58.2943,7.24689,-1.36847
57.9802,8.02618,-1.36847
57.666,8.80546,-1.36847
57.3519,9.58474,-1.36847
57.0378,10.364,-1.36847
56.7236,11.1433,-1.36847
56.4095,11.9226,-1.36847
56.0954,12.7019,-1.36847
55.7812,13.4812,-1.36847
55.4671,14.2604,-1.36847
55.1529,15.0397,-1.36847
54.8388,15.819,-1.36847
54.5247,16.5983,-1.36847
54.2105,17.3776,-1.36847
53.8964,18.1569,-1.36847
53.5823,18.9361,-1.36847
53.2681,19.7154,-1.36847
52.954,20.4947,-1.36847
52.6398,21.274,-1.36847
52.3257,22.0533,-1.36847
52.0116,22.8326,-1.36847
51.6974,23.6118,-1.36847
51.3833,24.3911,-1.36847
51.0692,25.1704,-1.36847
50.755,25.9497,-1.36847
50.4409,26.729,-1.36847
50.1267,27.5083,-1.36847
49.8126,28.2875,-1.36847
49.4985,29.0668,-1.36847
49.1843,29.8461,-1.36847
48.8702,30.6254,-1.36847
48.5561,31.4047,-1.36847
48.2419,32.184,-1.36847
47.9278,32.9633,-1.36847
47.6136,33.7425,-1.36847
47.2995,34.5218,-1.36847
46.9854,35.3011,-1.36847
46.6712,36.0804,-1.36847
46.3571,36.8597,-1.36847
46.0429,37.639,-1.36847
45.7288,38.4182,-1.36847
45.4147,39.1975,-1.36847
45.1005,39.9768,-1.36847
44.7864,40.7561,-1.36847
44.4723,41.5354,-1.36847
44.1581,42.3147,-1.36847
43.844,43.0939,-1.36847
43.5298,43.8732,-1.36847
43.2157,44.6525,-1.36847
42.9016,45.4318,-1.36847
42.5874,46.2111,-1.36847
42.2733,46.9904,-1.36847
41.9592,47.7696,-1.36847
41.645,48.5489,-1.36847
41.3309,49.3282,-1.36847
41.0167,50.1075,-1.36847
40.7026,50.8868,-1.36847
40.3885,51.6661,-1.36847
40.0743,52.4453,-1.36847
39.7602,53.2246,-1.36847



==> data/accessible_area/point_in_poly_peaks0.dat <==
15.9163 -0.633277
-10.761 1.60798


==> data/accessible_area/point_in_poly_peaks1.dat <==
18.5143 -12.4125
21.2589 8.62401
-21.1334 2.4062


==> data/accessible_area/point_in_poly_peaks2.dat <==
7.94844 -11.377
15.2782 17.0901
-32.0794 3.10219
21.9785 25.914


==> data/accessible_area/results_obstacles.dat <==
x,y
7.45475,38.4776
21.3912,-13.4799
-1.62011,29.4285
16.617,7.9923
-9.8213,6.17594
-2.86467,29.5737
-4.15725,12.9876
4.95501,21.944
-4.08169,5.57852
5.6685,-8.71253
15.3597,-14.8331
17.9023,27.271
17.2322,27.8634
26.7982,26.8677
26.7774,27.7219
9.29053,11.7237
-1.98377,12.6777
6.42635,-14.3371
17.5472,21.1978
15.2718,4.10765
3.61771,22.0518
-8.31647,5.92
19.593,-14.6361
23.5919,-10.1129
15.1255,37.9039
-9.93015,39.8795
-5.20488,22.8081
2.5887,38.7803
27.1203,31.4181
26.9945,29.858
27.047,31.0651
9.74694,28.5119
16.0657,-14.9798
1.58236,12.3902
8.60655,38.295
6.70068,21.893
1.16599,22.2495
-8.8711,39.6595
7.29522,28.7096
16.2773,37.7213
16.4717,6.74776
13.8417,4.1781
17.5623,22.4977
26.7759,28.2604
24.9578,6.82619
10.4418,-9.05256
-9.06801,29.9842
6.44107,28.6887
16.7068,9.10672
13.2944,21.3164
-8.64495,-3.16141
-7.44422,-7.74489
-9.09074,-3.12548
7.60021,11.9049
15.4898,-14.8885
12.2815,4.30392
5.33399,12.1774
-3.9564,-13.455
9.14507,38.2964
15.977,11.1846
26.653,25.6232
27.7853,39.6648
24.4201,-0.39882
-9.15265,6.12202
23.7357,-8.32987
7.04637,38.4208
-9.31361,-3.10749
-6.70171,13.1479
5.31193,-14.2472
3.01319,5.09615
-1.02954,-3.86523
25.4819,12.2128
-3.29168,22.609
16.632,9.29223
12.6738,38.1016
-9.73666,30.0381
5.28927,28.8713
0.400505,-3.93568
2.36907,-4.00469
-8.16914,13.3111
-7.10931,5.86752
17.4889,22.1447
7.72981,-8.74414
27.5171,35.7831
8.16812,21.7298
-2.3074,22.5745
2.36582,38.7982
-9.88543,23.1855
13.7776,21.1877
10.2221,38.2993
-7.66393,39.607
-7.03584,-7.68809
-6.81295,-7.70606
27.4258,35.2072
23.3539,-11.3949
11.5488,21.3674
-3.91901,-13.5477
27.5516,36.7673
26.1318,19.1596
14.3754,-14.7986
27.6429,37.3432
6.24758,38.5301
16.2399,37.8141
-6.4635,-13.3874
-6.22655,22.9353
-1.60136,22.4278
12.8039,38.0463
17.7391,25.8036
-1.44526,12.6792
-0.821328,29.3192
-2.20666,12.6957
1.65305,-13.9971
-9.02329,13.2902
-6.21777,5.79563
26.4359,23.4871
15.7388,37.7199
-2.12924,39.2504
-4.47288,12.9682
12.7598,-14.8029
-5.51661,-13.3292
15.6551,-7.27448
2.65939,12.393
-3.82629,-13.5104
24.9952,6.73345
1.04463,5.16516
0.538636,-13.9072
23.9708,-5.9709
27.5861,37.7516
-9.62516,23.0748
6.78292,-8.80239
20.7613,-14.0573
26.635,25.4003
26.3086,22.4654
10.8876,-9.08851
0.627474,22.2481
27.4783,36.4143
0.162953,29.2847
-0.646474,12.5699
16.6304,37.648
26.5991,24.9545
26.5092,23.8401
17.403,-15.0876
3.32804,12.3391
26.9377,30.2663
1.63772,12.5203
26.4524,24.2485
-8.00084,5.93941
-9.75936,-3.07155
25.9535,16.3922
11.7343,21.4422
17.6146,37.6135
-5.34908,-13.4773
12.7372,28.3156
-7.08803,39.5157
3.88189,-14.1768
5.62365,21.8901
25.3741,10.8755
13.7588,28.1884
24.0456,-6.1564
2.41054,22.1043
9.41267,21.5845
4.65801,28.8325
7.81901,-14.3148
6.4299,-8.72906
17.4739,20.8448
-9.38364,29.9648
24.9233,5.84191
14.7993,21.0604
0.653438,12.5548
23.52,-11.0045
5.85399,-8.63775
-8.26111,6.05013
16.6141,9.06933
-0.847296,39.0125
8.52505,-14.4615
0.229733,39.0153
3.68184,5.04223
15.8469,11.2399
27.0498,29.9881
18.5752,39.5102
-6.85781,22.8965
5.09578,38.7127
9.38328,11.7611
26.277,20.4041
-4.31335,22.7362
25.2483,9.3153
17.7751,26.2493
3.77381,12.3032
-1.68665,-8.11943
6.96487,-14.3356
11.8718,-9.12301
27.029,30.8422
-0.460979,12.6447
-7.21817,39.5711
1.96868,-13.9776
25.2468,9.85381
13.7441,-14.8374
8.71463,11.815
23.6832,-9.53704
-5.07883,-3.44898
13.2871,37.9176
15.7501,-14.9992
25.6631,13.9031
15.0034,28.0432
8.8848,38.4072
14.8211,-14.8345
24.5488,0.0843342
24.5265,1.47699
2.49595,38.7429
-2.55889,5.54546
7.95323,11.8316
27.1742,32.0868
-8.95651,23.0209
9.01493,38.3518
0.93902,-3.93424
9.82496,-14.4765
6.4858,11.9948
6.44841,12.0875
-8.24655,-13.2436
-1.59745,-13.6901
-3.85881,5.56055
-1.80561,29.3537
3.62516,-8.45803
11.5594,38.1915
-1.79828,12.7525
24.5114,0.177082
17.793,26.4722
25.9506,17.4692
-6.98795,22.9519
25.4834,11.6743
16.898,20.9361
23.5934,-10.6515
-4.49884,22.6614
24.9938,7.27196
5.68701,12.1041
13.462,21.1683
15.5713,37.868
-8.14709,39.7357
8.87415,21.5831
24.2073,-4.15045
26.5423,25.3629
11.7269,38.0434
24.7256,3.3902
17.6148,23.7049
-4.72173,22.6794
17.5997,22.4049
14.5576,28.0791
-7.79726,-7.67157
-8.59603,-7.56228
18.8884,-15.0279
-7.0394,-13.2961
7.63706,-8.78153
-5.26433,-3.52376
-0.486943,22.3379
24.3676,-1.60598
5.59018,-14.1351
-6.01418,-7.81534
4.57337,4.97034
25.034,6.10218
15.0961,28.0805
3.77459,5.07961
24.1146,-4.18784
9.13034,-4.72936
16.7413,10.091
-7.75668,39.5696
-7.79407,39.6624
11.0695,-14.6218
16.3407,27.9353
4.51315,-14.1379
-4.78851,12.9488
11.3518,11.6921
6.25883,-14.189
13.2056,-14.8389
-0.0152084,12.6087
-4.71781,-13.4385
8.71054,-14.3867
-0.52433,22.4307
16.3813,-14.9604
-4.56562,12.9308
11.3526,4.46856
25.1764,8.42377
15.8763,21.0633
8.72527,28.6391
-0.412949,29.376
-1.7794,-8.15682
6.34033,38.5675
2.94906,22.1057
-0.553727,12.6073
0.831603,29.2308
-8.04634,29.8569
4.21224,28.8684
-5.47922,-13.4219
27.4438,35.43
17.5608,23.0362
-5.40913,29.734
19.8339,-14.4312
-4.83323,29.6427
-2.46693,12.8064
7.13912,38.4582
-7.44777,-13.3529
9.50933,-14.496
-8.93055,13.3276
-7.33298,13.1091
2.14618,-3.98671
23.6113,-10.4286
27.625,37.1204
-4.35807,39.4302
-4.17576,-7.82899
-2.71188,-13.6002
5.2633,38.5646
14.6397,11.2924
-8.01695,39.6803
10.5457,28.4026
18.0604,37.5775
25.2857,9.22256
16.8312,11.2054
1.73781,-4.04352
-6.82452,-3.39794
-9.09398,39.6774
27.3,33.647
1.74189,22.1582
7.10972,28.6348
10.2595,38.2066
8.21615,38.4611
26.0074,17.0609
1.92005,38.8342
27.1023,31.1953
0.200341,29.1919
6.39305,11.9574
18.6111,39.9559
24.9039,6.15754
25.8622,15.8163
-8.77101,23.0957
26.7084,25.7533
25.2109,9.40805
26.8478,29.1519
-1.07018,39.0304
25.8277,14.832
8.74402,21.6385
-6.63493,22.8785
3.52496,22.0144
15.4679,21.0065
-3.80423,12.9143
-2.48897,-13.6182
-9.6766,-13.1732
6.08806,28.7621
-8.97526,30.0216
6.83828,-8.67225
8.98554,28.5284
-6.2406,-13.4054
17.3656,-14.9949
-2.04322,-13.6541
17.6881,24.0579
11.7417,-9.06765
17.5331,-15.143
24.2792,-3.25892
27.1354,32.7181
-3.77483,22.7376
10.6125,38.1333
4.92153,-14.0811
-5.0673,-7.7571
16.9086,37.7602
10.1667,38.1692
8.56598,-8.94617
-4.36481,-13.5118
4.2676,28.9986
4.88901,4.98975
13.8369,-14.8
4.86617,-14.2113
-3.58868,29.4975
5.36339,22.0008
12.5923,-14.6548
3.19791,12.3945
-4.22793,39.3748
-1.86896,39.1397
26.6185,24.6389
25.1944,8.64665
24.5085,1.25411
9.95118,21.586
11.3892,11.5994
-0.398281,-3.8264
-5.279,29.6786
-5.41899,5.68635
13.7482,11.3643
6.65278,-8.74703
12.6899,4.36071
23.3166,-11.3021
16.0283,-14.887
1.05449,29.2128
-3.87492,39.3015
21.2984,-13.5173
27.5682,37.5287
8.48766,-14.3687
-5.39446,-3.4684
23.9348,-6.41667
2.68878,22.2164
3.35743,22.1625
5.94674,-8.60036
24.0233,-4.76374
-2.75316,22.6104
7.0617,11.9035
16.9198,-14.9589
25.1239,7.2166
0.947015,-13.8504
-3.41304,5.52461
-9.97818,23.1481
-1.48265,12.7719
-2.69714,29.4256
-5.12619,-13.4953
16.972,27.9741
17.7707,27.8649
-7.11009,13.0911
27.5322,37.083
17.724,24.5037
-8.13098,5.99477
-1.06693,-3.77249
23.4647,-11.1346
2.69756,5.07673
-5.5246,-3.41304
-7.40042,-3.30665
16.8418,28.0295
-5.68004,13.0206
10.0478,-14.4945
-6.5334,5.77621
10.5719,-9.10792
-9.62926,-3.12692
27.8033,39.8877
-3.6926,-7.95768
8.39846,-8.79806
17.6521,23.6121
5.7244,12.0113
13.1196,38.0657
0.943105,22.2675
24.0606,-4.85649
-2.73453,29.5183
5.62757,-14.2278
26.8342,27.3135
13.9631,21.2625
12.6258,21.3703
-6.20792,29.8433
18.4134,37.5042
15.5609,-6.77336
14.826,4.1436
23.6487,-10.5213
25.5042,10.8201
14.2493,11.4585
23.538,-10.7816
17.8319,25.841
2.53659,-4.1528
-3.86758,22.7003
17.7211,25.5807
-3.54317,5.57996
-8.86784,-3.14344
27.4244,35.7457
13.7329,37.8816
19.7785,-14.5613
5.80915,21.9648
3.34692,-8.57019
-1.99177,22.5939
27.0635,31.8265
-8.82246,-13.1523
16.343,6.2646
0.363117,-3.84293
27.2252,33.8325
27.2641,33.2012
2.39179,29.105
3.88543,-8.56875
16.5115,-15.0157
-5.03343,-13.4579
19.9266,-14.3938
2.4659,22.2344
18.4868,37.8572
10.6647,-9.07053
16.2891,5.59596
-4.48021,29.5694
-7.55585,13.127
-7.38885,-7.61475
24.0786,-4.6336
17.1208,20.9181
18.0343,-15.0488
-2.48544,-8.01016
-8.99798,-3.08809
26.0973,18.1753
-8.17648,29.9123
15.3043,-14.9632
-5.58729,13.058
-0.6618,39.0872
6.84945,28.7455
-2.13597,-13.6915
8.30217,-14.4435
25.8054,16.2247
-9.02251,6.06666
-8.70688,6.08608
-3.13558,12.8603
12.1727,38.0074
16.5422,8.17781
14.8585,-14.9273
16.5616,7.86218
8.75148,-8.87139
-0.936795,-3.82785
14.3535,21.0964
0.371113,-13.7591
-6.23388,39.5365
25.2303,9.09242
10.6273,-8.97779
24.1699,-4.0577
2.83755,29.069
3.659,-14.1588
25.6465,13.1417
26.9032,29.2821
-6.4308,29.8613
11.39,4.3758
7.58488,38.4223
-3.45121,12.8409
-9.70727,39.8615
-8.64088,23.0403
-3.96033,22.6629
27.0455,31.6036
-9.84058,-7.41706
-8.28394,-13.1509
11.9498,38.0254
6.6006,38.4568
8.29826,21.6744
-9.11526,6.02927
-8.45947,-3.08665
-7.08478,-3.28722
26.1483,19.9209
-2.78256,12.787
25.8069,15.6862
-3.28778,-13.5089
-4.04562,-7.88435
24.6386,1.19875
9.49809,38.2231
26.4014,22.5028
13.8409,11.4017
23.6128,-10.9671
-8.57752,13.2543
24.9413,6.0648
-4.8592,39.336
-6.05157,-7.7226
23.9154,-6.10104
-1.04421,29.3372
26.6516,26.1617
6.92748,-14.2429
26.1512,18.8439
-4.89977,-7.90521
-7.94627,13.2931
16.6042,-14.9783
15.0328,37.8665
23.5948,-11.19
19.7411,-14.4685
17.7736,26.7878
13.7402,21.2804
-6.60162,-3.41592
23.0577,-11.7299
12.8967,38.0837
26.2576,20.7197
-5.99489,5.77766
24.6207,0.975868
3.49148,-14.0107
3.84059,22.0338
10.7165,-14.5484
7.73035,11.8496
10.4049,11.6339
27.0125,30.0809
16.4228,11.1486
14.1899,-14.8734
27.1397,31.1025
-5.8094,5.85244
1.79725,22.2883
14.3795,11.4031
-4.38013,13.0056
12.9502,4.25
-6.14433,-7.75999
5.05166,-14.1365
1.85327,29.1035
-8.26923,29.8749
24.5624,1.92276
8.4323,-14.4988
11.4828,4.41319
1.03976,-13.813
0.493253,-3.89829
27.7328,38.4577
-5.23427,12.9847
17.5982,22.9435
16.4178,6.0791
6.80143,12.0142
9.95864,-8.92387
-7.84618,-3.27069
-0.531665,39.0319
17.5652,21.4207
16.4897,6.97064
8.21296,-8.87284
16.6563,27.9547
-4.13837,-7.92174
17.756,-15.1609
14.186,21.2445
16.5636,27.9173
3.27346,4.98543
-4.81056,-13.4758
10.1187,21.4379
-0.123286,39.0887
5.17789,21.926
-9.2615,39.8256
16.8052,20.8987
14.9561,4.08824
2.48453,29.1424
25.666,12.8261
11.5755,4.45057
16.5824,7.00802
24.2253,-3.92757
27.0304,30.3037
18.4314,37.7271
6.03594,-14.171
16.4164,6.61762
27.5531,36.2288
24.6703,3.26006
26.057,19.345
5.97667,21.8167
5.5309,21.8527
-7.35146,-7.7075
18.596,38.656
15.7835,21.0259
-7.63796,29.9137
12.2654,38.0448
13.9345,4.21549
13.6514,-14.8748
9.1604,11.7791
7.80777,38.4043
-5.78078,22.8994
16.4358,6.30199
-7.88682,39.625
0.654224,5.33123
-2.11391,12.7331
-9.30953,23.0942
23.5739,-10.3358
27.3166,34.4084
16.4187,-15.0531
6.03203,21.9469
16.4628,37.7961
-1.29306,39.0484
12.188,11.4901
3.36621,5.02282
-9.13137,39.7702
25.1584,8.20088
-7.9536,29.8943
11.9945,21.3315
27.0858,30.4339
-5.96628,22.8246
14.4089,21.2265
-7.23944,5.92288
17.5772,37.7062
25.9715,16.6151
4.81754,38.6005
24.387,-1.92162
26.3446,22.9112
25.9492,18.0078
-4.70309,29.5873
-7.89354,-13.317
-7.62329,-3.28867
3.43967,-8.5328
8.07537,21.6924
-3.80344,5.69068
-3.48859,12.9337
17.3991,21.0303
9.51288,-8.88792
-6.68638,-13.3695
26.1124,19.4752
15.1889,28.1179
14.587,37.9025
12.4996,-14.6922
4.21957,12.2672
1.02852,38.9061
27.1757,31.5483
-6.8952,22.9893
-1.55333,39.1591
-9.89595,-7.5472
12.3582,38.0822
13.0902,28.2423
16.274,4.29604
-7.52646,22.9504
11.7008,-14.5829
13.6027,37.937
-1.546,22.5579
-4.80701,-7.86781
3.30207,22.0324
16.31,4.7418
1.38887,22.2315
16.8158,37.7228
27.7659,39.9805
14.1119,28.115
-1.6902,-13.7275
7.24719,11.9782
-0.747214,22.4486
17.5885,-15.0128
16.6377,21.0468
12.1888,4.26653
17.7945,25.9337
-6.31052,5.75824
-6.45994,-7.7794
-8.48399,6.0681
16.5077,7.19352
24.1131,-3.64932
17.5774,23.7976
25.9521,16.9307
9.31992,21.5471
16.6004,7.23091
16.7054,9.64524
-8.70766,13.3097
9.73576,-8.9059
-0.884684,39.1052
11.6789,21.312
26.6724,25.3075
17.8484,26.6023
13.0795,11.4182
0.56069,12.5174
23.74,-9.94542
27.4273,34.6686
16.6184,7.45379
8.49175,11.833
-6.79367,5.88693
11.4261,-9.08706
26.1663,20.1438
-7.01656,5.90491
-9.99693,30.1488
1.60767,-3.98816
-8.10644,-3.15996
6.1808,28.7994
26.1828,20.9052
6.65596,38.5869
27.1922,32.3097
11.4373,28.3307
16.2546,4.61167
-5.81018,13.076
-2.87531,12.7496
-6.03228,5.8704
23.6279,-9.66717
26.3101,21.9269
10.6237,-14.5858
9.56144,28.4371
1.35148,22.3243
-3.33958,-8.03101
-0.245426,29.2279
25.7709,15.2404
-1.28573,22.4472
-3.73745,22.6449
-5.81751,29.6772
27.6386,38.9588
25.1915,9.72369
25.5761,11.7117
15.5874,4.12707
18.4688,37.6343
2.54459,-14.0689
-5.45638,5.77911
-7.8008,-13.2796
-4.5176,29.6621
15.0775,21.1726
15.5866,11.3506
13.8256,37.919
24.423,-1.47585
-9.79268,23.2229
-0.791936,39.1426
27.4812,35.3373
25.699,14.3489
15.2816,28.1553
0.530641,-3.99104
1.13737,5.20254
-9.00123,39.7148
24.9219,6.38043
9.39392,28.5852
2.10555,38.909
9.9551,-14.5319
6.70459,-14.2249
-8.56218,-13.2631
-2.98338,39.2296
23.6458,-9.44429
3.2686,-13.9927
1.76052,29.0661
-7.35503,-13.3155
0.0141842,22.4321
6.83082,21.8376
4.08211,28.9238
7.41063,-14.3716
4.60198,22.0173
25.9356,16.1693
12.3102,21.3509
17.8096,27.2336
-5.53927,29.7894
16.6457,11.1307
-7.16952,-13.2408
2.09882,-14.033
-8.68234,-3.06866
16.3071,5.81883
-2.91269,12.8424
12.5143,28.3336
9.28645,-14.478
0.81297,22.3228
-7.1922,29.8778
12.6297,-14.7476
0.976407,-4.02699
-2.79789,39.3043
7.89733,-8.89225
5.81306,-14.153
5.01836,12.158
26.9046,28.7435
5.77976,12.1414
-6.90571,-7.74345
-8.90848,39.7522
2.27307,38.7608
-4.49492,-13.4564
10.8133,11.6907
-2.81994,12.8797
3.76647,28.9044
7.05761,-14.2983
24.4905,1.03123
-6.3193,22.898
-6.57158,13.0925
8.16079,38.3309
12.8152,-14.6728
13.7116,4.23346
17.6716,23.2965
26.0391,19.1222
-8.33577,-7.67301
25.5897,13.5501
20.5758,-14.1321
25.717,14.5718
24.5445,1.69988
5.1818,-14.1919
16.3279,4.96469
-1.4232,39.1038
26.2382,21.0354
9.72097,38.2051
13.4285,-14.8568
2.75947,-4.17077
27.6925,39.6274
23.758,-9.72253
-0.491028,-3.86379
8.50238,28.6571
-9.78469,13.3068
1.48553,-13.8489
-5.18625,29.716
26.331,21.0728
6.11427,-8.74847
5.44562,-8.69455
25.139,8.51651
10.8466,-14.6038
-4.0978,39.3194
-4.53623,22.7542
27.6221,38.1974
-8.39203,13.3291
9.51342,11.7058
-7.1286,-7.72548
10.4936,-14.5305
9.81372,38.2425
17.9397,27.1782
-9.91483,13.3621
3.45896,5.06021
-8.67827,23.133
15.5803,-7.08899
25.8788,16.5777
-0.528416,-3.77104
12.8567,11.4362
7.16508,28.7649
-5.25632,-13.4399
27.5128,37.3986
-8.24302,-7.63562
-6.5708,5.86897
18.7053,39.4548
25.0671,7.62498
25.0657,8.1635
26.0031,18.6764
13.5253,11.3823
15.969,21.1007
0.293088,29.2293
4.29381,-8.51194
19.8712,-14.5239
25.103,8.07075
24.3647,-0.528956
15.3004,21.1546
26.9017,29.8206
24.5984,2.36853
7.362,38.4402
17.9757,27.624
-5.94765,29.7326
0.0328175,29.3401
16.6857,37.7781
-9.77405,30.1308
8.93751,11.7971
-7.28495,29.8404
-6.27799,-13.3126
8.43585,-8.89081
17.5234,23.129
-6.30066,29.8059
24.763,3.29745
-6.18916,22.8426
4.8729,38.7307
8.4284,21.619
7.19129,-8.74559
3.07511,-4.15135
2.70742,29.1244
26.0599,18.268
-5.43185,-3.37565
27.4064,35.5228
26.7623,26.422
-3.36579,29.4795
13.5653,38.0297
18.4247,-15.2149
12.2434,11.6202
26.704,27.3688
15.4785,37.8306
16.5062,7.73203
1.60442,38.8148
0.876325,12.5368
-4.6737,39.4107
27.405,36.0613
2.29904,29.0676
11.2438,38.1721
-5.97361,39.4258
26.1857,19.8282
-9.32828,30.0949
-6.04039,29.6952
-3.9417,29.5708
-4.98608,-3.41159
8.20142,-4.56472
7.32143,-8.80095
-9.45373,-13.1912
-2.22198,39.213
17.6701,23.835
6.2102,38.6228
17.1948,27.9562
7.69296,11.9423
-6.86515,39.4977
-4.88925,22.8275
-9.80002,39.8241
-3.29901,39.2102
24.6178,2.0529
16.599,7.76942
-0.0452617,-3.89974
27.2281,32.7554
27.4992,35.5602
-8.80041,13.2723
3.97073,21.9785
17.5479,27.8828
16.6709,8.66095
27.3194,33.3313
24.9427,5.52628
8.43903,38.4431
26.4165,23.8027
-3.1167,-8.04899
26.1692,19.0668
26.4,23.0413
17.5219,37.5761
-1.843,29.4464
-0.0785637,22.3947
2.02013,22.2704
12.9453,-14.7282
17.3063,20.9929
25.3216,9.66832
24.4755,-0.268685
3.21996,38.8191
-3.99772,22.7556
-5.58651,5.83446
-3.08755,29.5917
14.5764,21.0784
1.4369,38.9629
-4.76645,39.3734
19.5556,-14.5433
27.3539,34.3156
17.0281,20.8807
27.5847,38.2901
3.97463,-14.1394
5.49743,-14.1724
6.13277,12.0681
-0.914076,29.2818
17.0093,27.8814
-4.52746,5.61447
-7.66711,-7.72692
4.79626,4.95236
3.21678,-8.51483
7.75974,21.673
9.1857,-4.59922
-3.07613,39.1922
25.0865,7.30935
4.61076,4.87759
20.1121,-14.319
-9.88951,-3.01619
8.399,11.7956
-7.74935,22.9684
-4.45753,-13.5492
8.33156,-4.62008
-1.41995,-3.69915
16.6349,8.2152
27.318,33.8699
-8.9526,-13.097
0.467942,12.48
18.6499,39.3247
27.5667,38.0673
-4.65837,12.8934
3.30598,-14.0855
1.92739,22.233
14.8252,11.3672
1.78992,38.8895
11.7049,11.6188
10.7686,28.3846
4.91028,38.6379
27.6789,37.789
8.38367,38.313
-0.394195,22.3753
-7.87071,5.88406
5.11111,12.1954
17.5069,22.3676
4.06738,-14.102
-2.15863,29.427
-4.18321,22.6808
12.9494,11.4736
15.1742,-14.9079
17.7765,25.7108
0.404591,22.266
25.7199,13.4947
20.8167,-13.9271
14.5096,11.3478
3.13455,22.1805
21.3358,-13.6101
-4.41343,39.3
26.758,28.0375
17.4918,21.0676
-4.54032,-3.44754
12.7634,-9.1949
-5.90292,13.0386
-2.96727,5.48865
8.6178,-14.4241
24.2059,-3.61193
9.99603,-9.01662
12.8861,21.2596
17.5263,22.0519
-3.98972,12.8395
3.37607,29.0705
4.42395,-8.5673
-3.19893,22.6463
26.4913,23.6172
8.00859,11.9617
9.73221,-14.5139
27.0484,30.5266
9.37919,-14.4406
6.83882,11.9214
26.6545,25.0847
25.6616,14.4416
-3.74478,39.2461
27.5488,37.8444
4.93625,28.9447
17.8678,26.2867
-4.03444,29.5334
7.8564,-14.4075
8.9669,21.6205
-4.60301,13.0235
-8.43675,30.023
3.07919,22.0504
16.3854,11.2414
16.7678,20.9914
0.207671,12.5908
-1.06284,22.4292
-5.02991,-7.84985
16.6751,20.954
13.0268,38.0283
-2.15129,12.8258
15.4305,21.0993
16.3251,6.04171
10.6832,11.746
-9.21678,23.1316
26.9916,30.935
-7.46233,5.94085
16.5645,6.78515
11.4225,-14.6951
4.20106,-8.54933
-1.10757,39.1232
27.6056,37.436
15.9503,28.1014
26.8838,29.5977
8.84476,11.7597
-5.1961,5.66838
23.6293,-10.2057
-5.16749,22.7153
17.7226,25.0422
6.39251,-8.63631
15.4011,11.2759
-3.32107,12.7856
18.5241,37.7645
-7.47844,39.6818
16.7428,9.5525
1.593,29.2142
27.4229,36.2842
-5.27166,13.0775
-3.566,-13.6211
8.55444,-4.63805
-6.06312,-3.41447
-5.87762,-3.33969
14.194,11.3283
24.134,-4.50347
6.82349,38.4388
26.5782,25.8087
-9.58386,-13.1358
-3.93436,12.9696
27.1577,31.3254
18.1644,-15.1041
13.265,11.493
27.1936,31.7712
5.22591,38.6573
-3.82274,-7.90232
15.0221,21.0425
12.1465,-14.6189
-8.00962,23.0791
0.590086,22.3408
-8.64821,39.6415
2.82769,5.02138
4.28635,21.9979
-6.67232,22.9713
26.3489,21.2956
15.8316,37.7573
4.07093,-8.49397
8.25353,38.3683
18.6305,39.6403
-2.02849,29.3717
10.4824,38.1886
12.5405,-9.17693
12.0538,-14.6563
10.3042,21.5126
23.5754,-10.8743
-1.27827,-8.06263
12.3288,28.2588
-7.83465,-7.57882
0.245063,12.498
14.539,21.1712
-4.45401,-7.94116
4.44246,12.2493
-8.90115,23.151
-4.74048,29.6801
13.4887,4.25143
13.0236,-9.30562
16.1178,27.9533
16.5155,11.186
26.111,20.0137
2.09082,-4.11685
23.6861,-10.6141
25.5402,11.2659
0.914495,5.22051
-5.14074,5.79851
6.61539,-8.65428
-6.87657,29.8972
27.4948,37.1757
26.4388,22.4101
9.53872,-4.67256
-6.36402,39.5919
15.6731,-7.0516
9.05965,21.6579
27.1728,32.6253
-7.09945,29.9152
25.8982,16.2621
9.22309,-4.69197
26.024,17.8223
11.3739,38.1167
3.25735,38.7263
-4.29471,29.6441
26.3475,21.8342
16.6335,8.75371
7.15036,-14.2609
0.181707,22.284
-9.82941,30.0007
0.682834,22.3782
10.6679,38.2634
4.82487,21.9993
10.3896,38.1512
9.06356,-14.46
16.292,4.51892
15.7541,11.2025
7.28404,-8.7082
-7.21083,22.9698
2.28431,-13.9582
24.0621,-5.395
24.1491,-3.20356
17.811,26.6951
26.6005,24.416
15.2076,21.1172
26.3281,22.1498
2.4739,12.3183
26.0779,18.4909
3.39873,-14.0481
2.38193,5.05731
25.5193,12.12
16.8792,27.9368
18.6102,-15.1401
17.6838,25.6734
3.63634,28.9597
-2.84591,22.573
25.5538,13.1043
13.5807,11.5124
9.94385,38.1872
4.95892,-14.1739
26.96,28.8737
-4.23112,-7.95912
-9.17547,-13.079
25.8953,17.3391
17.4724,21.3833
5.27064,21.9634
-7.04738,-3.37997
27.4977,36.0987
-9.00441,-7.61909
25.7005,13.8104
-2.68981,12.8244
12.9974,28.2049
-0.505697,29.3386
17.5278,21.5134
27.369,35.6155
21.4285,-13.5727
4.88823,12.2133
7.0537,21.8196
17.8081,27.7721
25.3935,10.5599
27.2971,34.724
9.31584,-4.65458
27.2806,33.9626
25.2662,9.53819
27.1548,32.4024
2.56743,5.13209
-3.0688,22.591
11.5201,4.32044
27.4452,34.8915
11.3365,38.2095
17.6507,24.1506
27.7119,39.3118
21.0949,-13.815
19.1293,-14.823
-4.78773,5.72519
-8.32932,-3.142
1.09921,12.5189
25.7903,14.9248
27.0096,31.1579
7.78571,11.9797
16.1958,-15.0351
25.07,6.54795
-3.53332,29.6276
14.0638,11.3837
25.3381,10.4297
23.8974,-6.32392
-0.483033,-13.7799
-4.11986,12.8948
16.6083,11.2234
27.589,36.6746
0.43134,5.3492
12.7224,-14.7102
-9.60653,29.9827
15.397,-14.9259
9.10768,38.3892
16.686,9.96087
0.690829,12.4621
1.57437,22.3063
13.5173,21.2984
-7.37769,29.803
16.4148,21.0648
5.9432,-14.2084
-7.12542,39.6084
10.4009,-14.5678
27.3015,33.1085
3.88861,38.7652
9.00429,21.5277
18.5975,38.1175
17.6371,22.3122
16.6155,8.53082
27.7148,38.2348
3.04571,-13.9747
-9.37553,6.13999
-4.04916,-13.4924
10.8502,-8.99576
14.8099,37.8845
11.9646,-9.08562
-3.71148,12.9516
16.3033,28.0281
18.6154,38.3404
16.2158,5.24293
8.97082,-14.4974
17.5953,24.0205
13.8742,-14.8928
27.7493,39.2191
3.55092,12.3212
16.3294,4.42617
27.1907,32.8482
-5.16002,-7.79448
1.83464,22.1956
27.4409,36.5071
17.742,24.7265
26.7939,28.4833
-6.73177,-3.36055
-4.13519,39.4122
-8.19919,-3.19735
-3.58056,5.67271
-1.94692,-8.00871
27.5157,36.3216
-4.96336,29.6981
23.0203,-11.6372
4.39774,28.9432
24.116,-4.72635
12.7273,4.26796
17.5817,22.1821
16.8606,21.0288
25.1419,7.43948
13.261,-14.7087
-7.14669,5.96026
-6.96931,29.8598
10.0852,-14.5873
9.22718,21.5097
-5.14886,29.6233
11.0731,-9.01373
14.8626,11.2744
25.7156,15.1103
-6.7724,39.5351
7.20247,28.6722
17.7779,25.1723
-1.95438,22.5011
14.9554,11.3118
-9.46905,13.3262
18.5062,37.5416
12.6632,21.2775
13.2203,28.1869
-1.32312,22.54
4.37177,38.6365
16.4741,-14.923
-5.86475,5.7223
-7.71603,-3.32606
25.2094,9.94656
8.58449,11.8704
6.75671,28.7081
11.5194,11.544
14.3161,21.1891
27.5351,36.0059
11.9237,-14.6009
11.9124,38.1182
16.7787,9.99825
-4.62898,22.7168
13.9443,28.2631
27.2986,34.1855
-0.145344,12.6641
0.501248,-13.8144
12.8561,-9.15751
-8.94905,-7.48895
-5.78812,39.5006
10.9541,28.4594
5.80182,38.566
16.5947,9.38497
25.7695,15.7789
-8.03902,13.2557
20.9094,-13.8898
-6.48616,29.7311
-8.61492,13.347
-7.68521,5.95883
27.3899,34.7614
15.9356,-14.9244
2.20629,29.0302
-7.25874,-7.67012
4.66612,5.00773
-7.44105,39.589
-6.95463,-3.34258
27.0994,32.2723
26.6365,24.8618
3.66255,-8.55077
1.1286,22.3423
19.3148,-14.7482
27.0815,32.0494
17.6672,24.912
27.7508,38.6805
2.47468,5.0947
13.3318,21.2236
1.07715,-13.9057
14.6405,4.06882
8.96282,-4.58125
-5.65473,-3.35768
16.5271,6.87789
17.0874,-15.107
6.57855,12.0322
4.03408,12.1925
-9.6177,-7.43504
3.57298,38.7458
16.6529,8.43808
-7.14748,13.1838
16.1584,-14.9424
3.53241,-8.49541
9.35323,-4.74733
0.850357,22.2301
3.17939,-8.42208
-6.67965,39.5725
6.62657,28.7635
20.5384,-14.0393
20.6686,-14.0947
5.08514,21.8886
17.6356,22.8507
10.1741,21.568
-7.64782,5.86608
4.66534,12.2313
27.7688,38.9034
3.0418,22.1431
16.1993,4.48153
2.1689,29.1229
-0.041176,22.302
24.5308,-0.138549
26.2562,21.2583
7.90052,38.4417
17.4544,21.1604
-9.13809,-13.1718
-0.951464,29.3746
25.9147,17.0235
2.05344,-4.0241
27.5337,36.5445
-3.1803,29.5543
3.93725,-14.0466
14.0005,21.1697
18.376,37.597
-0.709826,22.3559
23.4093,-11.2647
3.49635,4.96745
7.14645,21.857
9.63556,21.5665
17.8275,27.4565
7.77837,28.5809
14.5983,-14.8166
-3.71881,29.5528
9.25314,11.8165
17.8649,27.3638
25.6976,14.8874
18.5946,39.1945
3.32071,28.9403
27.3719,34.5385
27.5308,37.6215
-6.09641,22.88
-0.754548,39.0498
7.32461,38.533
5.93928,21.9095
5.93195,38.5107
-7.60058,29.821
-6.81651,-13.3141
23.5574,-11.0972
-9.40636,-3.14488
1.67589,5.20398
-9.12403,23.169
7.33261,28.6168
27.6415,37.8818
10.4977,11.6713
-8.48478,13.2917
9.05232,38.2591
-9.17939,23.0389
17.9009,27.8095
25.1404,7.978
12.4477,-9.21431
17.847,27.1409
11.8309,-14.6383
2.06143,-13.9402
-2.66042,22.6478
8.45436,11.9258
13.51,37.8996
5.35605,38.602
25.0297,7.71773
0.991131,38.9988
16.2697,5.91159
23.5021,-11.2274
-0.999493,12.6432
-1.5754,12.7345
16.4868,8.04766
3.99747,5.06164
-0.238092,12.6267
-4.42485,29.6995
24.7105,2.09028
-4.02633,5.70865
3.03447,38.7443
23.6667,-10.2984
10.3117,-8.9972
26.7263,25.9762
11.7382,-14.6757
-9.87666,6.0458
-0.520421,-13.6872
2.28041,22.1596
-6.65368,29.8792
11.9092,-9.21576
9.79899,-4.78328
6.37772,38.4747
17.1689,37.6494
-9.2909,30.0022
12.9341,37.9909
-8.78153,-7.63706
10.8427,21.5141
-8.81574,39.7896
26.9391,29.7278
-1.90954,-8.10146
-9.79675,-2.97879
14.4569,37.9579
17.5831,21.6435
25.5207,11.5815
5.94728,11.9933
13.3911,-14.7641
13.6188,4.19607
1.00646,12.4815
24.5668,0.307218
-9.5365,-3.08953
20.4831,-14.1694
27.658,38.6432
26.3115,21.3884
8.73994,-4.56328
25.7724,14.7019
-5.07082,-13.3651
8.17558,-8.78009
-9.39482,-7.45301
16.2711,5.37306
4.06348,22.0159
0.523306,12.6102
8.82944,38.277
16.7219,10.4066
6.61185,-14.2623
18.9438,-14.8978
26.8493,28.6134
-7.6566,23.0058
14.966,28.1359
-3.16154,22.5536
-5.98503,29.8253
-3.27305,29.5169
2.68145,38.8176
-0.635833,29.394
-3.00544,12.805
-4.2685,-7.86638
13.8043,4.27085
-5.84023,-3.43245
-8.15382,-13.2063
-2.7605,39.2116
-2.93866,22.5356
25.8234,16.4476
3.19057,28.9957
10.1406,-14.4571
7.7672,-8.83689
-9.76263,39.7314
4.55408,-8.62266
4.92561,12.1206
-4.61035,29.6247
17.7959,25.3952
25.3396,9.8912
6.93156,11.9588
-1.90635,39.2325
11.2812,38.0793
10.1927,28.4759
25.6286,12.9188
27.0843,30.9724
0.783577,12.4994
23.6652,-9.75992
11.9659,4.28449
0.868991,29.138
-5.11947,39.4467
-3.42915,39.2655
25.1778,7.88525
-9.71399,-13.0804
2.4992,-4.06005
-0.0826493,-3.80699
25.2123,8.86953
19.6857,-14.5987
1.83055,-4.00613
-9.23084,-13.2091
7.77038,38.497
7.72626,-14.3522
26.3669,21.5185
22.8722,-11.8047
25.6092,13.2345
8.66191,38.4251
17.9383,27.7168
14.0932,21.2071
27.336,34.0927
-3.91549,-7.93971
-2.74439,5.47069
-3.76606,5.59794
19.4075,-14.7108
-3.62606,29.5902
-5.39038,22.7333
-3.37697,-7.93827
-3.96766,39.2641
7.98262,21.655
2.87494,28.9763
-2.45159,-13.7109
0.255701,29.3221
0.14432,22.3768
13.1349,11.5483
17.8664,26.8252
27.1713,33.1638
16.2106,27.9907
11.1623,-14.5844
13.0642,37.9356
8.87807,-14.5348
17.8498,26.0638
-4.63631,39.318
-9.37631,13.3636
13.9077,21.1323
27.0829,31.5109
-4.87062,29.7355
-3.63592,5.54257
0.307757,-3.97307
7.0058,-8.82036
12.4883,38.0269
-9.12813,-3.03272
-4.30457,5.59649
4.46452,38.6739
16.2934,3.9804
3.12722,38.7817
6.73807,21.8002
-2.95741,29.5363
11.3071,28.3861
8.87007,-4.61864
-7.77874,13.145
8.89279,28.491
-6.34869,13.0746
-3.45042,5.61735
-1.82424,22.4458
24.2928,-1.42049
27.2296,32.2169
18.5572,39.2873
27.7867,39.1263
7.71502,38.3669
26.6695,26.3846
1.81588,29.1963
-9.22729,-7.60111
7.15444,11.9409
0.4085,-13.8518
14.2501,4.2349
8.62188,11.7777
25.9161,16.485
13.0381,-14.6908
1.03585,22.3049
11.6454,-14.7131
25.3561,10.6526
-4.4061,22.6988
16.7025,10.7223
8.74793,-14.4794
6.61593,11.9394
15.9396,11.2773
12.2249,-9.19634
10.6198,21.532
13.4246,21.261
24.6552,1.96015
-0.190066,29.358
12.8487,21.3523
-9.35099,-3.01475
-8.77509,-3.10605
-5.92143,-7.77795
-6.88642,5.84955
-4.16458,29.5888
26.3266,22.6883
-0.33084,12.5893
8.04598,11.869
15.691,-6.82872
10.531,-14.6232
9.30117,28.5478
-5.32624,5.72374
-4.6215,-7.79304
-9.62125,-13.0431
7.87112,28.6183
27.2073,33.6096
13.3578,11.5304
0.177622,-3.91771
26.5286,23.5245
-6.28191,22.8052
-3.09819,12.7676
8.79205,38.3698
5.76125,-8.67514
-6.11046,-13.4608
-7.03267,39.6458
-6.59362,-13.3321
-0.598445,29.3012
-7.27761,13.2392
14.7284,-14.8719
7.33994,12.0156
11.2406,-9.16184
14.8359,28.1913
24.5818,1.60713
12.1059,28.2768
10.7874,21.384
-3.97908,29.6636
5.1485,12.1026
14.2867,11.3657
-2.39623,-13.5808
3.70312,38.6904
7.67445,-8.87428
-4.91865,13.0041
-8.418,23.0223
9.77315,-8.99864
15.2931,37.7558
3.23529,12.3017
8.80738,11.8524
11.151,38.1347
17.435,21.476
-8.54813,23.0777
-8.98512,5.97392
6.27355,28.8368
2.05019,38.7788
25.1749,8.96228
14.1566,11.4211
27.3884,35.2999
-5.61735,-3.45042
-6.12502,5.83302
-8.29194,-3.23474
17.7017,25.8963
26.2051,19.5126
13.3799,37.955
12.1839,-14.7116
-8.19511,23.0044
25.8097,14.6091
-3.1348,5.63677
-4.75034,5.63243
-9.26823,-13.1164
10.3228,28.4206
4.01875,38.7098
10.9061,11.7281
17.6191,22.0893
-4.05308,22.6255
21.4839,-13.4425
-3.6447,22.6823
24.5998,1.83001
3.68106,12.2658
-8.55223,-3.12404
26.5107,23.3016
16.697,-14.9409
12.3694,-14.6368
-8.3767,-13.1883
7.82309,11.8869
26.0585,18.8065
-5.50188,29.6966
17.1021,27.9188
17.9303,37.6329
15.9137,20.9706
26.5797,25.2702
-4.90332,-13.5132
1.98341,29.0482
4.17485,28.9612
16.1999,11.1666
-2.4189,29.5378
8.76266,28.5464
18.5931,39.733
3.39482,22.0698
6.15484,38.4927
15.7942,37.85
8.6993,38.3324
3.52887,-14.1034
9.10095,-14.5528
-6.33335,-13.4428
24.1865,-3.2963
16.2007,3.94302
27.8047,39.3492
24.4187,0.139694
26.0225,18.3608
12.18,21.4063
-7.99098,29.9871
1.4904,5.1292
27.5502,37.3059
-2.8833,22.6658
-8.42208,-3.17939
-1.02155,-13.7814
13.9184,37.9564
17.7434,24.188
-6.47805,5.90636
12.0205,11.6382
26.364,22.5956
17.6259,-15.1056
24.2569,-1.86626
-5.7434,22.8067
25.6825,13.5875
-4.982,22.7901
25.612,12.1574
6.22552,12.1055
-8.78507,-13.2451
18.2018,-15.1969
25.7019,13.2718
26.8867,28.5206
17.5429,22.8133
25.5222,11.043
9.63947,-14.5513
-1.538,12.6418
-3.76684,12.8215
5.72031,-14.1904
26.7235,27.0532
-5.59463,29.6592
6.91623,38.4762
-4.4914,-7.84841
-1.25243,-3.84726
17.9415,-15.0862
26.9197,30.0435
14.8546,21.1906
13.3032,4.17666
14.2875,4.14216
14.3347,28.0971
-4.94461,22.6974
-7.31091,39.5337
-3.98894,5.6159
17.6493,24.6892
-7.36958,5.97824
15.245,21.0245
8.04189,-14.3328
-9.98551,39.7493
-5.34552,-7.86926
0.367203,22.3588
-2.66775,39.249
3.14255,12.2644
26.5078,24.3786
14.6023,11.3852
25.9327,17.2464
13.614,-14.7821
-7.00201,-13.3889
-6.99846,-7.78084
16.3639,5.41045
7.50338,-14.3342
12.6185,37.9715
10.2707,-14.5125
23.7221,-10.1683
18.2571,-15.0667
15.271,11.3312
-2.58173,-13.6556
14.8473,37.7918
-5.0935,29.7534
-8.49211,29.8929
0.337811,12.5354
24.5833,1.06862
-3.32029,5.56199
13.6181,11.4196
-8.72616,-7.50692
25.6437,14.2187
24.5473,0.622849
26.9751,30.1736
25.8816,15.5007
27.2792,34.5011
-5.29016,-7.73912
12.0052,38.1556
13.1357,4.32478
25.2648,10.0767
25.4309,10.4671
7.42536,28.6542
-8.23983,39.6983
17.7794,24.6338
-1.77622,39.1771
-6.76915,-3.26781
26.2023,20.5896
2.25101,12.3363
1.14723,29.2502
23.6638,-9.22141
9.03026,11.8345
7.94915,-14.3701
27.607,36.8975
-3.84895,29.6082
4.1115,38.7472
-2.65164,5.50808
24.2943,-1.959
5.04775,21.9814
21.243,-13.6475
17.4904,21.6062
-6.14114,39.5739
-8.91521,-13.1897
12.3956,37.9895
16.65,9.51511
-5.75073,39.4079
26.9557,30.4892
0.490004,38.9046
26.0764,19.0294
17.8455,27.6794
24.1505,-3.74207
8.93343,-14.4046
-4.71426,-7.83043
-4.14191,-13.5298
21.9282,-12.94
-2.38151,29.445
12.533,21.3329
11.8358,4.33986
12.5972,4.32332
-9.26468,-7.50836
26.382,22.8184
-0.0599304,29.3027
10.178,-14.5499
-1.15968,-3.80987
16.9572,-15.0517
26.4553,23.1715
25.1599,7.66237
16.5451,7.10078
6.66396,28.6707
11.482,11.6368
1.34415,38.9255
13.1829,28.2797
27.6595,38.1046
2.59604,22.1791
5.75379,21.8347
6.00264,12.1235
11.9285,4.37725
-4.27205,-13.4744
0.738855,29.1934
18.5615,37.6717
2.96769,29.0137
11.0209,38.1901
17.5443,22.2748
0.784355,5.27588
26.4733,23.3943
-4.66637,22.8095
-6.12581,13.0566
4.57259,12.1939
5.13317,38.62
-9.46827,6.1026
15.8095,11.3327
26.006,17.5994
8.34628,38.4057
-0.171311,22.3573
-3.04283,12.8977
17.7974,24.8567
6.9422,28.7829
2.78952,12.3377
12.8193,11.5289
26.6501,26.7002
27.7134,38.7733
2.85222,-4.13338
7.02431,11.9962
10.5083,28.4953
15.709,-6.60583
-5.77279,12.9833
18.6655,-15.0099
2.52925,12.4484
12.8201,4.30535
14.3641,37.9205
7.96387,28.6557
8.67724,11.9078
17.0387,37.7048
24.3496,-1.82887
8.88161,-8.92675
-6.77913,-13.4068
24.9758,7.04908
-4.50293,-3.54029
3.06044,29.0511
0.935771,38.8687
-5.99567,13.0012
0.0702051,29.2473
-1.68347,39.2145
10.5645,21.4019
-3.34311,-13.639
27.6041,37.9745
3.05058,5.00339
16.946,37.6674
-6.38608,13.1673
25.7918,14.3863
-0.401529,38.9765
27.8406,39.795
16.2532,5.15018
5.90989,12.0861
26.313,20.8499
0.545364,39.0348
16.2352,4.9273
-5.04144,-3.54173
-6.19325,-3.35912
1.58314,5.16659
6.52264,-8.69167
-6.94664,-13.2587
4.6059,-14.1006
11.5562,-9.14242
15.2263,28.0252
-2.53028,22.5924
25.5358,12.8814
9.69891,11.7805
13.5815,4.28882
4.02608,22.1086
-8.67027,13.2169
13.3024,11.4002
-3.51064,-13.4909
2.63342,22.0863
15.9617,37.7019
-4.92598,29.6053
6.47781,21.9109
1.83855,-13.9223
-7.27028,-3.362
3.54359,28.9224
24.9967,6.19493
18.7583,-14.9726
-8.44738,13.1989
27.2116,31.994
-2.68903,5.60082
26.7788,27.1834
-1.31512,12.6238
16.7205,10.9452
24.6027,0.752984
11.0842,28.404
12.6444,28.2782
2.40646,-4.09743
-9.24618,13.3082
-1.96171,39.1023
17.0835,21.0109
16.3701,37.7587
-5.82868,-7.74056
10.0366,38.2246
10.397,21.55
4.62062,28.9252
13.1682,-14.7461
15.044,-14.8525
-6.25594,13.1119
7.37733,11.9229
5.27863,12.0472
0.0221756,12.516
-2.17726,22.5191
17.0647,28.0115
26.722,27.5917
26.2741,21.4811
6.56003,-8.78442
24.1325,-3.96495
-6.41205,22.8606
14.7431,28.1539
15.4919,-8.74192
5.46413,12.122
16.1813,4.25865
9.96982,28.4939
18.9812,-14.9905
2.32843,38.891
25.6645,13.3646
24.3302,-1.51324
-3.31043,29.6096
10.6278,11.6159
5.04042,38.5826
5.4488,38.6394
10.3416,21.4199
12.0587,4.32188
6.87885,38.5689
15.8054,-14.869
27.6235,37.6589
7.55549,28.5989
0.768248,39.0168
-7.92737,-7.6162
-9.42103,30.0575
-6.011,39.5186
-0.839962,22.4113
3.81198,4.98686
0.385836,29.2667
-4.64773,29.7175
1.48162,22.2689
10.8801,21.4213
-2.42954,12.7137
24.6926,1.8674
27.1217,30.8796
16.6486,10.0536
-9.15343,13.3456
-3.5219,39.2281
9.76568,21.5112
16.581,7.54654
4.29027,-14.12
1.63039,29.1215
10.8907,38.2454
1.2514,38.8881
-2.02116,12.7705
12.228,38.1376
26.1138,18.9367
0.761519,-13.9252
15.1368,-14.8151
9.86235,-14.5693
-5.70209,-13.404
24.1519,-4.28058
9.09704,21.5651
24.8859,5.93466
24.456,0.0469466
-7.70132,39.6997
1.37012,29.2322
10.1262,-9.07198
-6.99202,-3.24982
8.90013,11.8898
8.03065,38.3863
-1.35251,12.7166
-9.5618,13.2888
15.0863,4.03288
8.26478,-14.3507
26.5437,24.8244
14.918,11.4046
2.12166,5.16803
-1.17435,29.3925
-5.60581,-7.75854
26.6322,26.4773
25.4848,11.1358
5.82778,28.8728
8.23148,11.9437
-5.93298,-3.46984
-6.50887,-3.37853
1.56703,38.9075
2.76747,-14.0869
0.646107,29.156
19.4629,-14.5807
0.0995977,39.0707
0.274455,22.3214
12.4068,-14.7296
10.9768,-14.6591
26.0211,18.8993
25.4654,11.4514
-6.6163,29.7865
12.5811,38.0642
-6.14785,-13.368
20.8541,-14.0199
16.3819,5.63334
14.8733,28.0985
-8.01372,-3.12259
16.7607,9.77537
-9.84804,23.0928
26.7594,27.499
27.2821,33.4241
26.0419,18.0451
-3.06488,-13.5269
-6.47883,13.1299
17.3544,37.7242
16.3221,21.0274
7.5475,38.515
12.1875,-9.10359
3.79587,38.7278
11.6129,4.35783
3.21324,-14.1229
25.3575,10.1141
16.4703,7.28628
-5.10414,12.9293
27.3511,35.3927
-4.19055,39.282
-3.05016,29.4989
16.4523,7.06339
-6.08764,5.74028
27.7479,39.7576
-7.22136,-7.76287
-3.46972,-7.97565
-5.69537,39.538
13.3425,38.0477
10.8614,28.422
25.8428,16.1319
-8.44661,5.97535
-8.2325,23.0971
4.70273,12.1385
-2.09185,39.1577
2.60481,5.03934
-8.9606,-3.18083
12.1247,21.2761
12.2442,4.39666
9.33056,38.3712
8.05662,28.693
12.9788,21.297
-8.51484,-3.21679
27.0139,29.5423
16.1472,37.7767
13.2658,4.26941
0.452617,38.9974
-2.78177,5.56343
2.07616,29.0856
14.4176,4.0868
-6.75629,5.79419
-8.13176,13.2184
17.9677,37.5402
15.1629,37.8112
-9.66255,23.1675
5.81715,12.0487
18.6126,39.4174
9.34589,11.8539
27.2267,33.294
8.92218,38.3144
-3.02077,39.3223
11.3333,-9.12445
9.11567,28.473
2.74481,29.0316
25.4683,10.3744
-0.932709,22.3739
16.7865,27.8994
15.7127,-14.9064
-4.75911,22.7722
24.185,-2.75779
4.55726,38.7113
23.6099,-9.89006
10.7539,-14.6412
12.2174,21.3135
5.98413,-8.69311
15.0587,28.1733
-1.46059,39.1965
-4.39864,-7.81102
27.5876,37.2131
3.90473,5.02425
-1.05894,-13.6886
25.6257,13.9959
18.5586,38.7488
3.93334,22.0712
24.474,0.26983
8.78141,21.5457
26.6142,26.2544
17.7916,27.0107
13.536,28.2063
16.0992,21.0453
-9.208,5.99188
26.1649,20.6824
25.0836,8.38638
11.5114,21.4602
10.5751,38.226
-0.308781,39.0139
-7.97956,39.5876
-5.47567,-7.8139
-4.93715,-7.81246
8.63252,28.6017
25.0161,5.8793
3.43612,-14.1408
4.96246,-8.56586
25.8414,16.6705
-9.33893,13.2708
13.2465,-9.32359
2.24302,22.2524
-6.05513,-13.3306
9.65419,28.4745
25.9133,17.562
26.3985,23.5798
7.54077,-14.4269
26.8148,27.6291
17.2729,-15.0322
24.6717,2.72155
21.0022,-13.8524
27.5143,36.8601
-9.51378,30.0201
-5.38291,-7.77651
25.7874,16.0018
2.27632,-4.04207
2.59995,-13.9388
25.0477,7.94061
-5.16357,-13.4025
25.7184,14.0332
13.6955,37.9744
-3.78217,39.3389
-2.04713,22.4637
3.84804,-8.476
-3.35768,5.65473
8.83676,21.6758
7.99326,38.4791
-0.624413,38.9945
5.32666,28.7786
12.1506,11.5828
2.62934,-4.11541
25.7738,14.1634
0.300419,12.6281
14.6959,4.19896
9.45006,21.4918
27.3734,34
-8.33258,39.6609
24.5847,0.530101
0.808884,-3.87888
25.9701,17.1536
4.86971,-8.60325
14.0485,37.9011
-7.83818,-13.1868
24.0082,-6.06365
13.1731,4.23202
-7.90888,13.2004
-6.15586,-3.45186
9.00021,-4.674
25.8263,15.3705
26.8658,29.3748
10.2189,-9.03459
-7.49314,-3.34402
20.9468,-13.9825
14.4462,21.1338
-4.34274,12.9128
25.1735,9.5008
6.53382,28.7261
3.5062,29.0151
-0.569052,39.1246
26.5258,24.6015
11.3999,28.4235
4.44324,5.0257
-6.76506,22.9339
27.4618,35.6529
3.32882,5.11556
24.3151,-2.81315
15.1409,11.3866
9.67294,21.4738
5.38202,28.9087
17.9217,26.9554
-9.39836,-13.061
23.1131,-11.5998
23.9722,-6.50942
-2.85325,39.1742
-0.906746,12.6806
26.4028,21.9643
7.83373,28.711
-8.51074,22.9849
-8.9939,23.1136
27.6969,38.0119
6.16217,21.8915
24.9772,6.51056
20.2976,-14.2442
-4.23466,-13.5672
-7.59325,13.2198
3.09782,28.9583
10.5345,-9.01517
6.92356,21.875
25.9341,16.7078
12.5036,11.5095
-5.52051,22.7887
-8.08373,29.9497
0.821747,5.18312
26.3626,23.1341
-1.51595,39.0664
-3.78891,-13.6031
1.07324,22.2121
12.3176,-9.15895
7.07234,28.7275
11.9018,21.2941
-5.90215,5.81505
7.76365,-14.4449
17.5292,20.9749
11.2965,11.562
-3.42181,22.6643
24.492,0.492713
3.926,38.6724
14.4128,-14.8913
6.43308,38.6049
-9.95955,30.0561
2.75214,12.4304
4.41649,21.9425
-2.31473,39.1757
-5.48721,-3.50578
0.712888,38.8867
-0.282814,29.3206
14.1525,-14.7806
3.74784,21.9964
27.676,38.866
13.889,28.133
-9.06069,13.383
17.2136,20.9555
-4.8444,-7.77507
-9.03862,39.8076
0.984402,-13.9431
26.3295,21.6113
2.50329,22.1417
-9.35743,-7.54576
6.26291,12.0127
15.2669,-14.8705
-8.89238,6.01131
-1.19707,-3.71713
-6.49733,-7.68665
16.6831,11.0379
-9.45017,-7.58314
7.10173,38.5509
-7.9242,39.7177
-3.47326,-13.5837
14.5055,-14.854
-5.76215,29.8073
26.8672,28.8363
3.08665,-8.45947
5.18534,-8.58383
0.898383,38.9614
13.3131,28.2243
9.99921,38.3173
4.79548,12.1759
26.2217,20.274
3.10594,5.13354
-1.12963,12.6986
14.6504,28.1165
26.0944,19.2523
17.6342,23.3892
26.4927,23.0787
1.7045,22.2509
-1.81679,-8.06407
-2.21465,22.6118
14.0111,37.9938
26.2756,20.9426
9.47602,11.7985
0.582752,38.942
5.6049,28.8907
1.31476,29.1021
26.346,22.3727
6.07688,-8.65572
4.16013,-14.0646
-6.90925,-13.3515
24.0966,-4.41072
4.64328,-14.1933
4.25774,4.95092
11.7056,4.39521
-3.68942,39.3762
18.1905,37.5222
15.0814,-14.9453
2.18357,-4.07946
26.295,20.627
-7.82346,29.839
0.430558,12.5728
27.2655,32.6627
5.31548,-8.63919
24.9593,6.28768
8.391,21.7118
1.70841,-13.8669
9.69483,-14.4212
4.38788,4.89557
-3.78535,-7.99507
26.7249,26.5147
0.0515719,22.3394
2.73008,-13.9942
-7.48516,-13.2602
5.59426,12.0667
-7.61175,-7.59678
6.40369,28.7815
-0.877349,22.504
15.0855,11.2565
1.86794,-4.09888
-9.59841,6.15797
-0.683858,12.6626
16.6189,28.0475
16.3984,6.39473
3.59895,29.0525
10.1293,38.2619
16.4075,37.666
14.7805,28.0611
25.1376,9.05503
10.4343,21.4573
18.5227,38.303
-2.53761,39.1936
5.40823,-8.60181
26.4539,23.71
10.3522,38.244
-8.76224,5.95594
-5.57194,-13.4593
25.6796,14.6645
27.6027,38.513
-2.37418,12.8438
-3.24365,39.3403
7.64824,28.6362
1.25874,22.2869
2.41445,-14.0136
24.4381,-0.175937
-5.54913,5.74172
25.0506,6.86358
11.883,28.2948
17.7585,25.4879
24.1893,-4.37333
-6.44943,22.9533
12.7112,38.0089
15.3637,11.3686
13.6287,28.2437
0.924351,29.2682
-9.66664,-3.03418
-5.29371,-13.3472
14.4168,11.3104
15.0489,4.12563
10.0072,28.4012
6.29231,21.8361
-9.13455,-7.56373
9.40859,-4.6172
16.3056,6.35735
4.47184,22.0727
0.459951,22.3962
5.7577,-14.2832
24.5653,0.845732
25.5732,12.7887
26.1333,18.621
-8.11287,-7.69098
11.5747,11.6741
11.0177,-9.14387
-4.01177,-13.5851
-1.64608,39.1217
25.0491,7.4021
6.69335,38.4941
13.2983,-14.8015
12.0947,-9.14098
14.9139,-14.7972
-7.46311,13.1644
25.9312,17.7849
4.97364,28.8519
-8.69233,-13.2077
-4.58767,-13.4938
-5.33502,22.8635
13.5261,4.15869
-0.085898,38.9959
-5.69853,-7.79592
-8.62225,29.9482
16.2927,11.204
-5.23349,5.76113
12.4117,4.24855
-4.36125,-7.90376
9.68358,38.2979
-3.15409,-7.95624
0.724131,-13.8324
8.51705,-4.54531
-9.0418,-7.52634
17.4551,27.8455
4.165,4.91353
3.71923,4.94948
17.8858,26.5096
-4.69576,12.9861
26.5466,23.7474
25.4474,11.2285
12.0912,-14.749
-0.0225427,29.2099
-1.5047,-13.6527
14.1947,4.10477
4.38301,-14.0826
10.5271,21.4947
3.17194,22.0878
11.2331,21.348
4.46133,-8.66005
25.5028,11.3586
-7.68599,13.1824
1.15865,38.8507
3.8032,22.1266
1.96069,-4.06149
-7.87948,23.0238
26.6171,25.1774
18.6679,39.5476
6.70868,11.9768
5.76443,38.6588
20.6312,-14.0019
0.0848739,-3.9551
-4.47209,5.7446
-5.10336,5.70577
26.7968,27.4062
24.4575,-0.491568
27.2447,33.5168
25.5567,12.0273
9.01175,-8.98211
27.3913,34.2229
11.103,21.4034
-4.81856,-3.5597
26.1678,19.6053
18.5047,38.0801
10.5864,-14.4931
25.7379,13.7176
3.17585,-14.0301
25.5387,11.8044
-3.50711,-7.88291
17.9038,26.7325
8.36161,11.8884
3.79268,-8.60613
-5.08208,39.3539
9.41658,-14.5333
14.3236,-9.32071
12.9747,-4.90476
14.613,28.2092
-2.55967,12.769
4.15213,-4.14847
23.827,-7.75397
-0.590329,5.47645
-2.84198,-13.5448
15.2151,-9.3926
23.2986,-11.525
23.9916,-6.82505
24.7824,2.98182
25.7544,14.479
11.0384,3.91062
-0.96132,5.3269
11.8049,-4.94503
-2.08451,22.5565
-0.868572,5.36429
4.19752,-14.1574
17.6011,21.8664
-9.67306,-7.56517
25.7515,15.556
15.4264,-5.10245
0.0590274,-8.17047
8.09401,28.6003
23.8479,-8.60812
17.7074,37.6509
-0.243084,7.55719
-1.14814,-8.11799
-5.21222,39.4093
0.816879,-13.795
15.7629,-5.93718
-7.61921,22.913
-5.2496,39.502
21.1503,-13.6848
-8.86376,23.0583
-3.81156,29.5155
6.19956,21.7987
-5.05611,29.6607
9.60616,11.7432
27.0664,30.7495
24.51,0.715597
1.21083,-8.35308
-2.06588,29.4644
-1.41586,22.5026
0.542182,-8.29916
-0.253719,-9.26691
4.50924,21.9799
-3.22833,12.823
-0.296998,6.88853
10.4044,-8.95981
-1.06916,3.98961
-5.01061,5.74315
11.2924,-14.6397
-0.443667,6.1825
6.20347,-14.3191
-0.72858,29.3566
0.506237,-8.74493
3.85922,28.9418
23.9737,-7.04793
5.50151,12.0293
14.8067,-9.4494
1.39777,-8.81682
27.011,30.6194
15.5099,-8.51904
-2.89063,39.267
-7.7681,29.9691
-2.59706,12.8618
22.5207,-12.2699
4.49048,28.9806
10.9787,5.39604
22.021,-12.9026
-0.464521,7.03663
-5.45716,13.0027
22.2244,-12.6049
-1.71286,29.3911
22.9677,1.06429
2.418,-8.40555
16.5407,8.71632
35.8446,4.96126
16.4782,11.2788
-0.317856,7.74267
24.3331,-2.59027
-9.43966,23.1496
22.0763,-12.7725
24.6523,3.03718
1.87594,-14.015
26.3834,22.2799
8.66991,28.509
13.4058,28.2617
11.4145,-4.77895
-2.31148,-3.62726
26.4718,23.9329
-3.49593,29.5349
-3.15763,-13.5643
14.6766,-9.39404
7.41418,-8.76356
1.51492,-4.02554
-1.53723,5.41821
1.69717,38.8522
11.1132,3.72512
11.6338,3.50368
-4.85186,22.7348
11.0989,-4.79836
-0.647132,5.88483
-0.572356,5.69933
-6.72377,-13.2767
27.6774,38.3275
-0.261057,7.3343
16.7593,10.3139
10.9622,4.63463
-0.198358,-9.13677
11.1996,-14.6771
23.7177,-8.55276
21.2897,-10.2862
2.82782,-8.88726
-9.1054,30.0769
15.4725,-8.42629
-0.12214,-9.86079
2.19157,-13.9956
-9.95222,13.4549
5.24124,12.14
-1.72404,-8.02669
13.5622,-9.30418
6.99426,-4.51225
0.153218,-8.67159
8.94815,28.6212
-9.66988,39.7687
4.23845,-8.64208
15.6087,37.7752
-3.60731,22.5895
1.76864,5.24137
7.98653,-14.4629
-0.795243,5.71732
-5.92498,-13.386
17.6176,22.6278
0.67652,3.93858
-7.26228,-13.2781
14.1265,-5.08737
14.0272,4.25288
-1.98299,5.45415
34.7295,-1.63393
23.6502,-11.0598
1.26763,-8.76146
15.0481,11.3492
24.0441,-5.61789
-3.20626,39.2475
-0.536415,6.14511
-5.60933,-13.3666
-1.16191,3.95222
10.2448,-4.81922
1.87948,-8.40699
25.0326,6.6407
12.7559,21.3149
-0.447995,7.79804
-0.941905,5.01127
24.9622,5.21065
-0.869354,12.5879
10.0153,4.57638
22.9074,-4.13536
3.52087,-4.1873
22.7578,-3.76437
-0.373216,7.61254
7.40264,-4.45544
14.5464,-9.33868
23.8615,-6.76969
13.7735,-5.01403
34.8762,-0.927897
-0.126468,-8.24524
-7.57436,-7.68953
17.7186,-15.0682
11.7716,21.3494
0.598985,-8.70754
16.7758,11.0753
-9.65377,6.02783
26.2591,20.1812
13.6475,21.2431
24.1311,-3.42644
-7.57791,-13.2976
-0.427137,6.9439
-7.33219,5.88549
3.8365,-4.16788
25.4115,10.7827
13.2497,38.0103
-2.61912,-13.5628
21.5709,-11.2511
-4.58095,39.4481
11.3259,21.3854
0.679406,2.86155
10.684,4.52246
-1.40709,5.36285
11.0952,3.50225
18.023,37.6703
-7.24023,13.1465
22.7399,-3.98725
-0.337275,8.05831
10.5912,4.48508
-6.10375,39.4812
0.478584,29.3041
-6.05903,22.7872
-0.180507,4.99474
-9.82208,13.3995
-4.88125,12.9114
1.97367,-8.90812
16.7399,10.6295
4.10477,-14.1947
0.283232,5.18168
1.30003,-13.9237
-7.84209,22.931
17.5637,21.9592
10.4676,-4.83719
4.54254,-4.31455
16.0698,11.222
15.745,-6.16007
21.8908,-12.8472
34.6548,-1.44844
22.7773,-4.08
0.504794,-8.20641
-0.790915,4.10177
3.10516,12.3571
11.0729,4.89491
3.48024,38.7084
23.1712,1.36195
-7.66068,-3.19591
-0.142998,-9.00664
14.1934,-9.26535
3.53386,-9.03393
0.115705,5.32979
18.2833,37.5596
12.6965,-5.01692
-1.76011,5.43618
-0.813998,12.718
13.4726,37.9924
0.362335,3.38064
15.5278,-8.29615
2.14294,38.8162
10.9728,21.4587
25.3921,11.0984
17.76,24.9494
-7.5338,39.5516
-0.368888,5.99699
-5.88087,39.4632
-1.79749,5.52893
25.5179,12.6585
27.1189,31.9567
16.3445,5.72608
7.28458,11.8855
-0.483936,7.35227
24.1685,-3.51919
-0.998711,5.41966
-0.5393,7.22214
-0.446552,7.25953
-4.02711,12.9322
13.4432,28.169
-0.0920871,6.64767
-0.409161,7.16677
15.7809,-5.7143
21.5141,-10.8427
-0.557269,6.99925
26.2202,20.8125
-0.482494,6.81375
-0.537858,6.68362
-0.44511,6.72101
3.81119,12.2104
-5.77201,5.75968
10.9688,-4.743
9.56877,11.8359
7.45157,-8.85631
-2.5215,5.45271
-9.69194,13.3441
-2.29862,5.43474
-2.02038,5.54691
-1.89024,5.49154
17.6327,23.9278
-1.57461,5.51095
8.39491,-14.4061
-0.702495,5.7547
-0.609748,5.79209
-1.35173,5.49299
6.47047,38.5121
25.6811,14.126
-0.665104,5.66195
-0.479608,5.73672
16.5048,8.27055
-0.720468,5.53182
-0.905964,5.45704
-1.18421,5.34488
-1.09146,5.38227
-0.775824,5.40168
-0.683077,5.43906
-0.552941,5.3837
10.7574,-9.03315
25.121,8.29363
26.0959,18.7138
-0.849157,5.04866
-0.811773,4.95592
26.8507,28.0749
10.0772,-4.67111
22.965,-11.7673
2.99035,-14.1049
7.37324,-14.2788
-2.0886,-3.64524
-0.662219,4.58492
-0.569471,4.6223
15.624,11.2579
-0.532087,4.52957
27.3374,33.5542
-0.81033,4.4174
8.07129,-4.50936
4.09677,-4.2786
-8.46272,39.7163
-0.958435,4.24987
-0.865687,4.28726
11.6711,3.41093
12.2767,-14.6742
2.81483,-4.04063
16.7578,10.8524
6.06534,-4.34761
-0.93902,3.93424
-1.03177,3.89685
1.9233,-3.96874
25.7335,15.3332
7.38797,28.747
-1.12452,3.85946
22.6486,-4.56316
-0.864244,3.74874
-0.163856,-8.15249
14.7578,-5.04854
26.7954,27.9447
-9.34692,23.187
0.267121,38.9226
-3.64878,-3.51943
11.504,38.0614
-5.8549,29.77
-2.00583,-13.7469
9.4607,38.3159
-8.66949,5.99333
17.8829,27.5866
-0.795118,-8.19132
-0.208699,22.4501
15.6148,-6.10471
10.876,-4.78039
6.67129,12.0695
12.4736,-4.99895
0.59886,5.2011
17.7571,26.0264
4.18952,-4.24122
-0.691193,29.2638
-7.67065,-13.3349
21.1611,-10.7694
0.492467,3.32529
3.58831,12.2284
17.6895,23.5194
-0.385418,5.23559
-2.98013,-3.57335
-0.613169,-13.7246
23.8838,-8.16235
-0.200704,12.5339
-8.90523,-3.0507
2.21441,5.20542
-9.8668,30.0935
11.8603,-4.81489
9.44597,-4.70994
18.6514,38.7862
13.5506,-4.99606
9.63147,-4.63517
-3.58134,12.8963
-4.07183,29.6262
6.8682,21.7448
15.5045,28.1373
24.7242,3.92871
14.2974,28.1898
21.4199,-10.3416
-0.626277,5.03069
6.42243,21.7808
10.4156,28.458
27.3525,34.8541
16.2366,4.38878
-0.216331,-9.35966
11.229,-4.85372
-5.67926,5.79707
-5.04878,13.0595
17.6536,23.0736
3.66573,38.7831
11.07,5.97194
0.468849,-8.65218
-0.386739,-8.13452
24.7781,4.59736
24.4021,-0.621703
25.8967,16.8006
5.1738,-4.27572
5.84654,21.8721
1.9313,-13.8849
0.376101,-8.68957
1.50025,29.1769
3.12403,-8.55222
18.7029,-15.1027
10.0888,-8.97923
-2.47426,29.4076
12.7518,-4.88678
2.18766,22.1223
15.8428,-14.9618
5.27455,-14.1545
-9.84413,-13.0251
3.26469,22.1251
24.4036,-1.16022
1.11808,-8.39046
27.2432,34.0554
-0.623392,3.95366
-3.67409,12.8589
-0.327176,4.28871
14.2193,-5.04998
11.0321,-14.529
16.2172,4.70441
0.114923,12.5534
24.6343,2.81429
0.727677,-8.22438
15.1108,-5.12187
23.7041,-10.3912
20.3903,-14.2068
10.9996,4.54189
-8.11643,-13.299
0.468728,5.25645
-9.89948,-13.1552
21.3106,-11.1404
1.18462,29.1574
23.6997,-8.77564
5.19652,28.8339
14.7325,11.3298
14.4275,28.1345
9.45752,-9.01806
2.41944,-8.94407
21.2329,-9.87785
5.48943,-4.2563
1.49052,-8.77943
-0.478166,5.19821
14.9807,-5.06651
24.8335,4.7275
0.154539,4.69852
2.63733,-14.0316
6.21819,28.7067
23.6473,-9.9828
23.2575,-3.13167
0.423224,29.174
2.95795,-8.94262
0.315752,-13.8892
-0.424252,5.86687
4.70351,4.91497
15.5667,-8.92741
13.3651,-5.07084
4.71337,28.9626
3.5517,5.09759
4.03486,4.9689
-7.22489,-13.3709
2.51219,-8.90668
11.1136,38.2274
1.36026,5.18456
27.8227,39.5721
3.71045,22.0892
25.1958,8.10813
-3.83428,-3.5942
27.0319,29.7652
2.37315,22.197
16.6126,9.60785
2.54813,-8.46091
-1.5939,-8.08205
12.0426,38.0628
0.691732,-8.67015
26.2368,21.5739
-0.660776,4.0464
35.1832,2.32261
2.65206,28.9943
-7.55507,5.90347
5.10377,28.7966
17.5968,23.482
12.4215,28.2962
-1.62997,5.38083
0.245845,5.27443
0.63493,-8.26177
26.0434,17.5066
22.1871,-12.5122
16.7231,37.6854
9.89174,-4.74589
0.0186295,6.90795
2.59195,-4.02266
-3.69615,-13.5657
15.5825,-14.8511
5.27941,4.82367
-0.301447,22.4127
12.5044,4.28594
11.7984,4.4326
25.7364,14.2561
24.3317,-2.05175
21.7427,-13.0148
11.1269,5.56355
23.1906,1.04632
-0.702371,-8.15394
9.77633,38.3353
-9.91405,6.13856
35.3298,3.02864
3.98936,28.8864
0.950561,-8.24236
0.672317,-8.35452
9.55345,38.3532
24.3511,-2.36738
10.4303,-4.74445
23.7206,-9.62979
21.3451,-10.1561
3.90394,12.2478
0.140234,-3.82496
6.41836,-4.42094
11.5784,3.37355
-9.48756,-7.49039
24.1879,-3.83482
-0.391188,7.38965
12.1353,38.1002
2.61467,29.087
2.72617,22.1237
17.8635,27.9023
0.0775395,12.6461
15.7241,-5.30592
6.87212,-14.373
24.2778,-2.7204
1.1375,-8.7061
-6.93193,29.7671
8.65127,21.6011
13.0429,4.28739
-0.129475,6.74042
24.0592,-4.31797
2.34376,12.3736
12.7746,28.2229
7.74099,28.6736
-5.83614,22.7693
-2.91191,5.61879
-1.37457,-13.708
-5.5579,22.8814
-6.83184,13.2033
2.02891,5.13065
13.4579,-5.03345
16.2338,5.46581
23.9543,-6.7323
-9.40228,23.0568
2.38205,-8.85132
5.54954,28.7606
12.8673,28.2603
23.6681,-10.837
3.07378,-17.5215
-7.39633,22.8951
12.3435,-4.94359
18.6485,39.8632
-0.886548,5.14141
4.82878,-14.1185
23.809,-7.97685
26.0793,17.9524
-1.73558,-3.71857
-8.81892,-7.54431
-6.63901,-3.32316
16.5228,8.49343
3.58909,5.00484
14.4795,-5.1607
22.6134,-12.2325
2.4365,12.411
7.61085,28.729
-0.575781,-13.8173
21.4364,-9.5802
9.23782,38.3338
7.78649,4.75611
6.17016,11.9754
15.2409,-5.17723
-9.7553,23.1302
24.0261,-5.84077
8.13873,11.9063
25.0132,6.95633
-6.90253,39.5905
22.7233,-4.74865
3.62161,-14.0661
11.3181,3.48427
15.5419,28.0446
1.22934,12.4635
26.9571,29.9507
17.3437,20.9001
12.3475,21.2581
1.30502,-8.8542
-5.30496,39.3719
4.50515,-4.2218
4.1936,21.9605
21.3645,-10.4717
-3.07288,-3.61073
5.52682,-4.34905
-4.37279,-3.59565
25.4639,11.9899
24.0635,-5.93352
-8.8378,13.365
23.8284,-8.29249
6.15808,-4.31022
23.4467,-11.3575
9.84792,-9.18414
7.2805,-14.3162
17.5055,22.9061
11.3735,3.61441
-2.26255,-8.02813
16.2553,11.2967
-1.72759,-13.6347
6.74198,-14.3177
27.4632,35.1144
-0.512672,4.21394
26.2907,22.2425
12.5779,-9.26967
26.2008,21.1281
29.2194,-10.4321
24.85,5.48889
17.7614,24.4109
4.88089,28.8145
-8.55547,39.6789
14.0891,-4.99462
23.026,0.117394
11.8197,38.0808
-4.69498,5.76258
25.2289,9.63093
0.324944,3.4734
0.189163,-8.22583
26.075,19.5679
27.6566,39.1817
-6.83918,29.8045
-0.4421,-8.26466
14.2234,21.1517
19.6484,-14.5059
3.20524,-4.20671
6.35566,12.0501
-5.65065,22.844
14.7024,-5.17867
-1.48998,29.3731
12.1321,-9.23373
7.54431,-8.81892
23.7012,-9.31415
24.6566,1.42163
-7.54522,29.9511
12.912,11.5663
5.49351,21.9454
22.7952,-3.85712
26.9959,29.3195
15.0702,37.7738
1.21401,38.9808
-7.3483,39.6264
-2.89735,-13.675
15.7795,-5.17579
23.8989,-6.86244
11.0062,-4.83575
11.1434,6.32495
14.8879,-5.1039
15.3711,-5.23259
-0.496138,4.97532
15.8168,-5.26853
27.7299,39.5347
23.8809,-7.08532
0.860573,4.55187
17.8114,-15.0308
13.4205,-4.9407
14.3494,-5.10534
15.6687,-5.43606
19.964,-14.4865
23.8256,-7.21546
-3.09741,5.54401
14.5723,-5.12331
2.91167,22.1985
-0.442224,5.64398
11.3167,4.02278
13.0121,-4.9975
13.1049,-4.96012
13.588,-5.08881
23.8076,-7.43834
-6.32663,39.4992
16.5796,8.08505
11.9904,-4.87025
12.1206,-4.92561
12.2133,-4.88823
12.5663,-4.96156
-3.59985,-7.92029
25.1016,8.60926
-5.01139,12.9667
12.0832,-4.83287
15.6508,-5.65894
21.0575,-13.7222
23.6847,-10.0756
15.7435,-5.62155
12.4029,21.3883
10.7459,-4.72503
11.5821,-4.92706
11.1917,-4.76098
11.5447,-4.83431
11.8977,-4.90764
12.0278,-4.963
10.3001,-4.68909
10.6531,-4.76242
11.1363,-4.89111
15.6702,-5.97457
10.1146,-4.76386
22.8715,-4.58113
10.6905,-4.85517
-1.86572,-3.66321
13.0755,-14.7835
12.8008,-9.28765
10.8321,4.68999
15.6896,-6.2902
-0.793801,5.1788
14.8621,-9.31926
0.895201,-8.37249
-0.771496,3.78613
2.79031,5.11412
23.7371,-8.86839
-1.74556,-13.8576
21.4184,-9.80308
1.52791,-8.87218
24.5639,1.38425
27.5711,36.4517
1.52292,-13.9417
-3.38851,-3.63015
-8.71499,29.9108
-0.713912,-3.84582
25.8996,15.7236
15.6867,-5.21317
1.47429,38.8701
3.70637,-4.11252
7.09855,-8.78297
-7.77796,5.92144
6.31094,28.7441
-1.73883,39.0844
1.17344,-8.26033
24.7645,2.75893
-6.1965,39.4438
-0.476723,4.65969
15.4545,-8.64917
17.6406,27.9202
13.0716,21.3344
13.5248,-9.21143
-8.35386,6.01274
0.474498,3.10239
15.4739,-8.9648
15.4365,-8.87205
24.2044,-3.07342
27.3331,35.1698
-6.80979,39.6279
-2.53437,-3.60929
-9.17194,-7.47098
4.59465,38.6185
14.9922,-9.37462
-1.58273,29.3357
15.1223,-9.42998
16.5449,21.0094
23.8105,-8.51537
6.17094,4.75179
1.7458,-13.9597
-4.62506,-13.4011
-9.53241,23.1122
13.0162,21.2042
13.9152,-9.37751
-3.40318,29.5723
4.52787,28.8879
26.6861,27.146
-2.40423,-3.66465
15.4118,28.1
14.0338,-5.12475
17.4957,-15.0502
0.586001,-3.86091
22.3352,-12.3447
8.97436,-8.88937
-0.252276,-9.80542
11.2885,21.4781
-8.06498,22.949
14.1412,37.9384
14.2308,-9.35809
8.1234,38.4237
-9.89277,39.7867
-2.64178,29.5557
13.9705,-9.24737
18.614,38.8789
10.5904,11.7087
1.34097,-8.40844
2.02903,-8.77799
2.06642,-8.87073
25.4668,10.9129
1.7134,-8.7974
0.987948,-8.3351
1.84354,-8.85276
0.412046,-8.2438
0.281911,-8.18844
0.449434,-8.33655
1.04475,-8.74348
1.17489,-8.79884
0.096415,-8.26321
0.821868,-8.72551
1.08214,-8.83623
-4.27596,22.6435
-0.256604,-8.18988
0.72912,-8.7629
-0.479487,-8.17191
0.245966,-8.63421
-0.832506,-8.09858
0.0230823,-8.61623
-0.664983,-8.24668
0.06047,-8.70898
-1.05539,-8.0806
-0.887866,-8.22871
25.9851,18.4535
16.5436,7.6393
13.6848,21.1503
25.2317,8.5539
-0.0322778,-8.74637
-1.018,-8.17335
-1.11075,-8.21074
-0.0502503,-8.96925
8.8554,28.5838
0.6755,38.9794
10.9134,-4.87314
24.2224,-2.85054
-0.160971,-9.22952
0.913713,12.4441
2.97502,12.4125
-0.719025,4.99331
0.381751,3.06501
27.1893,33.3867
16.1846,37.6839
-6.07778,29.7879
13.9036,-5.06939
26.1872,19.2897
22.9304,1.15704
25.7558,13.9405
14.2567,-5.14273
25.735,14.7946
-7.90809,5.9768
10.9651,3.5576
11.0579,3.59499
2.10237,-8.42497
26.9765,29.6351
-5.12263,-7.88723
17.7032,25.3578
-0.517,5.82948
22.8506,-3.72698
15.5566,-5.15781
16.3474,4.64905
22.6845,-4.11739
7.9379,38.3489
-1.12884,5.47501
24.2749,-1.64337
13.3277,-4.97809
24.6013,1.2915
14.8519,8.35897
15.2036,-5.08448
-5.83222,-13.3486
15.1482,-5.21462
13.6808,-5.05142
4.35049,4.98831
13.1422,-5.05286
12.8526,-14.7655
12.2507,-4.98097
10.5604,-4.79981
10.2074,-4.72647
13.8516,28.2258
-5.11213,22.8455
9.15631,-14.4226
17.5414,23.3519
26.4373,22.9486
17.5594,23.5747
15.4531,-8.11066
12.0873,21.3689
15.4905,-8.2034
-6.79446,13.1105
17.325,27.9008
-1.82033,-13.6721
6.48171,-14.2069
7.47086,4.7367
15.085,-9.33724
14.3609,-9.41345
15.7989,-5.49142
1.74935,-8.35163
17.4365,20.9375
2.4748,-8.81393
9.85435,-4.65314
1.30358,-8.31569
2.15917,-8.83335
24.3108,-1.19761
3.44285,38.8011
1.0807,-8.29772
1.93628,-8.81537
1.36038,-8.72407
-0.219216,-8.28263
-0.349352,-8.22727
-0.271691,-9.48979
14.1007,-9.30273
17.6866,24.5964
0.914616,-8.68812
15.525,-7.21912
1.32209,12.5009
-0.591111,12.7
-3.32907,22.7017
11.4519,-4.8717
-1.26709,29.3551
10.8141,4.46711
23.9169,-6.63955
0.952003,-8.78087
14.9253,-5.19664
11.7676,-4.85228
9.53229,-9.20356
25.3022,9.98395
18.4673,38.1729
2.37706,-13.9208
13.785,-9.32215
-0.305533,-3.78902
26.8313,28.3905
-8.92976,6.10405
15.7175,4.07171
13.6923,-9.35954
1.43372,-8.37105
-7.88998,-7.70894
0.765065,-8.31713
24.167,-2.98067
0.69305,4.69997
22.5982,0.376222
0.753524,-4.00902
11.019,4.22625
-1.95047,-13.6167
-1.33045,39.1412
15.4933,-9.28043
1.52646,-8.33366
2.25192,-8.79596
-0.289664,-9.71268
25.4129,10.2442
-0.0129838,4.84663
24.2404,-2.62765
4.34971,12.2119
15.5983,-6.8661
27.4769,36.9528
17.4845,37.6689
0.344363,3.15775
6.97959,28.6902
23.9377,-7.4937
-7.34097,23.0252
24.221,-2.31202
1.6566,-8.38902
2.64232,-8.96204
11.7639,3.44832
15.6248,4.03432
21.3811,-9.71033
2.72209,-4.07802
21.3839,-10.7874
2.98236,-4.18874
8.61389,21.6938
-0.346169,39.1067
2.99708,38.8371
-5.17158,-3.48637
15.5084,-7.98052
11.8683,-14.731
-7.81613,13.2378
5.37216,4.86106
11.2807,3.57702
5.06639,28.8893
25.4862,10.5972
-3.60339,-13.5283
-0.617078,22.3933
7.69374,4.71872
0.455083,3.41803
-0.591771,6.01497
6.95687,-4.4195
29.0518,-10.284
26.5243,25.14
-2.63036,39.1562
21.3092,-10.6019
11.7823,38.1735
11.124,6.64058
24.2238,-3.38905
24.745,3.07457
22.875,1.0269
-1.52737,29.4659
13.0422,11.511
6.48658,4.77119
21.1431,-10.9923
14.7172,37.8471
23.1684,-11.4697
3.65101,-4.24266
21.2524,-10.1935
25.8083,15.1477
3.16785,-4.11396
14.32,-14.9287
5.53482,-14.2652
4.33438,38.7292
-9.48439,39.8435
29.2567,-10.5249
10.9414,5.48877
10.9831,3.78049
11.2254,3.44688
14.892,21.0978
13.1164,-9.26823
16.2293,20.99
3.03772,-4.0586
3.29799,-4.16932
3.42812,-4.22469
-0.705917,-13.762
15.6908,20.9886
-5.07475,22.7527
21.3631,-9.93321
22.7205,-3.67162
0.854267,-13.8878
25.8608,16.3548
-0.901636,3.8415
8.04676,4.64539
11.9651,11.5081
6.38896,-14.2443
2.86376,-8.4415
11.9571,21.4242
-3.19015,5.50663
3.42079,12.3765
-3.02749,-13.6196
1.8273,38.7968
22.5608,0.46897
24.2583,-2.40477
-6.36719,-7.74201
24.0412,-4.54086
-0.994384,3.80411
0.623388,-3.95365
7.53277,-4.5108
11.1671,4.39378
9.50542,21.6219
17.7557,26.565
3.45817,12.2838
0.380308,3.60352
26.9406,29.1893
-0.696725,3.60065
24.8529,4.41187
9.54281,21.5292
-8.35464,13.2363
-7.25555,39.6638
10.5538,4.57783
-0.288342,3.65744
26.2188,21.351
9.20842,28.5104
11.2032,-9.06909
5.59504,4.84309
3.71436,-14.0287
-9.80319,-7.50981
18.1531,37.6149
27.1174,32.4952
-6.60896,13.1853
-2.35884,-13.6735
4.15622,22.0532
6.25492,21.9289
6.64923,-14.3551
24.3662,-1.06747
24.4589,-1.03008
26.1153,18.3982
24.441,-1.25297
-4.9487,-3.50434
-6.5869,39.6099
13.0803,4.19463
1.96477,22.1402
12.1987,28.3142
17.251,20.8627
0.437111,3.19514
0.567246,3.13978
15.3078,-9.35521
25.9672,18.2306
0.34292,3.69627
25.2497,8.77678
11.0583,38.0973
-0.268145,-3.88176
3.39074,-4.13194
23.0196,-4.41361
-7.43371,22.9878
36.9382,5.72554
26.8522,27.5364
-4.00823,-7.9771
10.7214,4.42973
21.6593,-9.59817
7.63352,-14.3896
-8.88252,30.059
14.1306,21.1144
15.3484,37.886
23.0979,1.00893
-1.31434,5.40023
24.3482,-1.29035
36.1034,5.38905
5.08905,-14.2293
11.188,3.53964
11.1506,3.63237
-7.11808,23.0072
34.0147,15.6524
-3.3805,-13.5463
22.8326,-3.94987
27.1534,32.9409
2.15418,-13.9029
2.23568,38.8536
17.5788,23.2591
-0.375562,29.2833
26.6904,25.5304
16.7039,10.1838
-0.438917,39.0693
15.8575,28.064
6.64532,21.7628
8.18675,28.6377
-6.59009,-7.72404
1.84209,-8.31425
2.00962,-8.46235
12.4104,-9.12157
15.4006,-9.31782
22.6909,0.41361
3.61362,-4.14991
3.74376,-4.20527
3.87389,-4.26063
-8.55864,-7.65503
26.6681,26.9231
14.6356,-14.9093
22.6536,0.506358
11.8013,3.35557
-0.222762,-13.8907
12.3735,11.5649
-0.264059,22.32
13.7108,11.457
24.7975,4.28173
-5.54991,12.9653
1.97223,-8.36961
16.8532,37.63
0.543624,-8.83767
2.2325,-8.48033
16.0545,37.7393
12.8413,37.9535
34.5225,-7.53962
-1.19298,22.4846
1.89877,5.18601
12.4403,21.2955
22.8211,0.35825
23.556,-10.5587
-6.25516,5.88838
4.41241,-4.25919
13.9558,37.8637
5.7164,21.9275
15.5272,-14.9812
-9.44374,-3.05214
13.1089,21.2416
0.136985,38.978
3.96664,-4.22324
11.255,-14.547
-6.41611,-3.34114
2.66017,5.16948
22.6162,0.599106
-9.98226,-3.05357
2.99534,-9.03537
5.64229,28.798
-1.63875,22.5205
2.95296,-14.0121
34.4901,-2.37736
10.0145,11.8
-0.307757,3.97307
23.8644,-7.84672
11.0656,21.4961
7.08701,-4.47486
17.299,37.5941
14.4422,-5.06795
16.7343,-15.0337
16.1732,28.0834
-9.58032,-7.52778
26.5631,24.5088
1.61566,-13.9043
26.0254,17.2837
-3.89619,5.65329
15.5832,-8.16602
23.9334,-5.87816
21.9836,-12.8098
4.75076,28.8699
17.7046,24.8193
15.5638,-7.85039
0.601745,4.12407
0.549274,2.9169
2.9303,29.1064
13.1976,-4.92273
-0.299883,7.96556
-3.38443,22.5716
10.9802,4.85752
-2.51165,29.5004
10.9637,4.09611
11.0564,4.1335
10.523,-4.70706
3.92925,-4.13049
26.2411,19.9583
-2.75725,-3.59132
33.9718,-9.91801
1.54498,12.4829
23.9183,-7.17807
4.24897,22.0906
25.9686,17.6921
11.1492,4.17089
16.0332,4.09112
11.1074,5.87918
5.14441,-14.0991
2.92044,5.05876
-0.262499,7.87282
-0.355247,7.83543
22.2798,-12.4748
-5.31638,29.7714
4.63529,-4.27716
-6.27444,-7.70462
15.532,3.99693
15.8477,4.01635
-0.235871,4.86461
-0.503351,7.6679
10.9263,4.18886
-7.93894,-3.30808
0.547831,3.45541
22.6715,0.729241
5.94806,4.76975
12.7933,21.2222
26.4179,23.2642
12.9863,-9.21287
17.471,21.9218
24.3841,-0.844587
-1.76888,22.5759
17.8304,26.3795
34.5814,-1.80146
-0.280468,7.64992
11.0744,4.35639
25.3755,10.337
9.92258,4.53899
10.2756,4.46566
5.05575,12.0652
11.541,3.46629
11.8566,3.48571
24.8155,4.50461
25.2842,9.76108
9.16118,4.55552
-8.02367,-13.2616
-1.18907,-13.6333
17.6852,25.1349
23.2058,-11.5624
0.636372,-8.80029
15.5113,-9.05755
13.2757,28.3171
2.69678,12.3003
-8.06904,-3.25272
10.9608,5.17314
11.649,-9.10504
27.7673,39.4419
4.76542,-4.33252
10.75,21.4767
15.6012,-7.94313
22.9987,-3.55946
8.93829,4.57351
11.037,4.44913
7.601,4.68133
-1.22237,12.6612
2.32525,-8.44294
11.001,4.00337
11.0938,4.04076
18.6859,39.7704
-6.03306,13.094
7.8484,-4.49139
4.85817,-4.29513
4.98831,-4.35049
27.2475,32.4398
3.08809,-8.99798
9.98449,-4.7085
-5.51306,-7.72115
0.60463,3.04704
11.1297,4.48652
10.8092,-14.511
26.1843,20.3667
0.877103,5.31326
8.77077,4.72161
25.0851,7.84786
24.0951,-3.87221
10.7767,4.55985
10.9069,4.5045
-2.49698,-3.70204
11.53,28.3681
9.60694,4.51959
-0.38109,3.62005
0.398277,3.82641
-8.45538,23.1151
0.529859,3.23253
5.30394,-4.33108
0.691608,5.23849
0.232196,3.43601
13.9296,-14.7627
-0.368231,12.6821
-1.97313,29.5018
2.45538,-8.4983
15.6199,-14.9438
10.0527,4.48364
10.2382,4.55842
10.3683,4.50305
10.8695,4.59724
11.055,4.67202
11.4109,3.52165
15.3092,4.01491
27.4424,35.9686
16.7491,27.9921
24.3123,-1.73612
4.91761,22.0367
15.5307,-9.37318
15.7615,-5.39867
-7.73071,29.8763
-4.88048,5.6878
4.82078,-4.20238
4.95092,-4.25774
5.04367,-4.22036
8.31689,28.5823
23.7386,-9.4069
11.3541,3.93004
13.3586,4.30679
21.1582,-9.69236
27.3705,35.077
29.2927,-10.0791
2.28786,-8.35019
-0.273255,4.95735
-0.586001,3.86091
0.28756,3.56613
5.21119,-4.36847
15.3378,21.0619
15.6534,21.0813
15.471,-7.88777
-9.85212,-3.10894
9.69969,4.55698
9.79244,4.59436
10.1081,4.61377
23.0454,-0.198237
11.0176,4.76476
15.8103,4.1091
16.2187,4.1659
24.0247,-5.30225
9.82983,4.50161
10.331,4.59581
21.4019,-10.5645
5.84245,-4.32963
15.5264,-7.75764
5.87984,-4.42238
21.1956,-9.78511
15.4351,-8.33354
15.5652,-8.3889
24.1534,-4.8191
0.515972,29.2114
21.2344,-10.4164
26.2936,21.1655
-3.25039,-13.6017
1.80602,5.14863
9.47681,4.57494
9.56956,4.61233
9.66231,4.64972
9.88519,4.63175
11.894,3.39296
-1.30448,29.4479
-3.06134,-7.91885
20.0193,-14.3564
25.5581,11.4888
21.1984,-10.8621
21.3286,-10.9175
14.2046,28.1524
35.4765,3.73468
-2.97605,22.6284
1.1619,-3.95221
-2.22869,-13.7289
0.790126,3.12182
-7.30358,22.9325
8.49252,4.60945
26.7608,26.9605
5.65696,-4.40441
11.9868,3.43035
2.67827,-8.51627
-5.97037,-3.37708
22.8161,-4.71126
10.8507,11.5979
5.97259,-4.385
5.48619,38.5466
24.3691,-2.1445
-4.94071,-13.4205
-6.37074,-13.35
27.6401,38.4203
15.6536,-6.73597
-3.74153,-3.55682
4.8435,28.9073
26.8852,29.0592
3.0507,-8.90524
3.21822,-9.05334
2.77102,-8.47888
9.25393,4.59291
9.43942,4.66769
8.45514,4.70219
10.9428,4.95026
11.0356,4.98765
5.26655,-4.23833
9.03104,4.61089
0.0977365,5.1069
7.31398,21.7089
26.3849,21.7414
8.80816,4.62886
8.90091,4.66625
9.12379,4.64828
9.21654,4.68567
1.39278,-13.8863
10.9054,5.04302
10.9982,5.0804
11.0909,5.11779
24.3288,-0.974722
6.29976,-8.6737
25.7529,15.0175
-0.588886,4.93794
5.74971,-4.36702
0.283353,-8.72695
15.6191,-7.72025
16.1978,5.02005
21.2509,-9.65497
-9.00796,-13.2271
-3.48126,-3.66754
17.7448,37.5581
-1.92108,-3.79334
23.7026,-9.85267
-1.2377,39.1785
34.9359,-2.41331
26.8687,28.2978
26.924,28.4279
0.846272,-3.97163
25.5912,13.0116
26.0614,17.7295
-1.73149,22.4831
8.58527,4.64684
8.67802,4.68423
8.99366,4.70363
14.4722,11.4405
-0.808888,3.87889
24.9787,5.97205
7.26925,38.4028
6.5191,-14.2997
-8.59957,-13.1703
23.7911,-8.19974
8.52859,-8.85342
15.9729,-15.0172
5.71232,-4.27427
6.10272,-4.44036
0.561476,5.29384
15.489,-7.66489
-0.087638,-8.8765
5.99531,28.7247
3.18084,-8.9606
0.585215,3.36267
5.22273,-8.67658
14.4015,37.8277
5.55688,12.1594
14.94,37.8292
9.85843,21.5486
-9.53975,39.7134
27.3554,33.7771
6.71932,28.8009
0.117148,4.79128
-4.25733,29.5514
7.06116,-8.69023
8.26965,4.62741
11.0161,5.30328
11.2433,3.66976
-3.4259,-3.5374
-6.34791,5.85099
11.0715,5.43342
21.4752,-10.2115
-4.58412,-7.88578
26.5617,25.0473
-1.28981,-3.75451
2.51074,-8.36816
-3.03549,-3.70348
7.82387,4.66337
2.86022,-14.0495
-3.89698,12.8769
22.8017,0.673881
17.0761,37.612
0.399719,3.2879
24.9442,4.98777
4.37502,-4.16644
16.8271,-14.9963
9.12301,11.8719
16.5587,8.93921
34.7849,-1.5038
-0.440782,5.10547
-5.64187,5.70433
10.445,38.2814
-9.22412,39.7328
21.4932,-9.98857
-0.501006,-14.0028
-1.70553,12.7899
14.2012,8.63577
17.453,21.6989
7.50747,11.8675
11.5188,-9.04968
8.42431,-4.58269
22.6651,-3.80176
6.19547,-4.40297
26.8701,27.7593
3.5698,-8.58816
7.85249,21.7103
-3.16563,-3.64812
22.6341,0.821989
24.6192,1.51438
8.00937,4.73814
-4.97322,5.65041
17.4177,27.9382
-6.41938,39.4618
24.9009,21.1432
7.15523,4.71728
24.2763,-2.18189
-4.45082,39.3928
6.54849,-4.4763
-2.43753,22.6298
6.06942,21.8541
-0.310643,5.0501
11.0535,5.21053
11.6374,-4.79692
-4.38746,29.6068
24.0995,-5.48775
33.8266,-11.1626
13.235,-5.01548
15.5818,-7.6275
5.53836,-8.65717
6.49643,28.8189
0.528416,3.77104
-7.86085,29.9317
-9.28356,13.4009
21.4767,-10.75
2.19511,-8.38758
-2.81261,-3.72145
24.2598,-2.94328
-2.94275,-3.66609
-7.5005,13.2572
35.7892,4.83113
15.8949,27.9713
-0.846272,3.97163
11.0341,5.52616
0.435668,3.73366
7.37811,4.69931
7.5636,4.77409
11.0521,5.74904
12.2914,28.3516
-6.44066,5.8136
10.9967,5.61892
14.6317,21.2085
6.16963,-8.61834
25.157,8.7394
24.3468,-0.751839
24.4395,-0.714451
-8.21387,30.005
6.64124,-4.43891
9.57611,-4.7653
21.3077,-10.0634
0.0603489,5.19965
23.2086,1.2692
7.47008,11.9603
8.00126,28.5629
-1.39723,29.4105
2.64088,-8.42352
-5.87353,22.862
-2.26608,-13.6361
26.1498,19.3824
-9.49112,-13.0984
-8.7377,-3.19881
22.6314,-12.0096
22.7615,-12.065
16.3804,6.17186
22.857,0.804017
6.96841,-8.72761
-5.29763,22.7707
4.14889,38.6545
22.7413,-4.52577
22.576,-12.1397
9.1045,-8.94473
9.66243,-9.25892
2.45857,38.8356
6.04081,4.80714
-0.0741183,6.87056
11.1448,5.78643
11.1254,6.10206
27.3345,34.6313
10.9394,-14.5664
25.8637,15.2778
0.26526,4.95879
23.0051,0.97154
13.9719,4.12274
34.7281,-1.09542
34.8582,-1.15078
-4.43549,12.8754
6.61671,4.71584
24.0801,-5.17212
10.7053,38.1706
1.61921,-8.29627
-0.125147,5.12487
7.24798,4.75466
7.34072,4.79205
22.7025,-3.89451
-7.32233,29.9331
11.0147,5.84179
-6.26328,29.7132
-0.348034,5.14286
-0.255286,5.18024
-0.162538,5.21763
0.491025,3.8638
11.2361,6.36233
13.2091,-9.23084
14.0745,28.2078
27.694,39.0889
-6.9431,-7.6507
8.84423,-8.83401
6.5111,-4.38355
-5.91825,39.556
24.1597,13.6205
14.9026,37.9219
-0.0877591,5.03213
-0.0848739,3.9551
-0.102846,3.73221
-3.73354,-13.473
6.8396,4.69786
7.02509,4.77264
7.11784,4.81003
-9.59919,13.3815
11.1628,6.00933
24.7601,4.37448
0.824632,4.10609
8.30571,-8.83545
22.8865,-3.28122
26.7414,27.2761
-2.62711,-3.64668
16.3998,5.85622
13.4694,-9.34156
-2.83846,-7.93682
6.70946,4.75323
6.80221,4.79062
-1.24089,-8.15538
11.0327,6.06468
12.1169,3.37499
13.2017,21.279
2.85631,22.0683
35.309,3.88279
17.8843,27.0481
24.7795,4.05885
9.36795,38.2785
-6.68284,-7.76143
16.6651,10.815
-1.82833,-3.75596
17.7061,24.2808
22.3725,-12.4374
-9.19815,30.0395
22.1317,-12.6423
17.7406,25.2651
21.7248,-13.2376
17.9577,27.4011
-8.65963,30.041
-0.53353,5.06808
0.153097,5.23704
0.827517,3.02906
24.0815,-5.71063
0.417692,3.51078
6.60385,-4.34616
6.73399,-4.40152
16.5242,7.95492
7.21714,-4.53022
-0.0337205,-8.20785
14.6244,37.8097
15.3337,-5.13984
6.89495,4.82801
11.088,6.19482
11.1808,6.23221
11.2793,4.11554
11.372,4.15293
24.9981,5.65642
15.9404,4.05374
-0.71614,3.91628
12.0242,3.3376
26.093,19.7908
-1.93575,29.4091
-2.62303,22.555
24.832,5.26601
16.2726,4.83455
16.3594,20.9346
24.3293,19.619
-3.3364,39.3029
16.6888,8.88384
24.9607,5.74917
5.36729,-14.1171
24.4769,-0.807199
-5.14153,13.0221
-9.78391,6.08319
8.17203,-14.3881
23.9873,-5.20951
35.6965,4.79374
-1.9991,39.1951
6.86412,-4.45689
-5.20897,-3.39362
0.0783214,5.42253
-0.645689,5.34632
6.7861,38.5315
23.2612,-11.4323
2.3217,-14.051
26.9061,28.205
-9.18346,-3.16286
24.6746,1.64452
-8.68877,-7.59967
22.6895,0.952125
22.9124,0.934152
-2.27001,22.4817
-4.59568,-3.57767
9.90647,38.2799
19.222,-14.7856
-2.82728,29.481
-2.19602,29.5198
2.08349,12.4844
15.6493,-5.12043
12.9194,-5.03489
17.5249,22.5905
12.1514,4.35927
24.9248,5.3034
4.24163,38.6918
2.03877,29.1783
-9.57713,39.8061
-2.44805,-8.1029
14.1672,28.2452
5.54155,38.6768
-1.76089,12.6598
-6.92459,13.1659
6.05067,28.8548
9.60208,-14.4586
13.157,37.9729
-9.11604,13.2529
8.56917,38.3878
16.6874,9.42235
-0.423587,12.5519
14.312,-5.01259
1.00724,5.2579
2.19656,-8.92609
23.1008,-0.0681017
1.40751,29.1395
-4.17929,-13.437
27.2835,32.8856
25.6077,13.773
-8.77835,39.6969
1.42217,-4.06293
26.6156,25.7159
5.95792,28.8174
14.7333,4.10621
9.19724,-8.90734
9.32738,-8.9627
9.62504,-9.16617
12.4109,11.4721
12.4509,38.1196
-0.0697904,5.25502
7.56282,11.9977
6.39383,4.73381
6.57933,4.80858
6.67207,4.84597
6.28822,-4.36558
11.0506,6.28756
-3.51865,-3.57479
6.51518,21.8182
21.5946,-13.1823
23.2266,1.49208
23.3193,1.52947
2.7742,38.855
15.6371,-7.49737
-7.42494,5.8481
-7.01734,13.1285
2.9939,-8.49686
15.672,27.9892
16.5091,6.655
0.639136,4.03132
15.7274,28.1194
16.8645,-15.089
22.8391,0.581133
26.942,28.6508
25.7889,15.4633
8.23226,4.72016
24.8169,3.9661
-2.13242,-8.08349
22.852,-4.2655
3.8445,-14.084
9.28253,21.6399
36.1962,5.42644
-0.970097,22.4666
22.8585,0.265502
22.9886,0.210142
-6.37872,-3.43389
10.9803,-9.05112
34.8208,-1.05803
26.0046,18.1379
21.4573,-10.4343
-5.36441,13.0401
16.0324,11.3147
-2.8046,-13.6376
14.3802,4.17954
3.0831,-14.0675
-4.11907,5.67126
10.9281,38.1527
-1.91308,-13.7095
6.33715,-8.76644
9.17103,28.6032
19.0365,-14.8604
16.4522,20.972
22.9268,-4.45099
2.86521,-8.98001
14.2826,-14.836
11.2144,28.3487
0.631384,-13.8698
15.7061,-5.5288
-0.554384,5.92222
24.0276,-6.37928
15.507,-7.44201
21.4379,-10.1187
-2.00228,-8.13885
26.1469,20.4595
13.7477,-9.2294
14.1574,4.19752
13.8778,-9.28476
14.0079,-9.34012
24.405,-1.69873
-7.41508,29.8958
8.64719,-4.60067
18.7957,-15.0653
26.6875,26.6075
2.73363,-8.38614
2.90115,-8.53424
3.40372,-8.97857
23.1935,-0.0307141
13.9964,-5.03201
24.6732,2.18303
17.9789,-15.1789
6.26369,4.78918
6.44919,4.86395
1.99152,5.2234
11.1614,6.54784
0.00684982,39.0333
7.91662,4.70076
24.8903,4.31912
24.6372,1.73727
-5.72476,29.7146
-6.54626,-3.28577
10.1,28.4385
22.8492,-3.18847
24.7285,2.31317
11.1987,6.45508
27.4797,35.8758
24.868,5.71178
25.5013,11.8972
17.7197,26.1192
22.9419,-3.15108
31.393,-24.6506
15.7076,-6.06732
22.888,-3.81973
-9.93687,-13.0625
-8.73363,23.0029
-0.575241,6.77636
15.6882,-5.75169
15.5233,21.1367
5.43407,-4.38644
22.6688,-12.1024
21.1877,-13.7776
2.81892,22.1611
22.4279,-12.3073
17.5803,22.7206
-0.493253,3.89829
26.7429,26.7376
25.4489,10.69
-7.7045,-7.63418
24.9399,6.60331
21.5126,-10.3042
-1.78295,-13.7649
-0.360893,-3.91915
0.304086,4.32754
0.823189,4.64461
1.15679,4.88691
6.89417,12.0516
-6.32339,-3.30376
14.5202,28.1718
6.13356,4.84453
24.7422,4.15159
16.3114,4.20329
11.1686,3.85527
-5.56843,-7.85129
35.2342,4.06828
-4.68042,-13.5312
17.6687,24.3735
22.87,-4.04261
16.7384,11.168
34.7101,-1.3183
-2.05121,-3.73798
1.80525,12.3722
1.71328,5.11124
5.67168,38.6214
10.835,3.61296
11.2541,6.58523
-8.09359,5.90202
-9.31686,39.6954
3.82183,29.0345
-0.62772,5.56921
16.4334,27.9727
24.6911,2.40592
6.29622,-14.2817
-8.22451,13.181
15.319,28.0626
-0.60542,4.17655
26.4194,22.7257
-9.08665,23.0762
2.06498,-8.33222
-8.22373,5.95739
24.6163,2.59141
-1.01482,39.1606
24.7465,2.53605
2.26165,29.1603
-2.33679,12.7511
27.6746,39.4046
2.60493,-8.86929
11.8644,21.3868
3.58032,22.1446
13.1723,11.4556
11.6748,-4.88967
-5.79129,-7.83331
33.7338,-11.1999
10.0626,28.5313
0.746186,12.5922
3.7553,-8.51339
35.3104,3.34427
8.44702,28.527
13.3393,-9.2862
-7.56385,23.0432
25.0312,7.17921
24.4366,0.362578
-9.5698,23.2049
21.4213,-10.8801
9.33856,28.4551
16.7233,9.86813
-5.02672,39.4841
24.5294,0.399965
9.98857,21.4932
8.17611,11.8136
9.66886,-4.72792
9.42013,-8.92531
9.71779,-9.12878
22.9822,-4.32086
0.227868,5.05155
22.906,-3.59685
5.72518,4.78772
5.91068,4.8625
11.1419,6.86346
-7.93093,-13.2242
11.1793,6.77072
10.349,-9.08995
14.9513,-14.8899
9.79166,11.8179
18.4853,38.3957
26.4884,24.6943
25.5926,12.4731
22.8894,-4.35825
23.7192,-9.09127
14.6843,8.50709
7.17975,-4.43747
7.30989,-4.49283
7.44002,-4.54819
11.6415,21.4048
0.785798,4.73736
-3.14291,29.4615
24.1714,-4.59622
-0.130014,-13.8533
10.9816,4.31901
14.8892,8.26623
0.322481,39.0527
-9.16076,29.9468
25.63,12.3803
-8.2804,-7.54287
-7.6153,-13.2048
11.4094,4.06017
11.1312,3.94801
11.4468,3.96743
11.5396,4.00482
-0.501909,7.12938
-7.37036,13.2018
27.0649,31.288
-0.974183,-3.7351
-5.47249,39.52
17.7255,23.9651
26.2396,20.4969
35.2177,3.30689
1.67511,12.4276
16.2906,5.05743
35.4046,2.84315
-7.70804,-13.2422
-0.335832,7.5198
12.3743,4.34131
27.6954,38.5504
-0.439339,4.56695
-7.06206,29.8224
24.2972,-3.03603
2.31371,-4.13482
26.4208,22.1872
16.2512,-14.905
26.8119,28.7062
11.6895,38.1361
26.5977,25.493
5.00303,38.6753
-8.32525,23.0597
24.1174,-5.26487
26.2037,20.0511
-5.42776,22.8261
17.5105,27.9756
14.5916,8.4697
-9.35425,39.7882
2.90433,38.7997
24.0427,-5.07937
23.0914,-3.52207
34.0645,-9.88062
-3.72999,-7.86493
13.3019,-9.19346
-9.71045,-7.47242
15.1149,21.0799
-2.17336,-13.5988
15.7255,-5.84444
23.7537,-8.10699
-1.46731,-13.7454
15.6347,28.082
15.7168,11.2953
26.7055,26.8303
-7.97223,22.9864
-1.64283,-3.68118
15.727,-6.38295
2.88306,5.1515
23.8299,-8.831
26.1289,20.2366
24.7077,3.16731
14.5104,4.12418
1.19929,-4.04496
-0.631141,-13.9475
26.9585,29.4122
-0.0100985,3.7696
0.905718,22.3602
15.2525,-9.48534
0.226551,-8.31857
15.4638,-5.1952
1.27737,29.1948
13.6549,-9.26679
26.74,27.8146
-3.35846,12.8783
9.6168,28.5672
-2.46615,5.58285
-0.663661,5.12343
-0.570914,5.16082
-0.422809,5.32835
-0.330061,5.36574
11.7422,11.526
11.835,11.5634
11.9277,11.6008
5.50229,4.80571
5.78054,4.91787
0.306972,3.25051
25.8773,17.1162
14.629,8.37694
14.7217,8.41433
11.1642,5.47081
-2.92003,29.4436
-1.56006,-13.7828
16.7952,10.7597
5.73504,28.8354
35.6246,3.9022
-2.87452,5.52604
-1.37848,22.4098
-3.25838,-3.68551
35.9553,5.22153
12.6346,4.23058
-3.70414,-3.64956
-0.572235,-8.2093
23.1338,1.45469
-9.80675,-13.1178
6.74553,-8.70964
0.378865,4.14204
0.471613,4.17942
23.1561,0.0620338
-1.92841,12.8079
9.07829,28.5658
3.48757,22.1072
27.7314,38.9962
11.1865,4.07815
5.40468,-14.2098
30.3804,6.74787
15.3084,11.2385
23.264,1.39933
24.8543,3.87335
15.5313,11.2205
-2.61557,-7.9548
12.6591,-4.92417
16.6416,-15.0711
24.7271,2.85168
25.6106,12.6959
1.78673,-8.44438
13.6434,-4.95867
2.82283,-13.9568
-5.49454,13.0954
4.30499,28.9058
24.6358,2.27578
-8.75238,30.0036
-4.20197,29.6815
7.97541,24.3475
24.5804,2.14564
6.38506,21.8735
9.76161,-4.69053
23.0634,0.0246461
1.12127,38.9435
16.3624,5.94898
-6.45677,39.5545
25.446,11.767
5.9352,-4.29225
14.8634,4.05085
25.41,11.3212
16.6306,9.83074
-4.09046,22.7182
14.7693,-9.35665
-0.431583,22.4681
15.7549,3.97896
-4.89658,39.4287
16.6845,10.4994
8.20942,-14.4809
11.4666,38.1541
-3.92703,-3.63159
-3.46654,39.3583
11.7529,28.3501
2.52192,29.0496
15.5458,-8.07327
5.55766,4.93583
-8.20245,39.6056
14.7591,8.32158
11.5036,3.55904
27.0275,31.3808
5.05653,4.84165
-7.17752,-3.3246
-3.9123,39.3942
14.9188,4.18099
-8.36997,39.7537
13.9711,11.3463
2.91966,12.2823
0.27037,-3.88032
-2.575,39.2864
11.2973,4.33841
24.9082,4.542
24.799,3.74322
15.0181,-5.15926
2.88227,12.3751
24.3856,-1.3831
1.65978,38.9449
12.7892,-4.97953
12.9827,-14.8209
22.9706,-0.0127415
22.9462,-4.76662
21.4738,-9.67294
22.9254,-3.91248
7.62552,-4.47342
27.4963,36.6372
7.66291,-4.56616
27.2612,34.2782
15.5997,-7.40462
24.9801,5.43353
21.5292,-9.54281
21.5306,-10.0813
-2.57819,-8.04754
26.993,30.3965
-0.297538,-13.7052
24.8514,4.95038
-0.390285,-13.7425
5.14927,4.87904
1.94602,29.1409
21.4465,-13.3498
0.642022,2.95429
33.922,15.6151
7.40673,21.7463
26.4568,22.6329
2.90626,-17.3734
9.06711,-8.85198
11.2167,6.67797
-1.38256,-3.7919
35.7547,3.84684
0.73477,2.99167
9.34667,4.6303
35.4585,3.5118
35.5333,3.3263
5.0926,-8.62122
23.2683,-0.21621
1.26265,-13.831
25.5373,12.3429
3.95197,28.9792
-6.66354,5.83158
-3.65203,39.2835
13.9817,28.1704
18.5728,-15.0473
5.30802,21.8707
16.5767,9.16208
12.5517,28.2408
15.456,-9.18769
27.2087,33.0711
11.1104,-9.10648
-0.259614,6.79579
-9.43089,6.00986
-0.105611,-9.09939
-8.37316,-7.58026
-8.05751,-7.56084
22.7795,-11.8421
27.1383,31.641
0.413489,-8.78231
25.5941,11.9345
27.1562,31.8639
-2.58973,-3.73943
2.56664,12.3557
12.6706,-9.23229
24.2389,-2.08914
1.29612,22.1941
-4.21182,5.63388
15.1416,4.16301
24.4949,-0.584316
23.9902,-6.28654
-7.57118,39.6444
13.4986,28.2991
14.9848,21.1352
26.689,26.0689
25.8248,15.9091
17.678,27.8275
-7.21491,-3.23187
27.1038,30.6568
8.38523,23.8658
17.7075,23.7422
26.6336,25.9388
4.05939,-4.18585
-0.20425,6.92591
7.50693,-8.72617
4.73603,-14.1559
1.8606,12.5023
12.002,-9.17837
15.2557,37.8486
25.0146,6.41782
-0.831185,5.27154
2.55131,38.873
15.438,-9.41057
10.7206,11.6533
16.6514,8.9766
10.7948,-9.12589
-8.26189,13.2737
11.7976,11.6562
2.2893,-8.88871
21.3271,-10.379
12.9601,28.2977
1.21215,5.01704
0.593996,-13.7771
22.9138,0.395637
16.5975,8.30794
-8.79963,6.04869
6.38097,-4.32819
17.5457,21.7363
23.1505,-11.6925
26.9226,28.9664
22.1691,-12.7351
7.11706,12.0336
15.3645,4.14504
-1.46377,-8.13741
23.1159,1.23181
25.3036,9.44544
7.59613,-14.2968
9.55026,-8.98067
1.03177,-3.89685
7.88579,-4.58414
23.1755,-0.253597
5.85045,-14.2458
-6.23705,-7.79736
-1.95846,-3.7006
-0.0187544,7.00069
1.02666,4.94226
14.8145,8.45172
25.4999,12.4357
21.197,-10.3236
-1.09224,12.6058
0.247287,4.73591
24.8349,4.18898
25.052,6.32507
-0.298441,7.42704
4.12683,12.2299
18.7233,39.6777
9.86589,-8.96126
15.4939,11.3133
36.8454,5.68816
-6.97917,5.81216
-5.71009,-3.48781
23.072,-3.20644
25.5747,12.2502
-1.60545,-3.77393
7.91584,11.9243
-4.31743,-3.46551
-4.28005,-3.55826
25.6839,13.049
-0.29267,5.27298
1.54576,5.25934
15.6163,-6.64322
11.0362,11.6727
11.129,11.7101
25.428,11.5441
8.52114,21.6564
14.6096,8.69258
-8.06106,-13.1689
15.5293,-8.83467
-2.71578,22.5176
14.3133,8.35753
4.69473,22.0547
11.2613,3.89265
30.4177,6.65513
11.4186,21.4228
-5.56523,39.4826
4.78015,38.6933
25.8802,16.0392
-2.36684,-3.7574
21.2718,-10.5091
-2.1846,39.1203
17.6162,23.1664
-5.38647,-13.3845
24.0067,-5.52514
17.3918,37.6315
15.4186,-9.09494
9.09296,-4.63661
-6.50088,-13.2947
24.6897,2.94443
27.7105,39.8503
1.72314,29.1589
-0.738437,5.30893
12.8574,4.21261
2.73507,-8.92465
8.73824,23.7925
-4.32068,39.3374
-2.6044,29.463
26.8298,28.9291
35.3838,3.69729
35.6994,3.71671
26.7069,26.2918
-2.2741,-3.72001
18.5781,38.4331
10.3375,-4.78183
-3.12025,-13.657
-0.110599,-14.1689
8.47642,38.3504
15.6177,-7.18174
12.882,-4.94214
16.2517,5.6887
18.5407,38.5259
26.5063,24.9171
22.9239,-3.37396
10.4603,11.764
-0.609623,-8.11655
15.3452,-9.44796
10.8354,38.1153
-5.65798,39.4452
23.9018,-7.93947
1.09187,29.1201
12.3061,-4.85084
4.10832,-8.58672
-6.86191,-3.30521
27.0678,30.211
-7.20206,5.83014
15.6522,-6.19745
23.7551,-8.6455
5.31866,38.6947
16.2877,6.13447
-1.66814,12.6971
15.5623,-7.31187
8.62134,-8.81603
14.665,-5.08592
12.6332,-9.13954
21.6219,-9.50542
-9.57389,-2.99678
10.7833,-4.81778
-5.25278,-7.83187
16.3961,28.0655
7.95269,-8.76212
20.2048,-14.2816
-2.93474,-13.5822
6.20701,-8.71108
18.5174,-15.1775
-1.55652,-8.17479
-6.74643,29.8418
1.1699,-13.8684
1.20729,-13.9611
24.4007,-0.0831889
1.62065,-8.83479
21.6874,-13.1449
25.2138,8.33102
7.09109,21.7269
7.18384,21.7642
15.5473,-8.61178
9.43131,28.4925
11.8456,28.3875
-2.40015,22.5371
15.4492,28.0072
27.5696,36.9902
16.5256,7.4164
8.6455,23.7551
4.48062,4.93296
-0.499023,6.05235
-0.608305,5.25358
13.7882,38.0118
-0.460193,5.42109
4.69864,-14.0632
-0.199922,5.31037
-0.107174,5.34776
0.413364,5.12633
-8.93788,29.9288
0.507554,4.6252
1.45301,5.22195
-9.93334,-7.45445
13.4879,11.475
11.1957,21.4408
13.8663,-4.97665
-5.37174,29.6413
14.2939,8.67316
14.3867,8.71054
5.46491,4.89845
9.6804,-9.03603
1.70042,-3.95077
25.4294,11.0056
14.3313,8.58042
14.4241,8.61781
14.5168,8.65519
0.859256,-8.81826
14.4615,8.52505
14.7771,8.54447
7.49214,38.3849
11.6863,-9.19778
13.5547,21.2057
-0.534972,5.6066
22.9527,-0.235625
24.8004,3.2047
-1.22159,5.43762
36.6448,4.31347
24.1354,-5.04198
-0.26015,-13.7979
35.273,3.43702
35.3672,2.9359
22.8764,0.488385
22.7787,-4.61852
21.2358,-10.9549
4.68422,-8.67802
26.5962,26.0316
11.3851,-14.6023
11.5153,-14.6577
16.4883,7.50915
-0.240735,-14.1135
-0.419924,4.25132
-0.271812,4.41884
0.0617915,4.66114
14.7397,8.63721
11.3361,3.70715
-3.83019,22.6075
10.9915,28.3667
24.9068,5.08052
-0.18195,5.53325
34.8029,-1.28092
-8.6856,39.7342
-6.8872,13.0731
22.9628,-4.00523
-3.10618,22.6837
5.81793,4.82511
4.28227,-4.20383
15.5429,-6.99624
24.4546,0.585461
25.1929,9.18517
20.7239,-13.9645
12.9128,4.34274
-4.67687,-7.92318
17.05,-15.0143
-6.72768,22.8412
-1.86163,22.5385
6.88684,28.6528
25.6271,13.4573
-8.02012,-7.65359
27.4589,36.73
18.5601,38.2103
14.7952,-5.14128
4.47984,12.1565
25.1045,7.53223
12.3141,-14.767
7.85994,-8.7995
-9.33814,6.04725
0.319298,-8.28119
29.1072,-10.1539
16.5781,8.62357
-3.26571,12.9157
0.565804,3.6783
-4.43471,5.65186
-0.461636,5.95961
15.5487,-9.1503
-9.56102,6.06521
23.7716,-7.88411
-7.53053,-3.25128
22.3172,-12.5675
24.2433,-3.70468
15.0296,-9.46737
4.22035,5.04368
11.743,4.30248
14.4163,-9.28332
-9.55117,30.1129
-0.167402,-13.7605
21.8729,-13.0701
10.0813,21.5306
-6.64226,39.4797
21.632,-13.275
-0.40339,5.01271
26.4747,22.8558
13.079,-9.17548
23.7925,-8.73825
-3.7562,29.6456
21.5766,-13.4052
9.72831,21.6039
14.5362,8.33955
-2.42876,5.4901
-2.35212,39.2684
21.4947,-10.5271
26.7443,26.1991
1.25465,-3.91482
5.41941,28.816
23.7745,-8.96114
0.359869,38.96
13.2391,21.1862
-8.89316,13.2349
-0.178943,-9.45241
26.4898,24.1557
24.6537,2.49866
8.51537,23.8105
-2.33601,5.52748
8.77732,-4.65603
0.148769,6.85258
0.98927,5.03501
5.89456,38.6034
2.81159,38.7623
-3.55195,22.7197
24.8261,21.3287
0.0474862,-3.86235
-8.30661,29.9677
15.4947,4.08968
23.9888,-5.74802
6.04003,12.0307
8.36239,4.6648
16.4688,7.82479
14.0971,-14.9108
17.6658,25.4505
6.77137,-4.49427
8.60812,23.8478
11.177,28.4414
-6.66433,13.0552
35.7174,3.93959
-9.447,39.7508
21.1805,-11.085
15.6342,-6.42034
22.9512,0.30289
-4.1873,-3.52087
-0.152678,29.2653
18.2459,37.6523
-6.52355,29.8239
-2.39269,-7.97277
7.5181,28.6916
13.9337,11.4391
6.87566,-8.765
-1.85285,5.39879
-2.14396,-3.77537
15.7014,37.8126
-0.0178514,-14.1315
-0.334389,6.98128
0.0826493,3.80699
-8.28786,22.967
25.5552,12.5658
10.9442,4.41174
7.27659,21.8016
33.7544,15.7632
25.2677,8.99967
11.2002,5.91657
11.1283,5.02503
11.0923,4.57928
11.4842,3.87467
24.814,5.04313
24.5279,0.93848
14.6691,21.1158
14.5349,-5.03056
17.6133,24.2434
-2.25138,29.3896
-5.71743,13.1134
24.7616,3.83596
26.3805,23.357
14.6392,-9.30129
13.396,4.21405
9.38406,4.53755
24.098,-4.94924
-0.468309,29.2459
3.41346,28.9777
9.78432,28.4191
-0.217895,5.08749
22.9448,-4.22811
24.3827,-0.306072
-8.00163,13.163
-2.67449,-13.693
15.3858,37.7932
15.1782,11.2938
8.26886,11.851
27.6609,37.5661
23.1382,-0.16085
23.9369,-0.270127
24.0297,-0.23274
17.7334,27.9576
1.13659,12.4261
-4.54357,39.3554
-4.56484,5.70721
0.473056,3.64091
26.9211,29.505
6.22631,4.88192
4.04472,29.0166
18.3873,-15.1221
-1.50861,22.4652
12.6891,11.5843
16.701,11.2608
1.56385,-8.42641
-7.48161,-7.65214
2.0128,38.8716
-6.286,-3.39651
-0.654466,22.486
-3.20302,-3.55537
14.3901,28.2272
26.2547,21.7968
11.0205,3.68773
0.603188,3.58556
-6.72023,-7.66868
22.7269,0.859377
18.5795,37.8946
-6.39341,29.7685
-7.17344,22.8771
24.1992,19.6743
11.6601,28.3127
5.40076,21.908
11.961,-14.6937
19.5003,-14.6735
-0.977431,39.0678
17.7377,26.3421
14.1786,37.8457
0.172512,4.92141
23.8629,-7.3082
6.93235,4.73525
16.1366,20.9526
-1.20031,39.0858
-2.3553,-8.06552
8.08283,-8.81748
6.96095,21.7822
4.63937,21.9246
-9.50644,13.4189
15.6328,-5.88182
25.1196,8.83215
5.1405,22.0187
18.7039,39.9933
16.593,37.7407
16.0064,21.008
21.5112,-9.76569
21.5335,-11.1584
-0.621164,-3.80843
22.7241,-11.9722
-1.33718,-13.8008
1.45223,12.4455
16.5961,8.84645
-1.10023,22.522
7.23186,38.4956
22.4833,-12.1771
-7.97632,-3.21534
25.6451,13.6802
22.9433,-3.6896
21.4034,-11.103
11.3218,-4.81634
-4.2126,12.8574
10.1815,-8.94184
15.7462,21.1187
0.805635,38.924
3.75175,-14.1214
-0.519885,6.90651
14.473,4.21693
35.5498,4.0877
-0.175397,-3.84438
10.798,38.208
-0.0746542,-13.7231
1.38479,-3.97018
-1.50116,-8.04466
0.857813,-8.27974
13.432,-9.24882
-6.21856,13.0192
2.81351,-17.4107
10.0219,-4.80125
-3.56247,-8.01304
-0.410604,7.70528
14.0646,4.16013
-1.5708,-16.6983
8.42262,23.7731
17.8375,37.5955
-2.24326,5.56487
9.87707,28.4565
1.89799,12.4096
-0.138009,-3.93713
1.99074,12.447
9.18979,21.6025
4.31966,-4.29658
14.4943,37.8651
7.6296,21.7283
-7.0807,22.9145
-4.84795,-13.3831
8.86838,23.7371
-0.148894,7.05606
-0.237314,5.40313
-0.0144265,5.38515
1.32287,5.27732
9.28999,-8.86995
24.8874,5.39615
7.31788,-14.409
10.0519,11.7072
10.1447,11.7446
-8.72972,-13.115
10.2374,11.782
-5.63201,29.752
2.94497,-4.09599
24.9713,22.5733
0.694493,4.16146
2.15904,5.07529
2.25179,5.11268
8.2795,28.6751
16.4343,6.8405
-4.91786,5.78054
-6.50479,22.8232
-4.72581,-3.52231
12.2808,11.5275
12.4663,11.6023
14.2565,8.7659
24.238,19.0431
24.3308,19.0805
33.8472,15.8006
4.01557,-8.62411
24.8888,4.85763
17.8124,26.1566
22.0389,-12.6797
26.8133,28.1676
-3.00466,5.5814
24.7091,2.6288
0.190606,-8.76434
-3.29576,-3.59276
2.05752,22.1776
-2.40748,39.1383
-0.389746,6.85114
17.8139,25.6181
-7.88357,-3.17795
35.6275,2.82518
-1.15559,22.3918
0.00366718,-8.3006
-0.844047,-3.79046
-0.80666,-3.88321
4.51669,-8.52992
4.64683,-8.58528
8.20551,21.637
-4.09455,-3.48348
-4.05716,-3.57623
27.2461,32.9783
0.237068,22.4141
15.5789,-6.55047
14.7619,21.1532
-2.22517,-8.12088
-0.0372665,-13.8159
0.0748965,-14.0941
-2.70832,-7.99218
-2.67093,-8.08493
4.3791,22.0353
11.5968,38.0987
-0.593754,-14.0402
22.9613,-3.46671
4.73212,21.962
-4.2206,22.7736
-8.50327,-7.52489
-0.836052,-13.7066
-0.798664,-13.7994
-2.80107,-8.02957
-4.44348,22.7916
-0.9288,-13.744
-0.816637,-14.0222
3.23608,5.07817
27.2102,32.5326
-2.89382,-8.06696
21.215,-10.1007
16.668,9.73798
-3.02395,-8.0116
-1.29979,-13.8935
1.35948,12.4081
1.41484,12.5383
23.0167,-3.33658
23.0814,0.247529
-2.85,-3.62871
0.497339,22.3034
6.60793,21.8556
1.26751,5.14717
24.4215,-0.937335
26.671,25.8461
10.6385,28.44
12.467,4.37869
10.1821,11.6518
10.2748,11.6892
10.3676,11.7266
-0.107956,12.5713
13.7067,-14.7447
-5.74748,-3.39506
-1.44448,5.4556
25.0087,22.4805
12.0213,4.41464
13.4838,-14.7267
14.3493,8.80329
14.7203,8.95284
11.577,3.91206
15.5159,37.7379
0.720222,22.2854
9.83968,28.5493
25.9895,16.838
10.9248,4.72738
15.9778,3.96099
16.0706,3.99838
16.1633,4.03576
18.5766,38.9716
-0.222223,6.70303
18.5033,38.6186
24.9054,5.61903
30.4551,6.56238
11.4635,-9.17981
1.29204,-4.00757
9.89582,21.4558
23.7939,-9.27677
35.5484,4.62621
4.5979,-4.18441
-4.8259,13.0415
13.8036,11.4944
16.1625,11.2593
16.9907,20.9735
36.9756,5.6328
18.6334,38.5633
-6.54952,39.5171
-3.55928,39.3209
24.8723,4.09623
-7.05473,13.2212
-8.15026,-7.59823
5.63111,-8.61978
18.2945,-15.1595
27.1009,31.7338
5.86517,28.78
25.1225,7.75512
16.5002,37.7034
24.7062,3.70583
24.8363,3.65047
16.5601,8.40069
27.4079,34.9843
-4.00505,39.3568
24.0772,-4.09509
-0.904521,4.91853
6.0247,38.5481
10.1455,4.52103
4.72804,-4.23977
24.781,3.52033
-0.178646,38.9585
24.6882,3.48294
24.8184,3.42758
17.5098,21.2905
5.24202,4.91643
26.8327,27.852
-7.43781,-3.2139
16.5823,20.9167
-3.22754,5.59938
-0.925254,-8.13596
4.6874,38.6559
-1.0816,29.4299
10.2855,28.5133
16.2886,-14.9977
-0.0128627,-9.062
-5.32702,12.9473
-0.352362,6.7584
16.3459,5.18757
24.2418,-3.16617
13.3952,11.4376
23.9693,-5.43239
-3.54395,12.8035
34.4851,-7.44687
23.9514,-5.65527
3.28332,29.0331
7.67763,38.4596
26.9736,30.7121
-7.50783,29.8584
11.456,21.33
-0.858716,29.4119
16.6694,9.19947
3.27358,-8.92321
13.6661,28.151
23.1187,0.154782
23.9197,-7.71658
3.3501,38.7637
0.0229575,5.29241
27.4093,34.4458
-5.61326,22.7513
17.8488,-15.1235
25.8442,15.5934
24.4726,0.808344
7.22868,-8.83833
-0.234303,-9.58254
3.14333,5.04078
23.8658,-8.38523
-7.30766,-3.26926
29.2553,-9.98635
3.31097,-9.01596
27.387,35.8384
4.99985,-8.65861
6.11745,38.5854
22.5968,0.914737
26.1723,-9.82748
-2.44487,39.231
-8.46945,-13.2257
0.00510983,-8.83912
5.37138,12.0846
25.0117,7.49485
-4.41018,-3.5029
7.49947,21.7837
9.64301,-8.94328
0.896643,-8.91101
0.67376,-8.89303
-2.20588,5.47213
-2.11313,5.50952
-4.25,12.9502
-1.75025,29.4838
-8.33931,-13.281
-8.50683,-13.1329
2.12088,12.3916
2.21363,12.429
6.00342,4.89989
17.9203,27.4939
21.3825,-10.2488
-9.22085,-3.0701
7.94523,21.7477
14.0264,11.4765
11.9758,28.3322
25.8593,16.8933
0.209896,4.82867
-0.667989,6.73898
5.39669,-4.29369
8.65518,-14.5168
-4.63306,-3.48493
5.89138,-8.7305
17.2876,27.9936
18.5392,39.0644
18.632,39.1018
18.6873,39.2319
-1.25976,12.7539
7.095,-14.391
-4.24921,5.72663
16.7773,10.5368
-0.313528,6.12713
-0.274697,5.49587
-6.99528,39.5531
5.70907,38.5286
-1.37102,-8.10002
9.95918,11.6698
-8.46588,-7.61764
-6.17053,29.7505
0.731884,4.0687
11.3592,-4.90908
8.78887,-8.96414
8.07928,-14.4255
17.5084,21.829
23.9363,-6.95519
26.4345,24.0256
26.5272,24.063
4.3312,-8.60469
4.12761,5.00629
21.4393,-10.6572
0.079764,4.88402
13.7214,28.2811
14.8995,-9.41201
8.53977,28.5644
8.22414,28.5449
-2.49289,22.4997
-5.94031,13.1314
23.1532,1.13906
-0.757852,5.62456
-8.5295,29.9856
4.77697,-8.64064
-6.44144,13.0372
0.0442375,38.9406
25.1059,6.99372
24.934,22.666
4.86226,21.9066
24.8635,21.236
0.658552,3.71568
11.1089,5.34067
11.206,3.76251
11.7265,3.54107
12.0795,3.46774
5.57893,38.584
-1.09488,-14.1344
16.2561,4.07315
12.6338,11.4542
24.7436,3.61308
35.9747,4.9059
35.5513,3.54919
35.4959,3.41905
-7.13214,-13.3335
24.2957,-2.49752
-8.1097,39.6429
22.8944,0.711269
34.8223,-1.59655
23.0541,-3.42932
22.9088,-4.67388
-5.4351,39.4273
8.10867,-4.60211
-4.14991,-3.61362
4.4204,-14.1753
29.1999,-10.1165
25.5718,13.3272
-3.87167,-3.50146
0.60872,29.2488
-2.03967,-8.0461
27.4603,36.1914
-0.854025,-13.9295
0.278365,-13.7965
0.35314,-13.982
-2.16981,-7.99074
0.148229,-13.7411
0.185617,-13.8339
0.223004,-13.9266
-3.96441,-3.53884
12.5964,11.5469
0.0554813,-13.7785
0.092869,-13.8712
0.167644,-14.0567
-0.761277,-13.8921
-6.1005,-3.32173
-1.15168,-13.726
-1.1143,-13.8188
-1.03952,-14.0043
-1.28182,-13.6707
-1.24443,-13.7634
-3.28422,-7.90088
-3.24684,-7.99363
10.6572,21.4393
2.02813,12.3542
16.0171,37.832
13.5212,-14.8195
7.18775,-14.3536
-5.79484,-13.4413
7.72235,21.7657
9.21996,24.2023
13.749,4.14071
26.8162,27.0906
14.1381,-9.39548
12.0685,28.3695
27.6206,38.7359
-2.07574,5.41676
-7.39242,-13.2228
17.8001,37.6883
18.5213,38.8415
22.7938,-3.3186
-0.144566,5.44051
26.5811,24.7316
14.234,37.9758
17.6313,24.4663
1.39633,-8.2783
-7.78673,23.0612
16.1919,21.0827
26.5603,25.5858
25.0641,22.6106
1.09999,5.29528
5.51215,28.8534
12.8935,-9.25026
16.5262,28.0101
11.0736,11.58
11.1663,11.6174
11.2591,11.6547
-6.16319,13.1493
3.15318,29.0884
-8.59285,39.7716
23.7731,-8.42262
3.01241,12.3197
26.2231,19.7355
25.9176,15.9464
20.4457,-14.0767
6.16608,-14.2264
-6.01774,-13.4234
1.61176,22.2136
12.0579,11.5455
-1.69819,-3.81132
15.7648,28.0266
9.52405,28.5299
11.7791,-9.1604
2.43729,5.18746
8.29417,-4.52733
-9.36097,-13.1538
11.1103,4.80215
-8.39936,29.9303
-1.5127,-3.73654
6.83473,-14.2803
12.5369,-14.785
14.1264,8.82127
14.4794,8.74793
-4.85595,-3.46695
5.77242,28.7426
33.8098,15.8933
11.6143,3.81931
11.5964,3.59643
15.4019,4.05229
11.0102,21.366
26.3654,22.057
25.088,6.77083
-2.28876,29.4824
24.8694,5.17326
17.2616,37.6868
1.80615,-8.76001
10.4985,4.44769
-9.64391,30.0755
-6.00367,22.9174
-4.7632,-3.42957
0.621164,3.80843
21.2883,-9.74772
14.2714,37.8831
3.97818,-8.53136
1.58327,-8.74204
11.106,6.41769
11.6121,11.5814
-1.89102,12.7151
-7.59246,5.99622
24.203,-2.53491
3.2606,-4.07658
2.30637,12.4664
-3.51456,22.6269
11.1118,4.26364
-9.69116,6.12058
24.5459,1.16136
-0.826857,3.656
1.38154,38.8327
9.2752,38.2411
23.0569,-4.50635
-9.24539,6.08464
24.0053,-4.98662
-4.65759,5.66982
23.776,-9.49965
5.98731,38.6408
-3.95287,-7.84696
8.40964,28.6197
-0.515557,5.29096
21.5393,-13.3124
23.6307,-10.7442
18.5421,37.9874
18.48,-15.0847
9.06765,11.7417
-0.196916,-9.67529
-1.35984,29.3178
17.829,26.918
-7.72338,13.2752
13.967,-14.8554
25.8457,15.0549
4.43512,28.8505
-8.57674,6.03072
16.0804,28.046
23.8824,-7.62384
22.8959,0.172754
-1.13696,29.2998
14.6031,4.16157
15.5444,-7.53475
8.13951,4.68277
-8.53935,5.93796
-3.6114,-3.61218
25.648,12.6032
11.4483,3.42891
23.9528,-6.19379
-6.70904,29.7491
1.06916,-3.9896
-0.0518179,5.4779
24.9262,4.76488
-8.91166,-7.5817
23.9003,-7.40095
-5.30171,-3.43101
-2.65242,12.7316
-3.67331,5.63533
-1.03688,12.736
0.716136,-3.91627
-0.776606,12.6252
10.3635,-14.4751
23.7566,-9.18402
21.5665,-9.63556
23.8795,-6.54681
24.0096,-6.60217
5.61957,-4.31166
9.59083,38.2605
4.25696,12.1745
1.23012,5.23993
-2.18135,-3.68262
15.9243,37.7947
15.6357,-6.95885
-0.568028,4.08379
11.6228,28.4055
23.8435,-6.99257
-2.9312,-7.97421
10.4611,4.54044
1.51901,22.1762
26.978,29.0965
0.269588,3.34325
18.0716,-15.1415
1.88266,38.9269
27.1368,32.1795
9.69981,-9.35166
23.845,-7.53109
-4.4022,-13.419
27.3151,34.9469
10.3081,-14.6052
13.8703,21.2251
23.7896,-7.66122
6.32561,-4.45833
16.7248,9.32961
12.355,-9.2517
9.90328,-9.054
-0.0367269,6.77781
3.99669,12.2852
14.6469,8.59982
23.8464,-8.0696
15.5607,21.0439
-8.10236,23.0417
3.72909,28.9971
16.4538,6.52488
14.0597,-14.818
25.988,17.3765
15.6716,-6.51309
2.15027,22.215
29.1446,-10.2466
1.53764,29.0841
5.98058,-14.3011
24.5128,-0.361432
18.4494,37.95
21.568,-10.1741
22.9096,-11.8974
34.951,-1.11339
0.701468,29.2861
15.179,4.07027
3.94211,4.93151
26.8881,27.9821
26.2727,22.0197
23.008,-0.105489
0.969073,12.5742
2.95651,-8.40411
-6.92381,5.9423
22.8169,-11.9348
11.2959,-9.0317
25.1555,9.27791
14.6798,37.9399
2.34454,5.15007
3.36543,12.2464
17.1315,37.7422
-0.42858,7.48241
-6.70093,5.92432
22.4653,-12.4
0.37598,5.21906
21.1057,-10.8995
5.58626,21.9828
8.65873,-8.90878
12.5704,21.2402
-7.81534,6.01418
-0.111502,6.9633
11.0895,5.65631
14.4537,-9.37607
14.5838,-9.43143
23.1288,-3.61482
21.8355,-12.9774
-4.34196,5.68924
26.1304,19.6981
0.961739,29.1754
3.48348,-4.09455
15.5968,-6.32759
21.7801,-13.1075
22.7089,0.636493
23.9557,-7.27082
10.2115,21.4753
16.3085,5.28032
24.4934,-0.0458013
24.3137,-2.27463
3.30953,-8.47744
7.99008,-8.85486
8.12022,-8.91022
-0.352898,-13.8353
7.00898,38.5136
24.2612,-3.4818
-3.11352,39.2849
17.1427,-14.9769
17.1801,-15.0696
17.3102,-15.125
6.56321,38.5495
7.53685,21.6909
5.15913,28.9267
-4.98933,39.3913
-1.47531,-3.82929
-0.0682229,-9.19213
-2.71986,-3.68407
-1.33363,-8.19277
-8.84513,29.9662
-0.371773,7.07402
-8.42533,39.6235
1.43017,-13.9791
-6.95056,22.8591
26.4704,24.4714
11.0758,3.81788
12.7265,11.4915
5.68779,4.88048
9.23463,-9.00009
5.33477,4.95381
18.6694,39.009
25.9866,17.915
0.171069,5.45992
0.208453,5.36718
0.338592,5.31181
8.71541,4.59147
9.7363,11.6878
9.82905,11.7252
9.92179,11.7626
-6.54218,22.9159
6.07333,-14.2638
9.91771,-14.4391
-4.80384,39.4661
7.97854,-4.54675
26.0405,18.5837
25.0685,7.08647
-8.23658,-3.10462
-8.03823,6.03216
10.7312,28.4774
26.5452,24.2859
13.8109,-5.10678
24.7961,4.82024
15.594,-5.25056
8.84068,-14.442
-7.15481,29.785
26.5646,23.9702
10.9435,11.6353
16.563,7.32366
0.697378,3.08443
17.4171,21.2531
4.83365,4.85961
4.92639,4.897
-5.36363,5.8165
5.01914,4.93439
5.11189,4.97178
-5.73592,-7.70317
-6.55623,-13.4248
23.0231,1.19442
25.3202,10.2068
2.42917,29.0122
3.44111,-9.07132
16.6665,10.2765
9.1937,-14.5154
14.6951,11.4225
26.5826,24.1931
-2.24404,12.7884
24.2151,13.7507
-0.216034,39.0513
7.75566,-4.52878
-9.04535,-13.1344
1.93616,5.09326
16.7967,10.2211
-9.72933,13.4369
16.3265,5.5032
-5.34235,39.4647
-5.52785,39.3899
26.7803,26.6448
16.8132,10.9825
6.35644,4.82656
14.8698,8.58186
33.9025,15.9307
8.3431,-8.9282
-7.16599,-7.63273
33.7918,15.6704
-0.367445,5.45848
1.19196,12.5562
5.08106,-4.31311
-1.66736,5.47357
23.044,0.340277
27.2626,33.7397
26.2921,21.704
12.4362,-4.9062
23.1123,-4.37622
23.039,-4.72924
3.40228,-8.44005
23.6818,-8.99852
23.8119,-9.05388
2.5072,-13.9762
21.366,-11.0102
1.76785,12.4649
1.47753,-3.9328
1.64506,-4.08091
35.6066,3.67932
-0.751299,-3.75307
-0.583776,-3.90118
24.8708,4.63475
4.73958,-8.54789
18.851,-14.9352
-0.166866,6.83318
12.529,-4.86881
15.9877,28.0086
11.4779,-14.565
11.608,-14.6203


==> data/accessible_area/results_poly_0.dat <==
19.7744,-2.98854
19.9743,-0.999572
19.9749,0.999633
19.7746,2.98901
10.9756,3.46478
10.1608,4.41615
6.92073,4.70254
5.62902,4.70799
2.1094,4.96039
0.649465,2.74057
-0.368686,3.49567
-0.673368,3.47851
-1.09021,3.7396
-2.2504,5.32048
-12.4401,6.20495
-17.2084,6.55669
-19.5678,4.13707
-19.8818,2.16358
-19.9995,0.168886
-16.3602,-2.42129
-2.99292,-3.51489
1.86822,-3.85617
3.09108,-4.01445
6.05483,-4.23863
10.8539,-4.69336
19.3773,-4.94814
19.7744,-2.98854


==> data/accessible_area/results_poly_1.dat <==
21.0117,-13.6059
21.1032,-10.6579
21.0951,-9.58408
23.6289,-8.46349
23.8112,-6.02983
22.5401,-4.50012
22.6061,-3.62068
22.6772,-3.27286
24.0978,-2.28728
24.1673,-1.40857
22.7709,0.159049
22.4363,0.448953
23.1985,1.49479
24.518,2.76849
24.7639,5.10594
24.9936,8.29942
25.3306,10.6865
24.0963,13.513
24.3917,17.4823
22.5399,18.2378
20.6232,18.8042
16.1925,3.81895
12.7043,4.12715
12.2684,3.39508
11.5576,3.4331
10.5946,3.90961
10.1608,4.41615
6.92073,4.70254
2.1094,4.96039
2.0273,4.83241
1.27353,4.84339
0.984886,3.20571
0.829919,2.96426
0.512261,2.86963
-0.368686,3.49567
-0.657586,3.47948
-1.11929,3.77963
-1.45924,4.24314
-2.0978,5.40463
-17.2328,6.53174
-18.6871,6.69702
-25.4538,7.22112
-30.3277,5.74589
-30.6434,3.77166
-30.7595,1.77549
-30.4006,-1.28958
-18.5995,-2.20483
-17.1388,-2.35671
-16.4149,-2.38189
-16.3602,-2.42129
10.8539,-4.69336
12.3864,-4.75592
12.953,-4.84019
13.4826,-4.83264
14.046,-4.91711
15.6562,-4.9958
15.7828,-5.05043
16.9106,-14.8343
19.7992,-14.3104
21.0117,-13.6059


==> data/accessible_area/results_poly_2.dat <==
19.1855,-14.6656
19.4124,-14.4663
20.1199,-14.1886
20.35,-13.9945
21.1283,-13.5956
21.3266,-13.3119
21.5649,-13.1166
22.5066,-12.0211
22.9893,-11.6217
21.0883,-11.148
21.1409,-9.96241
21.6222,-9.35111
23.6289,-8.46349
23.8107,-6.03651
23.8534,-5.974
23.453,-5.59849
22.597,-4.56887
22.6943,-3.26168
24.0978,-2.28728
24.1673,-1.40857
22.9231,-0.0124975
22.975,1.20414
23.4369,1.72458
24.5225,2.25709
24.9936,8.29942
25.3306,10.6865
25.2654,10.8349
25.4828,12.7027
25.5265,13.6777
24.0963,13.513
25.8169,17.0067
24.2032,18.9234
24.0019,28.4338
22.011,28.6092
20.0111,28.5847
17.7883,24.288
17.5104,20.7247
12.5109,21.1925
10.4223,21.3241
7.62678,21.6042
4.84753,20.0548
16.9075,10.7057
16.6997,7.04882
16.5112,6.44666
16.2315,3.95758
16.1615,3.82369
12.7043,4.12715
12.2684,3.39508
11.5576,3.4331
10.5946,3.90961
10.1608,4.41615
6.92073,4.70254
2.1094,4.96039
2.0273,4.83241
1.27353,4.84339
0.984886,3.20571
0.829919,2.96426
0.512261,2.86963
-0.368686,3.49567
-0.657586,3.47948
-1.11929,3.77963
-1.45924,4.24314
-2.0978,5.40463
-5.39573,5.60192
-5.54259,5.66132
-17.2328,6.53174
-18.6871,6.69702
-26.1487,7.23319
-29.1617,7.5421
-35.9293,8.06583
-40.7002,6.54371
-41.015,4.56985
-41.1324,2.57423
-40.3376,-0.443429
-30.4078,-1.22888
-30.4006,-1.28958
-17.1388,-2.35671
-16.4149,-2.38189
-16.3602,-2.42129
10.8539,-4.69336
12.3864,-4.75592
12.953,-4.84019
13.4826,-4.83264
14.046,-4.91711
15.6966,-5.01297
15.6998,-7.60472
15.6173,-9.46227
14.9037,-9.52676
13.889,-9.39021
4.80408,-8.71057
0.00120764,-9.87791
-1.48582,-12.2445
6.60478,-14.1886
14.7045,-14.7511
15.4582,-14.7567
16.4613,-14.8645
18.2685,-14.9425
18.7459,-14.8482
19.1855,-14.6656


==> data/accessible_area/results_voronoi_path_0.dat <==
-16.5843,1.80345,-15.6706,2.18819
-15.6706,2.18819,-15.5616,2.198
-15.6706,2.18819,-16.5843,1.80345
-15.5616,2.198,-14.7782,1.91481
-15.5616,2.198,-15.6706,2.18819
-14.7782,1.91481,-12.7993,1.75947
-14.7782,1.91481,-15.5616,2.198
-12.7993,1.75947,-4.63473,1.07412
-12.7993,1.75947,-14.7782,1.91481
-4.57479,1.18155,-4.63473,1.07412
-4.63473,1.07412,-3.14516,0.420123
-4.63473,1.07412,-4.57479,1.18155
-4.63473,1.07412,-12.7993,1.75947
-0.615793,2.6669,-1.77593,0.032493
-3.14516,0.420123,-2.69954,0.273523
-3.14516,0.420123,-4.63473,1.07412
-2.69954,0.273523,-2.6624,0.2615
-2.69954,0.273523,-3.14516,0.420123
-2.6624,0.2615,-1.77593,0.032493
-2.6624,0.2615,-2.69954,0.273523
-1.77593,0.032493,-1.45602,-0.086506
-1.77593,0.032493,-0.615793,2.6669
-1.77593,0.032493,-2.6624,0.2615
-1.45602,-0.086506,2.11909,-0.401198
-1.45602,-0.086506,-1.77593,0.032493
2.11909,-0.401198,2.29936,-0.367876
2.11909,-0.401198,-1.45602,-0.086506
2.29936,-0.367876,3.48711,-0.0498574
2.29936,-0.367876,2.11909,-0.401198
3.48711,-0.0498574,4.33471,0.316721
3.48711,-0.0498574,2.29936,-0.367876
4.33471,0.316721,4.39143,0.344522
4.33471,0.316721,3.48711,-0.0498574
4.39143,0.344522,5.31507,0.275837
4.39143,0.344522,4.33471,0.316721
5.31507,0.275837,5.5955,0.259433
5.31507,0.275837,4.39143,0.344522
5.5955,0.259433,6.39696,0.22523
5.5955,0.259433,5.31507,0.275837
6.39696,0.22523,6.4683,0.221901
6.39696,0.22523,5.5955,0.259433
6.4683,0.221901,6.7089,0.209713
6.4683,0.221901,6.39696,0.22523
6.7089,0.209713,7.99923,0.0934754
6.7089,0.209713,6.4683,0.221901
8.63683,1.45854,7.99923,0.0934754
7.99923,0.0934754,10.763,-0.599109
7.99923,0.0934754,8.63683,1.45854
7.99923,0.0934754,6.7089,0.209713
10.763,-0.599109,11.1023,-0.624078
10.763,-0.599109,7.99923,0.0934754
11.1023,-0.624078,15.9511,-0.827578
11.1023,-0.624078,10.763,-0.599109
17.5581,-2.65957,15.9511,-0.827578
15.9511,-0.827578,15.9831,-0.800154
15.9511,-0.827578,11.1023,-0.624078
15.9511,-0.827578,17.5581,-2.65957
15.9831,-0.800154,17.7655,0.889498
15.9831,-0.800154,15.9511,-0.827578
17.7655,0.889498,15.9831,-0.800154


==> data/accessible_area/results_voronoi_path_0/part_1.dat <==
x,y
-16.5843,1.80345
-15.6706,2.18819


==> data/accessible_area/results_voronoi_path_0/part_10.dat <==
x,y
-4.57479,1.18155
-4.63473,1.07412


==> data/accessible_area/results_voronoi_path_0/part_11.dat <==
x,y
-4.63473,1.07412
-3.14516,0.420123


==> data/accessible_area/results_voronoi_path_0/part_12.dat <==
x,y
-4.63473,1.07412
-4.57479,1.18155


==> data/accessible_area/results_voronoi_path_0/part_13.dat <==
x,y
-4.63473,1.07412
-12.7993,1.75947


==> data/accessible_area/results_voronoi_path_0/part_14.dat <==
x,y
-0.615793,2.6669
-1.77593,0.032493


==> data/accessible_area/results_voronoi_path_0/part_15.dat <==
x,y
-3.14516,0.420123
-2.69954,0.273523


==> data/accessible_area/results_voronoi_path_0/part_16.dat <==
x,y
-3.14516,0.420123
-4.63473,1.07412


==> data/accessible_area/results_voronoi_path_0/part_17.dat <==
x,y
-2.69954,0.273523
-2.6624,0.2615


==> data/accessible_area/results_voronoi_path_0/part_18.dat <==
x,y
-2.69954,0.273523
-3.14516,0.420123


==> data/accessible_area/results_voronoi_path_0/part_19.dat <==
x,y
-2.6624,0.2615
-1.77593,0.032493


==> data/accessible_area/results_voronoi_path_0/part_2.dat <==
x,y
-15.6706,2.18819
-15.5616,2.198


==> data/accessible_area/results_voronoi_path_0/part_20.dat <==
x,y
-2.6624,0.2615
-2.69954,0.273523


==> data/accessible_area/results_voronoi_path_0/part_21.dat <==
x,y
-1.77593,0.032493
-1.45602,-0.086506


==> data/accessible_area/results_voronoi_path_0/part_22.dat <==
x,y
-1.77593,0.032493
-0.615793,2.6669


==> data/accessible_area/results_voronoi_path_0/part_23.dat <==
x,y
-1.77593,0.032493
-2.6624,0.2615


==> data/accessible_area/results_voronoi_path_0/part_24.dat <==
x,y
-1.45602,-0.086506
2.11909,-0.401198


==> data/accessible_area/results_voronoi_path_0/part_25.dat <==
x,y
-1.45602,-0.086506
-1.77593,0.032493


==> data/accessible_area/results_voronoi_path_0/part_26.dat <==
x,y
2.11909,-0.401198
2.29936,-0.367876


==> data/accessible_area/results_voronoi_path_0/part_27.dat <==
x,y
2.11909,-0.401198
-1.45602,-0.086506


==> data/accessible_area/results_voronoi_path_0/part_28.dat <==
x,y
2.29936,-0.367876
3.48711,-0.0498574


==> data/accessible_area/results_voronoi_path_0/part_29.dat <==
x,y
2.29936,-0.367876
2.11909,-0.401198


==> data/accessible_area/results_voronoi_path_0/part_3.dat <==
x,y
-15.6706,2.18819
-16.5843,1.80345


==> data/accessible_area/results_voronoi_path_0/part_30.dat <==
x,y
3.48711,-0.0498574
4.33471,0.316721


==> data/accessible_area/results_voronoi_path_0/part_31.dat <==
x,y
3.48711,-0.0498574
2.29936,-0.367876


==> data/accessible_area/results_voronoi_path_0/part_32.dat <==
x,y
4.33471,0.316721
4.39143,0.344522


==> data/accessible_area/results_voronoi_path_0/part_33.dat <==
x,y
4.33471,0.316721
3.48711,-0.0498574


==> data/accessible_area/results_voronoi_path_0/part_34.dat <==
x,y
4.39143,0.344522
5.31507,0.275837


==> data/accessible_area/results_voronoi_path_0/part_35.dat <==
x,y
4.39143,0.344522
4.33471,0.316721


==> data/accessible_area/results_voronoi_path_0/part_36.dat <==
x,y
5.31507,0.275837
5.5955,0.259433


==> data/accessible_area/results_voronoi_path_0/part_37.dat <==
x,y
5.31507,0.275837
4.39143,0.344522


==> data/accessible_area/results_voronoi_path_0/part_38.dat <==
x,y
5.5955,0.259433
6.39696,0.22523


==> data/accessible_area/results_voronoi_path_0/part_39.dat <==
x,y
5.5955,0.259433
5.31507,0.275837


==> data/accessible_area/results_voronoi_path_0/part_4.dat <==
x,y
-15.5616,2.198
-14.7782,1.91481


==> data/accessible_area/results_voronoi_path_0/part_40.dat <==
x,y
6.39696,0.22523
6.4683,0.221901


==> data/accessible_area/results_voronoi_path_0/part_41.dat <==
x,y
6.39696,0.22523
5.5955,0.259433


==> data/accessible_area/results_voronoi_path_0/part_42.dat <==
x,y
6.4683,0.221901
6.7089,0.209713


==> data/accessible_area/results_voronoi_path_0/part_43.dat <==
x,y
6.4683,0.221901
6.39696,0.22523


==> data/accessible_area/results_voronoi_path_0/part_44.dat <==
x,y
6.7089,0.209713
7.99923,0.0934754


==> data/accessible_area/results_voronoi_path_0/part_45.dat <==
x,y
6.7089,0.209713
6.4683,0.221901


==> data/accessible_area/results_voronoi_path_0/part_46.dat <==
x,y
8.63683,1.45854
7.99923,0.0934754


==> data/accessible_area/results_voronoi_path_0/part_47.dat <==
x,y
7.99923,0.0934754
10.763,-0.599109


==> data/accessible_area/results_voronoi_path_0/part_48.dat <==
x,y
7.99923,0.0934754
8.63683,1.45854


==> data/accessible_area/results_voronoi_path_0/part_49.dat <==
x,y
7.99923,0.0934754
6.7089,0.209713


==> data/accessible_area/results_voronoi_path_0/part_5.dat <==
x,y
-15.5616,2.198
-15.6706,2.18819


==> data/accessible_area/results_voronoi_path_0/part_50.dat <==
x,y
10.763,-0.599109
11.1023,-0.624078


==> data/accessible_area/results_voronoi_path_0/part_51.dat <==
x,y
10.763,-0.599109
7.99923,0.0934754


==> data/accessible_area/results_voronoi_path_0/part_52.dat <==
x,y
11.1023,-0.624078
15.9511,-0.827578


==> data/accessible_area/results_voronoi_path_0/part_53.dat <==
x,y
11.1023,-0.624078
10.763,-0.599109


==> data/accessible_area/results_voronoi_path_0/part_54.dat <==
x,y
17.5581,-2.65957
15.9511,-0.827578


==> data/accessible_area/results_voronoi_path_0/part_55.dat <==
x,y
15.9511,-0.827578
15.9831,-0.800154


==> data/accessible_area/results_voronoi_path_0/part_56.dat <==
x,y
15.9511,-0.827578
11.1023,-0.624078


==> data/accessible_area/results_voronoi_path_0/part_57.dat <==
x,y
15.9511,-0.827578
17.5581,-2.65957


==> data/accessible_area/results_voronoi_path_0/part_58.dat <==
x,y
15.9831,-0.800154
17.7655,0.889498


==> data/accessible_area/results_voronoi_path_0/part_59.dat <==
x,y
15.9831,-0.800154
15.9511,-0.827578


==> data/accessible_area/results_voronoi_path_0/part_6.dat <==
x,y
-14.7782,1.91481
-12.7993,1.75947


==> data/accessible_area/results_voronoi_path_0/part_60.dat <==
x,y
17.7655,0.889498
15.9831,-0.800154


==> data/accessible_area/results_voronoi_path_0/part_7.dat <==
x,y
-14.7782,1.91481
-15.5616,2.198


==> data/accessible_area/results_voronoi_path_0/part_8.dat <==
x,y
-12.7993,1.75947
-4.63473,1.07412


==> data/accessible_area/results_voronoi_path_0/part_9.dat <==
x,y
-12.7993,1.75947
-14.7782,1.91481


==> data/accessible_area/results_voronoi_path_0_filelist.dat <==
accessible_area/results_voronoi_path_0/part_1.dat
accessible_area/results_voronoi_path_0/part_2.dat
accessible_area/results_voronoi_path_0/part_3.dat
accessible_area/results_voronoi_path_0/part_4.dat
accessible_area/results_voronoi_path_0/part_5.dat
accessible_area/results_voronoi_path_0/part_6.dat
accessible_area/results_voronoi_path_0/part_7.dat
accessible_area/results_voronoi_path_0/part_8.dat
accessible_area/results_voronoi_path_0/part_9.dat
accessible_area/results_voronoi_path_0/part_10.dat
accessible_area/results_voronoi_path_0/part_11.dat
accessible_area/results_voronoi_path_0/part_12.dat
accessible_area/results_voronoi_path_0/part_13.dat
accessible_area/results_voronoi_path_0/part_14.dat
accessible_area/results_voronoi_path_0/part_15.dat
accessible_area/results_voronoi_path_0/part_16.dat
accessible_area/results_voronoi_path_0/part_17.dat
accessible_area/results_voronoi_path_0/part_18.dat
accessible_area/results_voronoi_path_0/part_19.dat
accessible_area/results_voronoi_path_0/part_20.dat
accessible_area/results_voronoi_path_0/part_21.dat
accessible_area/results_voronoi_path_0/part_22.dat
accessible_area/results_voronoi_path_0/part_23.dat
accessible_area/results_voronoi_path_0/part_24.dat
accessible_area/results_voronoi_path_0/part_25.dat
accessible_area/results_voronoi_path_0/part_26.dat
accessible_area/results_voronoi_path_0/part_27.dat
accessible_area/results_voronoi_path_0/part_28.dat
accessible_area/results_voronoi_path_0/part_29.dat
accessible_area/results_voronoi_path_0/part_30.dat
accessible_area/results_voronoi_path_0/part_31.dat
accessible_area/results_voronoi_path_0/part_32.dat
accessible_area/results_voronoi_path_0/part_33.dat
accessible_area/results_voronoi_path_0/part_34.dat
accessible_area/results_voronoi_path_0/part_35.dat
accessible_area/results_voronoi_path_0/part_36.dat
accessible_area/results_voronoi_path_0/part_37.dat
accessible_area/results_voronoi_path_0/part_38.dat
accessible_area/results_voronoi_path_0/part_39.dat
accessible_area/results_voronoi_path_0/part_40.dat
accessible_area/results_voronoi_path_0/part_41.dat
accessible_area/results_voronoi_path_0/part_42.dat
accessible_area/results_voronoi_path_0/part_43.dat
accessible_area/results_voronoi_path_0/part_44.dat
accessible_area/results_voronoi_path_0/part_45.dat
accessible_area/results_voronoi_path_0/part_46.dat
accessible_area/results_voronoi_path_0/part_47.dat
accessible_area/results_voronoi_path_0/part_48.dat
accessible_area/results_voronoi_path_0/part_49.dat
accessible_area/results_voronoi_path_0/part_50.dat
accessible_area/results_voronoi_path_0/part_51.dat
accessible_area/results_voronoi_path_0/part_52.dat
accessible_area/results_voronoi_path_0/part_53.dat
accessible_area/results_voronoi_path_0/part_54.dat
accessible_area/results_voronoi_path_0/part_55.dat
accessible_area/results_voronoi_path_0/part_56.dat
accessible_area/results_voronoi_path_0/part_57.dat
accessible_area/results_voronoi_path_0/part_58.dat
accessible_area/results_voronoi_path_0/part_59.dat
accessible_area/results_voronoi_path_0/part_60.dat


==> data/accessible_area/results_voronoi_path_1.dat <==
-27.6916,3.45102,-26.569,2.56309
-27.3573,1.87616,-26.569,2.56309
-26.569,2.56309,-24.9643,2.73676
-26.569,2.56309,-27.6916,3.45102
-26.569,2.56309,-27.3573,1.87616
-24.9643,2.73676,-19.1165,2.28636
-24.9643,2.73676,-26.569,2.56309
-19.1165,2.28636,-18.2604,2.20353
-19.1165,2.28636,-24.9643,2.73676
-18.2604,2.20353,-18.119,2.18871
-18.2604,2.20353,-19.1165,2.28636
-18.119,2.18871,-17.7405,2.14592
-18.119,2.18871,-18.2604,2.20353
-17.7405,2.14592,-17.5588,2.1273
-17.7405,2.14592,-18.119,2.18871
-17.5588,2.1273,-16.8377,2.06087
-17.5588,2.1273,-17.7405,2.14592
-16.8377,2.06087,-16.2891,2.03289
-16.8377,2.06087,-17.5588,2.1273
-16.2891,2.03289,-15.4849,1.95486
-16.2891,2.03289,-16.8377,2.06087
-15.4849,1.95486,-4.7116,1.10318
-15.4849,1.95486,-16.2891,2.03289
-3.60349,3.05738,-4.02767,2.34216
-4.02767,2.34216,-4.69102,1.14055
-4.02767,2.34216,-3.60349,3.05738
-4.69102,1.14055,-4.7116,1.10318
-4.69102,1.14055,-4.02767,2.34216
-4.7116,1.10318,-3.28329,0.462956
-4.7116,1.10318,-4.69102,1.14055
-4.7116,1.10318,-15.4849,1.95486
-0.604363,2.67327,-1.73728,0.00800718
-3.28329,0.462956,-2.74754,0.279108
-3.28329,0.462956,-4.7116,1.10318
-2.74754,0.279108,-1.73728,0.00800718
-2.74754,0.279108,-3.28329,0.462956
-1.73728,0.00800718,-1.58025,-0.0497191
-1.73728,0.00800718,-0.604363,2.67327
-1.73728,0.00800718,-2.74754,0.279108
-1.58025,-0.0497191,1.44298,-0.447271
-1.58025,-0.0497191,-1.73728,0.00800718
2.01822,3.93488,2.58301,3.38452
2.58301,3.38452,3.00735,2.84931
2.58301,3.38452,2.01822,3.93488
1.44298,-0.447271,1.77924,-0.415072
1.44298,-0.447271,-1.58025,-0.0497191
3.00735,2.84931,3.89195,1.46283
3.00735,2.84931,2.58301,3.38452
1.77924,-0.415072,4.4703,0.341838
1.77924,-0.415072,1.44298,-0.447271
3.89195,1.46283,4.15695,0.963827
3.89195,1.46283,3.00735,2.84931
4.15695,0.963827,4.4703,0.341838
4.15695,0.963827,3.89195,1.46283
4.4703,0.341838,6.60368,0.195221
4.4703,0.341838,4.15695,0.963827
4.4703,0.341838,1.77924,-0.415072
9.35648,2.86997,8.24199,0.0560917
6.60368,0.195221,8.24199,0.0560917
6.60368,0.195221,4.4703,0.341838
8.24199,0.0560917,8.62557,-0.0597914
8.24199,0.0560917,9.35648,2.86997
8.24199,0.0560917,6.60368,0.195221
8.62557,-0.0597914,9.68696,-0.35511
8.62557,-0.0597914,8.24199,0.0560917
9.68696,-0.35511,11.1121,-0.621509
9.68696,-0.35511,8.62557,-0.0597914
13.4253,2.71949,14.4273,-0.482735
11.1121,-0.621509,11.3881,-0.638312
11.1121,-0.621509,9.68696,-0.35511
11.3881,-0.638312,12.0981,-0.669446
11.3881,-0.638312,11.1121,-0.621509
12.0981,-0.669446,12.5756,-0.676388
12.0981,-0.669446,11.3881,-0.638312
12.5756,-0.676388,12.9742,-0.670526
12.5756,-0.676388,12.0981,-0.669446
12.9742,-0.670526,13.2072,-0.663866
12.9742,-0.670526,12.5756,-0.676388
13.2072,-0.663866,13.4009,-0.637681
13.2072,-0.663866,12.9742,-0.670526
13.4009,-0.637681,14.1596,-0.526141
13.4009,-0.637681,13.2072,-0.663866
14.1596,-0.526141,14.4273,-0.482735
14.1596,-0.526141,13.4009,-0.637681
14.4273,-0.482735,14.5082,-0.492698
14.4273,-0.482735,13.4253,2.71949
14.4273,-0.482735,14.1596,-0.526141
14.5082,-0.492698,15.799,-0.582061
14.5082,-0.492698,14.4273,-0.482735
15.799,-0.582061,15.8793,-0.587252
15.799,-0.582061,14.5082,-0.492698
15.8793,-0.587252,17.4591,-0.682185
15.8793,-0.587252,15.799,-0.582061
19.1326,-12.4887,18.8379,-12.2345
18.8379,-12.2345,18.7698,-10.6245
18.8379,-12.2345,19.1326,-12.4887
18.7698,-10.6245,18.7097,-9.58
18.7698,-10.6245,18.8379,-12.2345
18.7097,-9.58,19.5199,-6.38802
18.7097,-9.58,18.7698,-10.6245
17.4591,-0.682185,17.5969,-0.689506
17.4591,-0.682185,15.8793,-0.587252
17.5969,-0.689506,17.7873,-0.698307
17.5969,-0.689506,17.4591,-0.682185
19.1507,-4.66054,19.5199,-6.38802
19.1507,-4.66054,19.1155,-4.22759
19.1155,-4.22759,18.9849,-3.33164
19.1155,-4.22759,19.1507,-4.66054
17.7873,-0.698307,18.5867,-1.66634
17.7873,-0.698307,19.5466,2.56444
17.7873,-0.698307,17.5969,-0.689506
18.9849,-3.33164,18.8895,-2.8759
18.9849,-3.33164,19.1155,-4.22759
18.8895,-2.8759,18.8002,-2.49405
18.8895,-2.8759,18.9849,-3.33164
18.8002,-2.49405,18.5867,-1.66634
18.8002,-2.49405,18.8895,-2.8759
18.5867,-1.66634,20.7,-1.53
18.5867,-1.66634,17.7873,-0.698307
18.5867,-1.66634,18.8002,-2.49405
19.5199,-6.38802,19.7109,-6.44215
19.5199,-6.38802,19.1507,-4.66054
19.5199,-6.38802,18.7097,-9.58
19.5466,2.56444,19.6644,2.79253
19.5466,2.56444,17.7873,-0.698307
19.7109,-6.44215,20.0837,-6.53887
19.7109,-6.44215,19.5199,-6.38802
20.0837,-6.53887,21.3145,-6.82783
20.0837,-6.53887,19.7109,-6.44215
19.6644,2.79253,20.1298,3.73359
19.6644,2.79253,19.5466,2.56444
20.7,-1.53,21.1066,-1.51553
20.7,-1.53,18.5867,-1.66634
21.1066,-1.51553,21.4923,-1.549
21.1066,-1.51553,20.7,-1.53
21.4923,-1.549,23.1618,-1.74905
21.4923,-1.549,21.1066,-1.51553
21.3145,-6.82783,20.0837,-6.53887
21.9093,16.4385,22.0916,16.058
20.1298,3.73359,20.4532,4.3226
20.1298,3.73359,19.6644,2.79253
21.6598,13.6883,22.0916,16.058
21.6598,13.6883,21.5887,12.4147
23.1618,-1.74905,21.4923,-1.549
22.0916,16.058,21.9093,16.4385
22.0916,16.058,21.6598,13.6883
21.5887,12.4147,21.7259,10.2005
21.5887,12.4147,21.6598,13.6883
20.4532,4.3226,20.6494,4.64684
20.4532,4.3226,20.1298,3.73359
20.6494,4.64684,20.8089,5.45498
20.6494,4.64684,20.4532,4.3226
20.8089,5.45498,21.3733,8.56077
20.8089,5.45498,20.6494,4.64684
21.3733,8.56077,21.4226,8.8075
21.3733,8.56077,20.8089,5.45498
21.4226,8.8075,21.7259,10.2005
21.4226,8.8075,21.3733,8.56077
21.7259,10.2005,21.5887,12.4147
21.7259,10.2005,21.4226,8.8075


==> data/accessible_area/results_voronoi_path_1/part_1.dat <==
x,y
-27.6916,3.45102
-26.569,2.56309


==> data/accessible_area/results_voronoi_path_1/part_10.dat <==
x,y
-18.2604,2.20353
-18.119,2.18871


==> data/accessible_area/results_voronoi_path_1/part_100.dat <==
x,y
18.7097,-9.58
18.7698,-10.6245


==> data/accessible_area/results_voronoi_path_1/part_101.dat <==
x,y
17.4591,-0.682185
17.5969,-0.689506


==> data/accessible_area/results_voronoi_path_1/part_102.dat <==
x,y
17.4591,-0.682185
15.8793,-0.587252


==> data/accessible_area/results_voronoi_path_1/part_103.dat <==
x,y
17.5969,-0.689506
17.7873,-0.698307


==> data/accessible_area/results_voronoi_path_1/part_104.dat <==
x,y
17.5969,-0.689506
17.4591,-0.682185


==> data/accessible_area/results_voronoi_path_1/part_105.dat <==
x,y
19.1507,-4.66054
19.5199,-6.38802


==> data/accessible_area/results_voronoi_path_1/part_106.dat <==
x,y
19.1507,-4.66054
19.1155,-4.22759


==> data/accessible_area/results_voronoi_path_1/part_107.dat <==
x,y
19.1155,-4.22759
18.9849,-3.33164


==> data/accessible_area/results_voronoi_path_1/part_108.dat <==
x,y
19.1155,-4.22759
19.1507,-4.66054


==> data/accessible_area/results_voronoi_path_1/part_109.dat <==
x,y
17.7873,-0.698307
18.5867,-1.66634


==> data/accessible_area/results_voronoi_path_1/part_11.dat <==
x,y
-18.2604,2.20353
-19.1165,2.28636


==> data/accessible_area/results_voronoi_path_1/part_110.dat <==
x,y
17.7873,-0.698307
19.5466,2.56444


==> data/accessible_area/results_voronoi_path_1/part_111.dat <==
x,y
17.7873,-0.698307
17.5969,-0.689506


==> data/accessible_area/results_voronoi_path_1/part_112.dat <==
x,y
18.9849,-3.33164
18.8895,-2.8759


==> data/accessible_area/results_voronoi_path_1/part_113.dat <==
x,y
18.9849,-3.33164
19.1155,-4.22759


==> data/accessible_area/results_voronoi_path_1/part_114.dat <==
x,y
18.8895,-2.8759
18.8002,-2.49405


==> data/accessible_area/results_voronoi_path_1/part_115.dat <==
x,y
18.8895,-2.8759
18.9849,-3.33164


==> data/accessible_area/results_voronoi_path_1/part_116.dat <==
x,y
18.8002,-2.49405
18.5867,-1.66634


==> data/accessible_area/results_voronoi_path_1/part_117.dat <==
x,y
18.8002,-2.49405
18.8895,-2.8759


==> data/accessible_area/results_voronoi_path_1/part_118.dat <==
x,y
18.5867,-1.66634
20.7,-1.53


==> data/accessible_area/results_voronoi_path_1/part_119.dat <==
x,y
18.5867,-1.66634
17.7873,-0.698307


==> data/accessible_area/results_voronoi_path_1/part_12.dat <==
x,y
-18.119,2.18871
-17.7405,2.14592


==> data/accessible_area/results_voronoi_path_1/part_120.dat <==
x,y
18.5867,-1.66634
18.8002,-2.49405


==> data/accessible_area/results_voronoi_path_1/part_121.dat <==
x,y
19.5199,-6.38802
19.7109,-6.44215


==> data/accessible_area/results_voronoi_path_1/part_122.dat <==
x,y
19.5199,-6.38802
19.1507,-4.66054


==> data/accessible_area/results_voronoi_path_1/part_123.dat <==
x,y
19.5199,-6.38802
18.7097,-9.58


==> data/accessible_area/results_voronoi_path_1/part_124.dat <==
x,y
19.5466,2.56444
19.6644,2.79253


==> data/accessible_area/results_voronoi_path_1/part_125.dat <==
x,y
19.5466,2.56444
17.7873,-0.698307


==> data/accessible_area/results_voronoi_path_1/part_126.dat <==
x,y
19.7109,-6.44215
20.0837,-6.53887


==> data/accessible_area/results_voronoi_path_1/part_127.dat <==
x,y
19.7109,-6.44215
19.5199,-6.38802


==> data/accessible_area/results_voronoi_path_1/part_128.dat <==
x,y
20.0837,-6.53887
21.3145,-6.82783


==> data/accessible_area/results_voronoi_path_1/part_129.dat <==
x,y
20.0837,-6.53887
19.7109,-6.44215


==> data/accessible_area/results_voronoi_path_1/part_13.dat <==
x,y
-18.119,2.18871
-18.2604,2.20353


==> data/accessible_area/results_voronoi_path_1/part_130.dat <==
x,y
19.6644,2.79253
20.1298,3.73359


==> data/accessible_area/results_voronoi_path_1/part_131.dat <==
x,y
19.6644,2.79253
19.5466,2.56444


==> data/accessible_area/results_voronoi_path_1/part_132.dat <==
x,y
20.7,-1.53
21.1066,-1.51553


==> data/accessible_area/results_voronoi_path_1/part_133.dat <==
x,y
20.7,-1.53
18.5867,-1.66634


==> data/accessible_area/results_voronoi_path_1/part_134.dat <==
x,y
21.1066,-1.51553
21.4923,-1.549


==> data/accessible_area/results_voronoi_path_1/part_135.dat <==
x,y
21.1066,-1.51553
20.7,-1.53


==> data/accessible_area/results_voronoi_path_1/part_136.dat <==
x,y
21.4923,-1.549
23.1618,-1.74905


==> data/accessible_area/results_voronoi_path_1/part_137.dat <==
x,y
21.4923,-1.549
21.1066,-1.51553


==> data/accessible_area/results_voronoi_path_1/part_138.dat <==
x,y
21.3145,-6.82783
20.0837,-6.53887


==> data/accessible_area/results_voronoi_path_1/part_139.dat <==
x,y
21.9093,16.4385
22.0916,16.058


==> data/accessible_area/results_voronoi_path_1/part_14.dat <==
x,y
-17.7405,2.14592
-17.5588,2.1273


==> data/accessible_area/results_voronoi_path_1/part_140.dat <==
x,y
20.1298,3.73359
20.4532,4.3226


==> data/accessible_area/results_voronoi_path_1/part_141.dat <==
x,y
20.1298,3.73359
19.6644,2.79253


==> data/accessible_area/results_voronoi_path_1/part_142.dat <==
x,y
21.6598,13.6883
22.0916,16.058


==> data/accessible_area/results_voronoi_path_1/part_143.dat <==
x,y
21.6598,13.6883
21.5887,12.4147


==> data/accessible_area/results_voronoi_path_1/part_144.dat <==
x,y
23.1618,-1.74905
21.4923,-1.549


==> data/accessible_area/results_voronoi_path_1/part_145.dat <==
x,y
22.0916,16.058
21.9093,16.4385


==> data/accessible_area/results_voronoi_path_1/part_146.dat <==
x,y
22.0916,16.058
21.6598,13.6883


==> data/accessible_area/results_voronoi_path_1/part_147.dat <==
x,y
21.5887,12.4147
21.7259,10.2005


==> data/accessible_area/results_voronoi_path_1/part_148.dat <==
x,y
21.5887,12.4147
21.6598,13.6883


==> data/accessible_area/results_voronoi_path_1/part_149.dat <==
x,y
20.4532,4.3226
20.6494,4.64684


==> data/accessible_area/results_voronoi_path_1/part_15.dat <==
x,y
-17.7405,2.14592
-18.119,2.18871


==> data/accessible_area/results_voronoi_path_1/part_150.dat <==
x,y
20.4532,4.3226
20.1298,3.73359


==> data/accessible_area/results_voronoi_path_1/part_151.dat <==
x,y
20.6494,4.64684
20.8089,5.45498


==> data/accessible_area/results_voronoi_path_1/part_152.dat <==
x,y
20.6494,4.64684
20.4532,4.3226


==> data/accessible_area/results_voronoi_path_1/part_153.dat <==
x,y
20.8089,5.45498
21.3733,8.56077


==> data/accessible_area/results_voronoi_path_1/part_154.dat <==
x,y
20.8089,5.45498
20.6494,4.64684


==> data/accessible_area/results_voronoi_path_1/part_155.dat <==
x,y
21.3733,8.56077
21.4226,8.8075


==> data/accessible_area/results_voronoi_path_1/part_156.dat <==
x,y
21.3733,8.56077
20.8089,5.45498


==> data/accessible_area/results_voronoi_path_1/part_157.dat <==
x,y
21.4226,8.8075
21.7259,10.2005


==> data/accessible_area/results_voronoi_path_1/part_158.dat <==
x,y
21.4226,8.8075
21.3733,8.56077


==> data/accessible_area/results_voronoi_path_1/part_159.dat <==
x,y
21.7259,10.2005
21.5887,12.4147


==> data/accessible_area/results_voronoi_path_1/part_16.dat <==
x,y
-17.5588,2.1273
-16.8377,2.06087


==> data/accessible_area/results_voronoi_path_1/part_160.dat <==
x,y
21.7259,10.2005
21.4226,8.8075


==> data/accessible_area/results_voronoi_path_1/part_17.dat <==
x,y
-17.5588,2.1273
-17.7405,2.14592


==> data/accessible_area/results_voronoi_path_1/part_18.dat <==
x,y
-16.8377,2.06087
-16.2891,2.03289


==> data/accessible_area/results_voronoi_path_1/part_19.dat <==
x,y
-16.8377,2.06087
-17.5588,2.1273


==> data/accessible_area/results_voronoi_path_1/part_2.dat <==
x,y
-27.3573,1.87616
-26.569,2.56309


==> data/accessible_area/results_voronoi_path_1/part_20.dat <==
x,y
-16.2891,2.03289
-15.4849,1.95486


==> data/accessible_area/results_voronoi_path_1/part_21.dat <==
x,y
-16.2891,2.03289
-16.8377,2.06087


==> data/accessible_area/results_voronoi_path_1/part_22.dat <==
x,y
-15.4849,1.95486
-4.7116,1.10318


==> data/accessible_area/results_voronoi_path_1/part_23.dat <==
x,y
-15.4849,1.95486
-16.2891,2.03289


==> data/accessible_area/results_voronoi_path_1/part_24.dat <==
x,y
-3.60349,3.05738
-4.02767,2.34216


==> data/accessible_area/results_voronoi_path_1/part_25.dat <==
x,y
-4.02767,2.34216
-4.69102,1.14055


==> data/accessible_area/results_voronoi_path_1/part_26.dat <==
x,y
-4.02767,2.34216
-3.60349,3.05738


==> data/accessible_area/results_voronoi_path_1/part_27.dat <==
x,y
-4.69102,1.14055
-4.7116,1.10318


==> data/accessible_area/results_voronoi_path_1/part_28.dat <==
x,y
-4.69102,1.14055
-4.02767,2.34216


==> data/accessible_area/results_voronoi_path_1/part_29.dat <==
x,y
-4.7116,1.10318
-3.28329,0.462956


==> data/accessible_area/results_voronoi_path_1/part_3.dat <==
x,y
-26.569,2.56309
-24.9643,2.73676


==> data/accessible_area/results_voronoi_path_1/part_30.dat <==
x,y
-4.7116,1.10318
-4.69102,1.14055


==> data/accessible_area/results_voronoi_path_1/part_31.dat <==
x,y
-4.7116,1.10318
-15.4849,1.95486


==> data/accessible_area/results_voronoi_path_1/part_32.dat <==
x,y
-0.604363,2.67327
-1.73728,0.00800718


==> data/accessible_area/results_voronoi_path_1/part_33.dat <==
x,y
-3.28329,0.462956
-2.74754,0.279108


==> data/accessible_area/results_voronoi_path_1/part_34.dat <==
x,y
-3.28329,0.462956
-4.7116,1.10318


==> data/accessible_area/results_voronoi_path_1/part_35.dat <==
x,y
-2.74754,0.279108
-1.73728,0.00800718


==> data/accessible_area/results_voronoi_path_1/part_36.dat <==
x,y
-2.74754,0.279108
-3.28329,0.462956


==> data/accessible_area/results_voronoi_path_1/part_37.dat <==
x,y
-1.73728,0.00800718
-1.58025,-0.0497191


==> data/accessible_area/results_voronoi_path_1/part_38.dat <==
x,y
-1.73728,0.00800718
-0.604363,2.67327


==> data/accessible_area/results_voronoi_path_1/part_39.dat <==
x,y
-1.73728,0.00800718
-2.74754,0.279108


==> data/accessible_area/results_voronoi_path_1/part_4.dat <==
x,y
-26.569,2.56309
-27.6916,3.45102


==> data/accessible_area/results_voronoi_path_1/part_40.dat <==
x,y
-1.58025,-0.0497191
1.44298,-0.447271


==> data/accessible_area/results_voronoi_path_1/part_41.dat <==
x,y
-1.58025,-0.0497191
-1.73728,0.00800718


==> data/accessible_area/results_voronoi_path_1/part_42.dat <==
x,y
2.01822,3.93488
2.58301,3.38452


==> data/accessible_area/results_voronoi_path_1/part_43.dat <==
x,y
2.58301,3.38452
3.00735,2.84931


==> data/accessible_area/results_voronoi_path_1/part_44.dat <==
x,y
2.58301,3.38452
2.01822,3.93488


==> data/accessible_area/results_voronoi_path_1/part_45.dat <==
x,y
1.44298,-0.447271
1.77924,-0.415072


==> data/accessible_area/results_voronoi_path_1/part_46.dat <==
x,y
1.44298,-0.447271
-1.58025,-0.0497191


==> data/accessible_area/results_voronoi_path_1/part_47.dat <==
x,y
3.00735,2.84931
3.89195,1.46283


==> data/accessible_area/results_voronoi_path_1/part_48.dat <==
x,y
3.00735,2.84931
2.58301,3.38452


==> data/accessible_area/results_voronoi_path_1/part_49.dat <==
x,y
1.77924,-0.415072
4.4703,0.341838


==> data/accessible_area/results_voronoi_path_1/part_5.dat <==
x,y
-26.569,2.56309
-27.3573,1.87616


==> data/accessible_area/results_voronoi_path_1/part_50.dat <==
x,y
1.77924,-0.415072
1.44298,-0.447271


==> data/accessible_area/results_voronoi_path_1/part_51.dat <==
x,y
3.89195,1.46283
4.15695,0.963827


==> data/accessible_area/results_voronoi_path_1/part_52.dat <==
x,y
3.89195,1.46283
3.00735,2.84931


==> data/accessible_area/results_voronoi_path_1/part_53.dat <==
x,y
4.15695,0.963827
4.4703,0.341838


==> data/accessible_area/results_voronoi_path_1/part_54.dat <==
x,y
4.15695,0.963827
3.89195,1.46283


==> data/accessible_area/results_voronoi_path_1/part_55.dat <==
x,y
4.4703,0.341838
6.60368,0.195221


==> data/accessible_area/results_voronoi_path_1/part_56.dat <==
x,y
4.4703,0.341838
4.15695,0.963827


==> data/accessible_area/results_voronoi_path_1/part_57.dat <==
x,y
4.4703,0.341838
1.77924,-0.415072


==> data/accessible_area/results_voronoi_path_1/part_58.dat <==
x,y
9.35648,2.86997
8.24199,0.0560917


==> data/accessible_area/results_voronoi_path_1/part_59.dat <==
x,y
6.60368,0.195221
8.24199,0.0560917


==> data/accessible_area/results_voronoi_path_1/part_6.dat <==
x,y
-24.9643,2.73676
-19.1165,2.28636


==> data/accessible_area/results_voronoi_path_1/part_60.dat <==
x,y
6.60368,0.195221
4.4703,0.341838


==> data/accessible_area/results_voronoi_path_1/part_61.dat <==
x,y
8.24199,0.0560917
8.62557,-0.0597914


==> data/accessible_area/results_voronoi_path_1/part_62.dat <==
x,y
8.24199,0.0560917
9.35648,2.86997


==> data/accessible_area/results_voronoi_path_1/part_63.dat <==
x,y
8.24199,0.0560917
6.60368,0.195221


==> data/accessible_area/results_voronoi_path_1/part_64.dat <==
x,y
8.62557,-0.0597914
9.68696,-0.35511


==> data/accessible_area/results_voronoi_path_1/part_65.dat <==
x,y
8.62557,-0.0597914
8.24199,0.0560917


==> data/accessible_area/results_voronoi_path_1/part_66.dat <==
x,y
9.68696,-0.35511
11.1121,-0.621509


==> data/accessible_area/results_voronoi_path_1/part_67.dat <==
x,y
9.68696,-0.35511
8.62557,-0.0597914


==> data/accessible_area/results_voronoi_path_1/part_68.dat <==
x,y
13.4253,2.71949
14.4273,-0.482735


==> data/accessible_area/results_voronoi_path_1/part_69.dat <==
x,y
11.1121,-0.621509
11.3881,-0.638312


==> data/accessible_area/results_voronoi_path_1/part_7.dat <==
x,y
-24.9643,2.73676
-26.569,2.56309


==> data/accessible_area/results_voronoi_path_1/part_70.dat <==
x,y
11.1121,-0.621509
9.68696,-0.35511


==> data/accessible_area/results_voronoi_path_1/part_71.dat <==
x,y
11.3881,-0.638312
12.0981,-0.669446


==> data/accessible_area/results_voronoi_path_1/part_72.dat <==
x,y
11.3881,-0.638312
11.1121,-0.621509


==> data/accessible_area/results_voronoi_path_1/part_73.dat <==
x,y
12.0981,-0.669446
12.5756,-0.676388


==> data/accessible_area/results_voronoi_path_1/part_74.dat <==
x,y
12.0981,-0.669446
11.3881,-0.638312


==> data/accessible_area/results_voronoi_path_1/part_75.dat <==
x,y
12.5756,-0.676388
12.9742,-0.670526


==> data/accessible_area/results_voronoi_path_1/part_76.dat <==
x,y
12.5756,-0.676388
12.0981,-0.669446


==> data/accessible_area/results_voronoi_path_1/part_77.dat <==
x,y
12.9742,-0.670526
13.2072,-0.663866


==> data/accessible_area/results_voronoi_path_1/part_78.dat <==
x,y
12.9742,-0.670526
12.5756,-0.676388


==> data/accessible_area/results_voronoi_path_1/part_79.dat <==
x,y
13.2072,-0.663866
13.4009,-0.637681


==> data/accessible_area/results_voronoi_path_1/part_8.dat <==
x,y
-19.1165,2.28636
-18.2604,2.20353


==> data/accessible_area/results_voronoi_path_1/part_80.dat <==
x,y
13.2072,-0.663866
12.9742,-0.670526


==> data/accessible_area/results_voronoi_path_1/part_81.dat <==
x,y
13.4009,-0.637681
14.1596,-0.526141


==> data/accessible_area/results_voronoi_path_1/part_82.dat <==
x,y
13.4009,-0.637681
13.2072,-0.663866


==> data/accessible_area/results_voronoi_path_1/part_83.dat <==
x,y
14.1596,-0.526141
14.4273,-0.482735


==> data/accessible_area/results_voronoi_path_1/part_84.dat <==
x,y
14.1596,-0.526141
13.4009,-0.637681


==> data/accessible_area/results_voronoi_path_1/part_85.dat <==
x,y
14.4273,-0.482735
14.5082,-0.492698


==> data/accessible_area/results_voronoi_path_1/part_86.dat <==
x,y
14.4273,-0.482735
13.4253,2.71949


==> data/accessible_area/results_voronoi_path_1/part_87.dat <==
x,y
14.4273,-0.482735
14.1596,-0.526141


==> data/accessible_area/results_voronoi_path_1/part_88.dat <==
x,y
14.5082,-0.492698
15.799,-0.582061


==> data/accessible_area/results_voronoi_path_1/part_89.dat <==
x,y
14.5082,-0.492698
14.4273,-0.482735


==> data/accessible_area/results_voronoi_path_1/part_9.dat <==
x,y
-19.1165,2.28636
-24.9643,2.73676


==> data/accessible_area/results_voronoi_path_1/part_90.dat <==
x,y
15.799,-0.582061
15.8793,-0.587252


==> data/accessible_area/results_voronoi_path_1/part_91.dat <==
x,y
15.799,-0.582061
14.5082,-0.492698


==> data/accessible_area/results_voronoi_path_1/part_92.dat <==
x,y
15.8793,-0.587252
17.4591,-0.682185


==> data/accessible_area/results_voronoi_path_1/part_93.dat <==
x,y
15.8793,-0.587252
15.799,-0.582061


==> data/accessible_area/results_voronoi_path_1/part_94.dat <==
x,y
19.1326,-12.4887
18.8379,-12.2345


==> data/accessible_area/results_voronoi_path_1/part_95.dat <==
x,y
18.8379,-12.2345
18.7698,-10.6245


==> data/accessible_area/results_voronoi_path_1/part_96.dat <==
x,y
18.8379,-12.2345
19.1326,-12.4887


==> data/accessible_area/results_voronoi_path_1/part_97.dat <==
x,y
18.7698,-10.6245
18.7097,-9.58


==> data/accessible_area/results_voronoi_path_1/part_98.dat <==
x,y
18.7698,-10.6245
18.8379,-12.2345


==> data/accessible_area/results_voronoi_path_1/part_99.dat <==
x,y
18.7097,-9.58
19.5199,-6.38802


==> data/accessible_area/results_voronoi_path_1_filelist.dat <==
accessible_area/results_voronoi_path_1/part_1.dat
accessible_area/results_voronoi_path_1/part_2.dat
accessible_area/results_voronoi_path_1/part_3.dat
accessible_area/results_voronoi_path_1/part_4.dat
accessible_area/results_voronoi_path_1/part_5.dat
accessible_area/results_voronoi_path_1/part_6.dat
accessible_area/results_voronoi_path_1/part_7.dat
accessible_area/results_voronoi_path_1/part_8.dat
accessible_area/results_voronoi_path_1/part_9.dat
accessible_area/results_voronoi_path_1/part_10.dat
accessible_area/results_voronoi_path_1/part_11.dat
accessible_area/results_voronoi_path_1/part_12.dat
accessible_area/results_voronoi_path_1/part_13.dat
accessible_area/results_voronoi_path_1/part_14.dat
accessible_area/results_voronoi_path_1/part_15.dat
accessible_area/results_voronoi_path_1/part_16.dat
accessible_area/results_voronoi_path_1/part_17.dat
accessible_area/results_voronoi_path_1/part_18.dat
accessible_area/results_voronoi_path_1/part_19.dat
accessible_area/results_voronoi_path_1/part_20.dat
accessible_area/results_voronoi_path_1/part_21.dat
accessible_area/results_voronoi_path_1/part_22.dat
accessible_area/results_voronoi_path_1/part_23.dat
accessible_area/results_voronoi_path_1/part_24.dat
accessible_area/results_voronoi_path_1/part_25.dat
accessible_area/results_voronoi_path_1/part_26.dat
accessible_area/results_voronoi_path_1/part_27.dat
accessible_area/results_voronoi_path_1/part_28.dat
accessible_area/results_voronoi_path_1/part_29.dat
accessible_area/results_voronoi_path_1/part_30.dat
accessible_area/results_voronoi_path_1/part_31.dat
accessible_area/results_voronoi_path_1/part_32.dat
accessible_area/results_voronoi_path_1/part_33.dat
accessible_area/results_voronoi_path_1/part_34.dat
accessible_area/results_voronoi_path_1/part_35.dat
accessible_area/results_voronoi_path_1/part_36.dat
accessible_area/results_voronoi_path_1/part_37.dat
accessible_area/results_voronoi_path_1/part_38.dat
accessible_area/results_voronoi_path_1/part_39.dat
accessible_area/results_voronoi_path_1/part_40.dat
accessible_area/results_voronoi_path_1/part_41.dat
accessible_area/results_voronoi_path_1/part_42.dat
accessible_area/results_voronoi_path_1/part_43.dat
accessible_area/results_voronoi_path_1/part_44.dat
accessible_area/results_voronoi_path_1/part_45.dat
accessible_area/results_voronoi_path_1/part_46.dat
accessible_area/results_voronoi_path_1/part_47.dat
accessible_area/results_voronoi_path_1/part_48.dat
accessible_area/results_voronoi_path_1/part_49.dat
accessible_area/results_voronoi_path_1/part_50.dat
accessible_area/results_voronoi_path_1/part_51.dat
accessible_area/results_voronoi_path_1/part_52.dat
accessible_area/results_voronoi_path_1/part_53.dat
accessible_area/results_voronoi_path_1/part_54.dat
accessible_area/results_voronoi_path_1/part_55.dat
accessible_area/results_voronoi_path_1/part_56.dat
accessible_area/results_voronoi_path_1/part_57.dat
accessible_area/results_voronoi_path_1/part_58.dat
accessible_area/results_voronoi_path_1/part_59.dat
accessible_area/results_voronoi_path_1/part_60.dat
accessible_area/results_voronoi_path_1/part_61.dat
accessible_area/results_voronoi_path_1/part_62.dat
accessible_area/results_voronoi_path_1/part_63.dat
accessible_area/results_voronoi_path_1/part_64.dat
accessible_area/results_voronoi_path_1/part_65.dat
accessible_area/results_voronoi_path_1/part_66.dat
accessible_area/results_voronoi_path_1/part_67.dat
accessible_area/results_voronoi_path_1/part_68.dat
accessible_area/results_voronoi_path_1/part_69.dat
accessible_area/results_voronoi_path_1/part_70.dat
accessible_area/results_voronoi_path_1/part_71.dat
accessible_area/results_voronoi_path_1/part_72.dat
accessible_area/results_voronoi_path_1/part_73.dat
accessible_area/results_voronoi_path_1/part_74.dat
accessible_area/results_voronoi_path_1/part_75.dat
accessible_area/results_voronoi_path_1/part_76.dat
accessible_area/results_voronoi_path_1/part_77.dat
accessible_area/results_voronoi_path_1/part_78.dat
accessible_area/results_voronoi_path_1/part_79.dat
accessible_area/results_voronoi_path_1/part_80.dat
accessible_area/results_voronoi_path_1/part_81.dat
accessible_area/results_voronoi_path_1/part_82.dat
accessible_area/results_voronoi_path_1/part_83.dat
accessible_area/results_voronoi_path_1/part_84.dat
accessible_area/results_voronoi_path_1/part_85.dat
accessible_area/results_voronoi_path_1/part_86.dat
accessible_area/results_voronoi_path_1/part_87.dat
accessible_area/results_voronoi_path_1/part_88.dat
accessible_area/results_voronoi_path_1/part_89.dat
accessible_area/results_voronoi_path_1/part_90.dat
accessible_area/results_voronoi_path_1/part_91.dat
accessible_area/results_voronoi_path_1/part_92.dat
accessible_area/results_voronoi_path_1/part_93.dat
accessible_area/results_voronoi_path_1/part_94.dat
accessible_area/results_voronoi_path_1/part_95.dat
accessible_area/results_voronoi_path_1/part_96.dat
accessible_area/results_voronoi_path_1/part_97.dat
accessible_area/results_voronoi_path_1/part_98.dat
accessible_area/results_voronoi_path_1/part_99.dat
accessible_area/results_voronoi_path_1/part_100.dat
accessible_area/results_voronoi_path_1/part_101.dat
accessible_area/results_voronoi_path_1/part_102.dat
accessible_area/results_voronoi_path_1/part_103.dat
accessible_area/results_voronoi_path_1/part_104.dat
accessible_area/results_voronoi_path_1/part_105.dat
accessible_area/results_voronoi_path_1/part_106.dat
accessible_area/results_voronoi_path_1/part_107.dat
accessible_area/results_voronoi_path_1/part_108.dat
accessible_area/results_voronoi_path_1/part_109.dat
accessible_area/results_voronoi_path_1/part_110.dat
accessible_area/results_voronoi_path_1/part_111.dat
accessible_area/results_voronoi_path_1/part_112.dat
accessible_area/results_voronoi_path_1/part_113.dat
accessible_area/results_voronoi_path_1/part_114.dat
accessible_area/results_voronoi_path_1/part_115.dat
accessible_area/results_voronoi_path_1/part_116.dat
accessible_area/results_voronoi_path_1/part_117.dat
accessible_area/results_voronoi_path_1/part_118.dat
accessible_area/results_voronoi_path_1/part_119.dat
accessible_area/results_voronoi_path_1/part_120.dat
accessible_area/results_voronoi_path_1/part_121.dat
accessible_area/results_voronoi_path_1/part_122.dat
accessible_area/results_voronoi_path_1/part_123.dat
accessible_area/results_voronoi_path_1/part_124.dat
accessible_area/results_voronoi_path_1/part_125.dat
accessible_area/results_voronoi_path_1/part_126.dat
accessible_area/results_voronoi_path_1/part_127.dat
accessible_area/results_voronoi_path_1/part_128.dat
accessible_area/results_voronoi_path_1/part_129.dat
accessible_area/results_voronoi_path_1/part_130.dat
accessible_area/results_voronoi_path_1/part_131.dat
accessible_area/results_voronoi_path_1/part_132.dat
accessible_area/results_voronoi_path_1/part_133.dat
accessible_area/results_voronoi_path_1/part_134.dat
accessible_area/results_voronoi_path_1/part_135.dat
accessible_area/results_voronoi_path_1/part_136.dat
accessible_area/results_voronoi_path_1/part_137.dat
accessible_area/results_voronoi_path_1/part_138.dat
accessible_area/results_voronoi_path_1/part_139.dat
accessible_area/results_voronoi_path_1/part_140.dat
accessible_area/results_voronoi_path_1/part_141.dat
accessible_area/results_voronoi_path_1/part_142.dat
accessible_area/results_voronoi_path_1/part_143.dat
accessible_area/results_voronoi_path_1/part_144.dat
accessible_area/results_voronoi_path_1/part_145.dat
accessible_area/results_voronoi_path_1/part_146.dat
accessible_area/results_voronoi_path_1/part_147.dat
accessible_area/results_voronoi_path_1/part_148.dat
accessible_area/results_voronoi_path_1/part_149.dat
accessible_area/results_voronoi_path_1/part_150.dat
accessible_area/results_voronoi_path_1/part_151.dat
accessible_area/results_voronoi_path_1/part_152.dat
accessible_area/results_voronoi_path_1/part_153.dat
accessible_area/results_voronoi_path_1/part_154.dat
accessible_area/results_voronoi_path_1/part_155.dat
accessible_area/results_voronoi_path_1/part_156.dat
accessible_area/results_voronoi_path_1/part_157.dat
accessible_area/results_voronoi_path_1/part_158.dat
accessible_area/results_voronoi_path_1/part_159.dat
accessible_area/results_voronoi_path_1/part_160.dat


==> data/accessible_area/results_voronoi_path_2.dat <==
-38.0355,4.24645,-36.9632,3.41825
-37.5152,2.93584,-36.9632,3.41825
-36.9632,3.41825,-35.4084,3.59863
-36.9632,3.41825,-38.0355,4.24645
-36.9632,3.41825,-37.5152,2.93584
-35.4084,3.59863,-30.0594,3.17648
-35.4084,3.59863,-36.9632,3.41825
-30.0594,3.17648,-29.5603,3.12281
-30.0594,3.17648,-35.4084,3.59863
-29.5603,3.12281,-29.3372,3.08671
-29.5603,3.12281,-30.0594,3.17648
-29.3372,3.08671,-26.6026,2.83559
-29.3372,3.08671,-29.5603,3.12281
-26.6026,2.83559,-26.463,2.82389
-26.6026,2.83559,-29.3372,3.08671
-26.463,2.82389,-19.1055,2.26568
-26.463,2.82389,-26.6026,2.83559
-19.1055,2.26568,-17.7422,2.13135
-19.1055,2.26568,-26.463,2.82389
-17.7422,2.13135,-17.5586,2.11519
-17.7422,2.13135,-19.1055,2.26568
-17.5586,2.11519,-16.9011,2.06419
-17.5586,2.11519,-17.7422,2.13135
-16.9011,2.06419,-16.2891,2.03306
-16.9011,2.06419,-17.5586,2.11519
-16.2891,2.03306,-15.4849,1.95513
-16.2891,2.03306,-16.9011,2.06419
-15.4849,1.95513,-6.38979,1.23732
-15.4849,1.95513,-16.2891,2.03306
-5.75966,4.7608,-6.38979,1.23732
-6.38979,1.23732,-5.66934,1.15588
-6.38979,1.23732,-5.75966,4.7608
-6.38979,1.23732,-15.4849,1.95513
-5.66934,1.15588,-4.67774,1.08447
-5.66934,1.15588,-6.38979,1.23732
-3.56806,3.07693,-3.97363,2.3821
-3.97363,2.3821,-4.61869,1.19401
-3.97363,2.3821,-3.56806,3.07693
-4.61869,1.19401,-4.67774,1.08447
-4.61869,1.19401,-3.97363,2.3821
-4.67774,1.08447,-3.28329,0.462956
-4.67774,1.08447,-4.61869,1.19401
-4.67774,1.08447,-5.66934,1.15588
-0.604363,2.67327,-1.73728,0.00800718
-3.28329,0.462956,-2.74754,0.279108
-3.28329,0.462956,-4.67774,1.08447
-2.74754,0.279108,-1.73728,0.00800718
-2.74754,0.279108,-3.28329,0.462956
-1.73728,0.00800718,-1.58025,-0.0497191
-1.73728,0.00800718,-0.604363,2.67327
-1.73728,0.00800718,-2.74754,0.279108
-1.58025,-0.0497191,1.44298,-0.447271
-1.58025,-0.0497191,-1.73728,0.00800718
0.976936,-11.2387,5.00793,-11.2336
2.01822,3.93488,2.58301,3.38452
2.58301,3.38452,3.00735,2.84931
2.58301,3.38452,2.01822,3.93488
1.44298,-0.447271,1.77924,-0.415072
1.44298,-0.447271,-1.58025,-0.0497191
3.00735,2.84931,3.89195,1.46283
3.00735,2.84931,2.58301,3.38452
1.77924,-0.415072,4.4703,0.341838
1.77924,-0.415072,1.44298,-0.447271
3.89195,1.46283,4.15695,0.963827
3.89195,1.46283,3.00735,2.84931
5.00793,-11.2336,7.00693,-11.5472
5.00793,-11.2336,0.976936,-11.2387
4.15695,0.963827,4.4703,0.341838
4.15695,0.963827,3.89195,1.46283
4.4703,0.341838,6.60368,0.195221
4.4703,0.341838,4.15695,0.963827
4.4703,0.341838,1.77924,-0.415072
7.00693,-11.5472,13.6094,-12.0223
7.00693,-11.5472,5.00793,-11.2336
8.00031,19.8127,10.1814,18.9428
9.35648,2.86997,8.24199,0.0560917
6.60368,0.195221,8.24199,0.0560917
6.60368,0.195221,4.4703,0.341838
10.1814,18.9428,10.27,18.9085
10.1814,18.9428,8.00031,19.8127
10.27,18.9085,12.2729,18.1533
10.27,18.9085,10.1814,18.9428
8.24199,0.0560917,8.62557,-0.0597914
8.24199,0.0560917,9.35648,2.86997
8.24199,0.0560917,6.60368,0.195221
8.62557,-0.0597914,9.68696,-0.35511
8.62557,-0.0597914,8.24199,0.0560917
9.68696,-0.35511,11.1121,-0.621509
9.68696,-0.35511,8.62557,-0.0597914
13.4243,2.72007,14.4246,-0.483218
11.1121,-0.621509,11.3881,-0.638312
11.1121,-0.621509,9.68696,-0.35511
12.2729,18.1533,17.0898,16.2498
12.2729,18.1533,10.27,18.9085
11.3881,-0.638312,12.0981,-0.669446
11.3881,-0.638312,11.1121,-0.621509
12.0981,-0.669446,12.5756,-0.676388
12.0981,-0.669446,11.3881,-0.638312
13.6094,-12.0223,14.5411,-12.119
13.6094,-12.0223,7.00693,-11.5472
12.5756,-0.676388,12.9742,-0.670526
12.5756,-0.676388,12.0981,-0.669446
12.9742,-0.670526,13.2072,-0.663866
12.9742,-0.670526,12.5756,-0.676388
14.5411,-12.119,14.8073,-12.1398
14.5411,-12.119,13.6094,-12.0223
13.2072,-0.663866,13.4009,-0.637681
13.2072,-0.663866,12.9742,-0.670526
14.8073,-12.1398,15.1534,-12.1367
14.8073,-12.1398,14.5411,-12.119
13.4009,-0.637681,14.1596,-0.526141
13.4009,-0.637681,13.2072,-0.663866
15.1534,-12.1367,15.4947,-12.1224
15.1534,-12.1367,14.8073,-12.1398
15.4947,-12.1224,15.7242,-12.1178
15.4947,-12.1224,15.1534,-12.1367
15.7242,-12.1178,15.8784,-12.118
15.7242,-12.1178,15.4947,-12.1224
14.1596,-0.526141,14.4246,-0.483218
14.1596,-0.526141,13.4009,-0.637681
15.8784,-12.118,16.6615,-12.0628
15.8784,-12.118,15.7242,-12.1178
14.4246,-0.483218,14.5188,-0.494861
14.4246,-0.483218,13.4243,2.72007
14.4246,-0.483218,14.1596,-0.526141
14.5188,-0.494861,15.7654,-0.584674
14.5188,-0.494861,14.4246,-0.483218
16.6615,-12.0628,17.7918,-11.7556
16.6615,-12.0628,15.8784,-12.118
18.2772,-13.2239,18.2644,-13.2036
18.2644,-13.2036,18.1271,-12.9185
18.2644,-13.2036,18.2772,-13.2239
18.1271,-12.9185,17.7918,-11.7556
18.1271,-12.9185,18.2644,-13.2036
15.7654,-0.584674,15.9408,-0.595562
15.7654,-0.584674,14.5188,-0.494861
15.9408,-0.595562,18.0607,-0.705999
15.9408,-0.595562,15.7654,-0.584674
17.7918,-11.7556,17.9419,-11.642
17.7918,-11.7556,16.6615,-12.0628
17.7918,-11.7556,18.1271,-12.9185
19.1852,-12.6505,18.8509,-12.083
18.1323,-11.0257,18.3679,-9.84353
18.1323,-11.0257,17.9419,-11.642
17.9419,-11.642,18.3827,-11.8651
17.9419,-11.642,18.1323,-11.0257
17.9419,-11.642,17.7918,-11.7556
18.3679,-9.84353,18.3918,-9.57922
18.3679,-9.84353,18.1323,-11.0257
18.3918,-9.57922,18.7385,-8.07028
18.3918,-9.57922,18.3679,-9.84353
18.3827,-11.8651,18.8509,-12.083
18.3827,-11.8651,17.9419,-11.642
18.8509,-12.083,19.4782,-12.2464
18.8509,-12.083,18.3827,-11.8651
18.8509,-12.083,19.1852,-12.6505
19.4782,-12.2464,20.0541,-12.3584
19.4782,-12.2464,18.8509,-12.083
20.2023,-12.5323,20.0541,-12.3584
17.0898,16.2498,19.2212,15.6674
17.0898,16.2498,12.2729,18.1533
20.0541,-12.3584,20.5027,-12.3086
20.0541,-12.3584,19.4782,-12.2464
20.0541,-12.3584,20.2023,-12.5323
18.7385,-8.07028,18.8623,-7.73601
18.7385,-8.07028,18.3918,-9.57922
20.5027,-12.3086,20.7323,-12.2739
20.5027,-12.3086,20.0541,-12.3584
20.7323,-12.2739,20.8184,-12.2481
20.7323,-12.2739,20.5027,-12.3086
20.8184,-12.2481,20.7323,-12.2739
18.8623,-7.73601,18.9111,-7.6
18.8623,-7.73601,18.7385,-8.07028
18.9111,-7.6,19.0149,-7.30009
18.9111,-7.6,18.8623,-7.73601
19.0149,-7.30009,19.3935,-6.40306
19.0149,-7.30009,18.9111,-7.6
19.1207,-4.33097,18.9109,-3.00037
19.1207,-4.33097,19.164,-5.01
19.164,-5.01,19.3935,-6.40306
19.164,-5.01,19.1207,-4.33097
18.9109,-3.00037,18.4927,-1.32982
18.9109,-3.00037,19.1207,-4.33097
18.5572,0.170282,19.1222,1.359
18.5572,0.170282,18.0607,-0.705999
18.0607,-0.705999,18.4927,-1.32982
18.0607,-0.705999,18.5572,0.170282
18.0607,-0.705999,15.9408,-0.595562
19.1222,1.359,19.4384,2.18082
19.1222,1.359,18.5572,0.170282
19.3935,-6.40306,20.1827,-6.56486
19.3935,-6.40306,19.164,-5.01
19.3935,-6.40306,19.0149,-7.30009
19.4384,2.18082,19.4963,2.32683
19.4384,2.18082,19.1222,1.359
18.4927,-1.32982,21.2252,-1.5232
18.4927,-1.32982,18.0607,-0.705999
18.4927,-1.32982,18.9109,-3.00037
19.4963,2.32683,19.9919,3.53698
19.4963,2.32683,19.4384,2.18082
20.1827,-6.56486,20.4089,-6.61471
20.1827,-6.56486,19.3935,-6.40306
20.4089,-6.61471,21.3171,-6.82928
20.4089,-6.61471,20.1827,-6.56486
21.2252,-1.5232,21.514,-1.55061
21.2252,-1.5232,18.4927,-1.32982
21.514,-1.55061,23.1633,-1.74893
21.514,-1.55061,21.2252,-1.5232
21.3171,-6.82928,22.3636,-6.49651
21.3171,-6.82928,20.4089,-6.61471
22.3636,-6.49651,22.7451,-6.36205
22.3636,-6.49651,21.3171,-6.82928
19.9919,3.53698,20.1018,3.79246
19.9919,3.53698,19.4963,2.32683
22.7451,-6.36205,22.3636,-6.49651
20.1018,3.79246,20.4043,4.46378
20.1018,3.79246,19.9919,3.53698
21.9306,26.499,21.545,26.0993
21.545,26.0993,20.9175,23.3978
21.545,26.0993,21.9306,26.499
20.9175,23.3978,20.8333,20.4593
20.9175,23.3978,21.545,26.0993
23.1633,-1.74893,21.514,-1.55061
19.6649,14.2672,19.2212,15.6674
19.6649,14.2672,21.092,10.6026
20.8333,20.4593,20.5924,18.8441
20.8333,20.4593,20.9175,23.3978
20.5924,18.8441,19.918,16.3377
20.5924,18.8441,20.8333,20.4593
20.4043,4.46378,20.5192,4.70837
20.4043,4.46378,20.1018,3.79246
19.2212,15.6674,19.3921,15.8236
19.2212,15.6674,17.0898,16.2498
19.2212,15.6674,19.6649,14.2672
22.4853,3.62946,20.5192,4.70837
19.3921,15.8236,19.918,16.3377
19.3921,15.8236,19.2212,15.6674
20.5192,4.70837,20.6021,5.58066
20.5192,4.70837,20.4043,4.46378
20.5192,4.70837,22.4853,3.62946
20.6021,5.58066,20.645,5.80076
20.6021,5.58066,20.5192,4.70837
20.645,5.80076,20.7777,6.81603
20.645,5.80076,20.6021,5.58066
20.7777,6.81603,20.8995,8.6183
20.7777,6.81603,20.645,5.80076
19.918,16.3377,21.2853,16.4479
19.918,16.3377,20.5924,18.8441
19.918,16.3377,19.3921,15.8236
20.8995,8.6183,20.9213,8.87881
20.8995,8.6183,20.7777,6.81603
20.9213,8.87881,21.0799,10.4707
20.9213,8.87881,20.8995,8.6183
21.2853,16.4479,19.918,16.3377
21.0799,10.4707,21.092,10.6026
21.0799,10.4707,20.9213,8.87881
21.092,10.6026,21.1023,10.6059
21.092,10.6026,19.6649,14.2672
21.092,10.6026,21.0799,10.4707
21.1023,10.6059,24.7702,10.6158
21.1023,10.6059,22.3633,11.1564
21.1023,10.6059,21.092,10.6026
22.3633,11.1564,24.2405,12.3281
22.3633,11.1564,21.1023,10.6059
24.7702,10.6158,21.1023,10.6059
24.2405,12.3281,24.6753,12.7657
24.2405,12.3281,22.3633,11.1564
24.6753,12.7657,24.2405,12.3281


==> data/accessible_area/results_voronoi_path_2/part_1.dat <==
x,y
-38.0355,4.24645
-36.9632,3.41825


==> data/accessible_area/results_voronoi_path_2/part_10.dat <==
x,y
-29.5603,3.12281
-29.3372,3.08671


==> data/accessible_area/results_voronoi_path_2/part_100.dat <==
x,y
13.6094,-12.0223
7.00693,-11.5472


==> data/accessible_area/results_voronoi_path_2/part_101.dat <==
x,y
12.5756,-0.676388
12.9742,-0.670526


==> data/accessible_area/results_voronoi_path_2/part_102.dat <==
x,y
12.5756,-0.676388
12.0981,-0.669446


==> data/accessible_area/results_voronoi_path_2/part_103.dat <==
x,y
12.9742,-0.670526
13.2072,-0.663866


==> data/accessible_area/results_voronoi_path_2/part_104.dat <==
x,y
12.9742,-0.670526
12.5756,-0.676388


==> data/accessible_area/results_voronoi_path_2/part_105.dat <==
x,y
14.5411,-12.119
14.8073,-12.1398


==> data/accessible_area/results_voronoi_path_2/part_106.dat <==
x,y
14.5411,-12.119
13.6094,-12.0223


==> data/accessible_area/results_voronoi_path_2/part_107.dat <==
x,y
13.2072,-0.663866
13.4009,-0.637681


==> data/accessible_area/results_voronoi_path_2/part_108.dat <==
x,y
13.2072,-0.663866
12.9742,-0.670526


==> data/accessible_area/results_voronoi_path_2/part_109.dat <==
x,y
14.8073,-12.1398
15.1534,-12.1367


==> data/accessible_area/results_voronoi_path_2/part_11.dat <==
x,y
-29.5603,3.12281
-30.0594,3.17648


==> data/accessible_area/results_voronoi_path_2/part_110.dat <==
x,y
14.8073,-12.1398
14.5411,-12.119


==> data/accessible_area/results_voronoi_path_2/part_111.dat <==
x,y
13.4009,-0.637681
14.1596,-0.526141


==> data/accessible_area/results_voronoi_path_2/part_112.dat <==
x,y
13.4009,-0.637681
13.2072,-0.663866


==> data/accessible_area/results_voronoi_path_2/part_113.dat <==
x,y
15.1534,-12.1367
15.4947,-12.1224


==> data/accessible_area/results_voronoi_path_2/part_114.dat <==
x,y
15.1534,-12.1367
14.8073,-12.1398


==> data/accessible_area/results_voronoi_path_2/part_115.dat <==
x,y
15.4947,-12.1224
15.7242,-12.1178


==> data/accessible_area/results_voronoi_path_2/part_116.dat <==
x,y
15.4947,-12.1224
15.1534,-12.1367


==> data/accessible_area/results_voronoi_path_2/part_117.dat <==
x,y
15.7242,-12.1178
15.8784,-12.118


==> data/accessible_area/results_voronoi_path_2/part_118.dat <==
x,y
15.7242,-12.1178
15.4947,-12.1224


==> data/accessible_area/results_voronoi_path_2/part_119.dat <==
x,y
14.1596,-0.526141
14.4246,-0.483218


==> data/accessible_area/results_voronoi_path_2/part_12.dat <==
x,y
-29.3372,3.08671
-26.6026,2.83559


==> data/accessible_area/results_voronoi_path_2/part_120.dat <==
x,y
14.1596,-0.526141
13.4009,-0.637681


==> data/accessible_area/results_voronoi_path_2/part_121.dat <==
x,y
15.8784,-12.118
16.6615,-12.0628


==> data/accessible_area/results_voronoi_path_2/part_122.dat <==
x,y
15.8784,-12.118
15.7242,-12.1178


==> data/accessible_area/results_voronoi_path_2/part_123.dat <==
x,y
14.4246,-0.483218
14.5188,-0.494861


==> data/accessible_area/results_voronoi_path_2/part_124.dat <==
x,y
14.4246,-0.483218
13.4243,2.72007


==> data/accessible_area/results_voronoi_path_2/part_125.dat <==
x,y
14.4246,-0.483218
14.1596,-0.526141


==> data/accessible_area/results_voronoi_path_2/part_126.dat <==
x,y
14.5188,-0.494861
15.7654,-0.584674


==> data/accessible_area/results_voronoi_path_2/part_127.dat <==
x,y
14.5188,-0.494861
14.4246,-0.483218


==> data/accessible_area/results_voronoi_path_2/part_128.dat <==
x,y
16.6615,-12.0628
17.7918,-11.7556


==> data/accessible_area/results_voronoi_path_2/part_129.dat <==
x,y
16.6615,-12.0628
15.8784,-12.118


==> data/accessible_area/results_voronoi_path_2/part_13.dat <==
x,y
-29.3372,3.08671
-29.5603,3.12281


==> data/accessible_area/results_voronoi_path_2/part_130.dat <==
x,y
18.2772,-13.2239
18.2644,-13.2036


==> data/accessible_area/results_voronoi_path_2/part_131.dat <==
x,y
18.2644,-13.2036
18.1271,-12.9185


==> data/accessible_area/results_voronoi_path_2/part_132.dat <==
x,y
18.2644,-13.2036
18.2772,-13.2239


==> data/accessible_area/results_voronoi_path_2/part_133.dat <==
x,y
18.1271,-12.9185
17.7918,-11.7556


==> data/accessible_area/results_voronoi_path_2/part_134.dat <==
x,y
18.1271,-12.9185
18.2644,-13.2036


==> data/accessible_area/results_voronoi_path_2/part_135.dat <==
x,y
15.7654,-0.584674
15.9408,-0.595562


==> data/accessible_area/results_voronoi_path_2/part_136.dat <==
x,y
15.7654,-0.584674
14.5188,-0.494861


==> data/accessible_area/results_voronoi_path_2/part_137.dat <==
x,y
15.9408,-0.595562
18.0607,-0.705999


==> data/accessible_area/results_voronoi_path_2/part_138.dat <==
x,y
15.9408,-0.595562
15.7654,-0.584674


==> data/accessible_area/results_voronoi_path_2/part_139.dat <==
x,y
17.7918,-11.7556
17.9419,-11.642


==> data/accessible_area/results_voronoi_path_2/part_14.dat <==
x,y
-26.6026,2.83559
-26.463,2.82389


==> data/accessible_area/results_voronoi_path_2/part_140.dat <==
x,y
17.7918,-11.7556
16.6615,-12.0628


==> data/accessible_area/results_voronoi_path_2/part_141.dat <==
x,y
17.7918,-11.7556
18.1271,-12.9185


==> data/accessible_area/results_voronoi_path_2/part_142.dat <==
x,y
19.1852,-12.6505
18.8509,-12.083


==> data/accessible_area/results_voronoi_path_2/part_143.dat <==
x,y
18.1323,-11.0257
18.3679,-9.84353


==> data/accessible_area/results_voronoi_path_2/part_144.dat <==
x,y
18.1323,-11.0257
17.9419,-11.642


==> data/accessible_area/results_voronoi_path_2/part_145.dat <==
x,y
17.9419,-11.642
18.3827,-11.8651


==> data/accessible_area/results_voronoi_path_2/part_146.dat <==
x,y
17.9419,-11.642
18.1323,-11.0257


==> data/accessible_area/results_voronoi_path_2/part_147.dat <==
x,y
17.9419,-11.642
17.7918,-11.7556


==> data/accessible_area/results_voronoi_path_2/part_148.dat <==
x,y
18.3679,-9.84353
18.3918,-9.57922


==> data/accessible_area/results_voronoi_path_2/part_149.dat <==
x,y
18.3679,-9.84353
18.1323,-11.0257


==> data/accessible_area/results_voronoi_path_2/part_15.dat <==
x,y
-26.6026,2.83559
-29.3372,3.08671


==> data/accessible_area/results_voronoi_path_2/part_150.dat <==
x,y
18.3918,-9.57922
18.7385,-8.07028


==> data/accessible_area/results_voronoi_path_2/part_151.dat <==
x,y
18.3918,-9.57922
18.3679,-9.84353


==> data/accessible_area/results_voronoi_path_2/part_152.dat <==
x,y
18.3827,-11.8651
18.8509,-12.083


==> data/accessible_area/results_voronoi_path_2/part_153.dat <==
x,y
18.3827,-11.8651
17.9419,-11.642


==> data/accessible_area/results_voronoi_path_2/part_154.dat <==
x,y
18.8509,-12.083
19.4782,-12.2464


==> data/accessible_area/results_voronoi_path_2/part_155.dat <==
x,y
18.8509,-12.083
18.3827,-11.8651


==> data/accessible_area/results_voronoi_path_2/part_156.dat <==
x,y
18.8509,-12.083
19.1852,-12.6505


==> data/accessible_area/results_voronoi_path_2/part_157.dat <==
x,y
19.4782,-12.2464
20.0541,-12.3584


==> data/accessible_area/results_voronoi_path_2/part_158.dat <==
x,y
19.4782,-12.2464
18.8509,-12.083


==> data/accessible_area/results_voronoi_path_2/part_159.dat <==
x,y
20.2023,-12.5323
20.0541,-12.3584


==> data/accessible_area/results_voronoi_path_2/part_16.dat <==
x,y
-26.463,2.82389
-19.1055,2.26568


==> data/accessible_area/results_voronoi_path_2/part_160.dat <==
x,y
17.0898,16.2498
19.2212,15.6674


==> data/accessible_area/results_voronoi_path_2/part_161.dat <==
x,y
17.0898,16.2498
12.2729,18.1533


==> data/accessible_area/results_voronoi_path_2/part_162.dat <==
x,y
20.0541,-12.3584
20.5027,-12.3086


==> data/accessible_area/results_voronoi_path_2/part_163.dat <==
x,y
20.0541,-12.3584
19.4782,-12.2464


==> data/accessible_area/results_voronoi_path_2/part_164.dat <==
x,y
20.0541,-12.3584
20.2023,-12.5323


==> data/accessible_area/results_voronoi_path_2/part_165.dat <==
x,y
18.7385,-8.07028
18.8623,-7.73601


==> data/accessible_area/results_voronoi_path_2/part_166.dat <==
x,y
18.7385,-8.07028
18.3918,-9.57922


==> data/accessible_area/results_voronoi_path_2/part_167.dat <==
x,y
20.5027,-12.3086
20.7323,-12.2739


==> data/accessible_area/results_voronoi_path_2/part_168.dat <==
x,y
20.5027,-12.3086
20.0541,-12.3584


==> data/accessible_area/results_voronoi_path_2/part_169.dat <==
x,y
20.7323,-12.2739
20.8184,-12.2481


==> data/accessible_area/results_voronoi_path_2/part_17.dat <==
x,y
-26.463,2.82389
-26.6026,2.83559


==> data/accessible_area/results_voronoi_path_2/part_170.dat <==
x,y
20.7323,-12.2739
20.5027,-12.3086


==> data/accessible_area/results_voronoi_path_2/part_171.dat <==
x,y
20.8184,-12.2481
20.7323,-12.2739


==> data/accessible_area/results_voronoi_path_2/part_172.dat <==
x,y
18.8623,-7.73601
18.9111,-7.6


==> data/accessible_area/results_voronoi_path_2/part_173.dat <==
x,y
18.8623,-7.73601
18.7385,-8.07028


==> data/accessible_area/results_voronoi_path_2/part_174.dat <==
x,y
18.9111,-7.6
19.0149,-7.30009


==> data/accessible_area/results_voronoi_path_2/part_175.dat <==
x,y
18.9111,-7.6
18.8623,-7.73601


==> data/accessible_area/results_voronoi_path_2/part_176.dat <==
x,y
19.0149,-7.30009
19.3935,-6.40306


==> data/accessible_area/results_voronoi_path_2/part_177.dat <==
x,y
19.0149,-7.30009
18.9111,-7.6


==> data/accessible_area/results_voronoi_path_2/part_178.dat <==
x,y
19.1207,-4.33097
18.9109,-3.00037


==> data/accessible_area/results_voronoi_path_2/part_179.dat <==
x,y
19.1207,-4.33097
19.164,-5.01


==> data/accessible_area/results_voronoi_path_2/part_18.dat <==
x,y
-19.1055,2.26568
-17.7422,2.13135


==> data/accessible_area/results_voronoi_path_2/part_180.dat <==
x,y
19.164,-5.01
19.3935,-6.40306


==> data/accessible_area/results_voronoi_path_2/part_181.dat <==
x,y
19.164,-5.01
19.1207,-4.33097


==> data/accessible_area/results_voronoi_path_2/part_182.dat <==
x,y
18.9109,-3.00037
18.4927,-1.32982


==> data/accessible_area/results_voronoi_path_2/part_183.dat <==
x,y
18.9109,-3.00037
19.1207,-4.33097


==> data/accessible_area/results_voronoi_path_2/part_184.dat <==
x,y
18.5572,0.170282
19.1222,1.359


==> data/accessible_area/results_voronoi_path_2/part_185.dat <==
x,y
18.5572,0.170282
18.0607,-0.705999


==> data/accessible_area/results_voronoi_path_2/part_186.dat <==
x,y
18.0607,-0.705999
18.4927,-1.32982


==> data/accessible_area/results_voronoi_path_2/part_187.dat <==
x,y
18.0607,-0.705999
18.5572,0.170282


==> data/accessible_area/results_voronoi_path_2/part_188.dat <==
x,y
18.0607,-0.705999
15.9408,-0.595562


==> data/accessible_area/results_voronoi_path_2/part_189.dat <==
x,y
19.1222,1.359
19.4384,2.18082


==> data/accessible_area/results_voronoi_path_2/part_19.dat <==
x,y
-19.1055,2.26568
-26.463,2.82389


==> data/accessible_area/results_voronoi_path_2/part_190.dat <==
x,y
19.1222,1.359
18.5572,0.170282


==> data/accessible_area/results_voronoi_path_2/part_191.dat <==
x,y
19.3935,-6.40306
20.1827,-6.56486


==> data/accessible_area/results_voronoi_path_2/part_192.dat <==
x,y
19.3935,-6.40306
19.164,-5.01


==> data/accessible_area/results_voronoi_path_2/part_193.dat <==
x,y
19.3935,-6.40306
19.0149,-7.30009


==> data/accessible_area/results_voronoi_path_2/part_194.dat <==
x,y
19.4384,2.18082
19.4963,2.32683


==> data/accessible_area/results_voronoi_path_2/part_195.dat <==
x,y
19.4384,2.18082
19.1222,1.359


==> data/accessible_area/results_voronoi_path_2/part_196.dat <==
x,y
18.4927,-1.32982
21.2252,-1.5232


==> data/accessible_area/results_voronoi_path_2/part_197.dat <==
x,y
18.4927,-1.32982
18.0607,-0.705999


==> data/accessible_area/results_voronoi_path_2/part_198.dat <==
x,y
18.4927,-1.32982
18.9109,-3.00037


==> data/accessible_area/results_voronoi_path_2/part_199.dat <==
x,y
19.4963,2.32683
19.9919,3.53698


==> data/accessible_area/results_voronoi_path_2/part_2.dat <==
x,y
-37.5152,2.93584
-36.9632,3.41825


==> data/accessible_area/results_voronoi_path_2/part_20.dat <==
x,y
-17.7422,2.13135
-17.5586,2.11519


==> data/accessible_area/results_voronoi_path_2/part_200.dat <==
x,y
19.4963,2.32683
19.4384,2.18082


==> data/accessible_area/results_voronoi_path_2/part_201.dat <==
x,y
20.1827,-6.56486
20.4089,-6.61471


==> data/accessible_area/results_voronoi_path_2/part_202.dat <==
x,y
20.1827,-6.56486
19.3935,-6.40306


==> data/accessible_area/results_voronoi_path_2/part_203.dat <==
x,y
20.4089,-6.61471
21.3171,-6.82928


==> data/accessible_area/results_voronoi_path_2/part_204.dat <==
x,y
20.4089,-6.61471
20.1827,-6.56486


==> data/accessible_area/results_voronoi_path_2/part_205.dat <==
x,y
21.2252,-1.5232
21.514,-1.55061


==> data/accessible_area/results_voronoi_path_2/part_206.dat <==
x,y
21.2252,-1.5232
18.4927,-1.32982


==> data/accessible_area/results_voronoi_path_2/part_207.dat <==
x,y
21.514,-1.55061
23.1633,-1.74893


==> data/accessible_area/results_voronoi_path_2/part_208.dat <==
x,y
21.514,-1.55061
21.2252,-1.5232


==> data/accessible_area/results_voronoi_path_2/part_209.dat <==
x,y
21.3171,-6.82928
22.3636,-6.49651


==> data/accessible_area/results_voronoi_path_2/part_21.dat <==
x,y
-17.7422,2.13135
-19.1055,2.26568


==> data/accessible_area/results_voronoi_path_2/part_210.dat <==
x,y
21.3171,-6.82928
20.4089,-6.61471


==> data/accessible_area/results_voronoi_path_2/part_211.dat <==
x,y
22.3636,-6.49651
22.7451,-6.36205


==> data/accessible_area/results_voronoi_path_2/part_212.dat <==
x,y
22.3636,-6.49651
21.3171,-6.82928


==> data/accessible_area/results_voronoi_path_2/part_213.dat <==
x,y
19.9919,3.53698
20.1018,3.79246


==> data/accessible_area/results_voronoi_path_2/part_214.dat <==
x,y
19.9919,3.53698
19.4963,2.32683


==> data/accessible_area/results_voronoi_path_2/part_215.dat <==
x,y
22.7451,-6.36205
22.3636,-6.49651


==> data/accessible_area/results_voronoi_path_2/part_216.dat <==
x,y
20.1018,3.79246
20.4043,4.46378


==> data/accessible_area/results_voronoi_path_2/part_217.dat <==
x,y
20.1018,3.79246
19.9919,3.53698


==> data/accessible_area/results_voronoi_path_2/part_218.dat <==
x,y
21.9306,26.499
21.545,26.0993


==> data/accessible_area/results_voronoi_path_2/part_219.dat <==
x,y
21.545,26.0993
20.9175,23.3978


==> data/accessible_area/results_voronoi_path_2/part_22.dat <==
x,y
-17.5586,2.11519
-16.9011,2.06419


==> data/accessible_area/results_voronoi_path_2/part_220.dat <==
x,y
21.545,26.0993
21.9306,26.499


==> data/accessible_area/results_voronoi_path_2/part_221.dat <==
x,y
20.9175,23.3978
20.8333,20.4593


==> data/accessible_area/results_voronoi_path_2/part_222.dat <==
x,y
20.9175,23.3978
21.545,26.0993


==> data/accessible_area/results_voronoi_path_2/part_223.dat <==
x,y
23.1633,-1.74893
21.514,-1.55061


==> data/accessible_area/results_voronoi_path_2/part_224.dat <==
x,y
19.6649,14.2672
19.2212,15.6674


==> data/accessible_area/results_voronoi_path_2/part_225.dat <==
x,y
19.6649,14.2672
21.092,10.6026


==> data/accessible_area/results_voronoi_path_2/part_226.dat <==
x,y
20.8333,20.4593
20.5924,18.8441


==> data/accessible_area/results_voronoi_path_2/part_227.dat <==
x,y
20.8333,20.4593
20.9175,23.3978


==> data/accessible_area/results_voronoi_path_2/part_228.dat <==
x,y
20.5924,18.8441
19.918,16.3377


==> data/accessible_area/results_voronoi_path_2/part_229.dat <==
x,y
20.5924,18.8441
20.8333,20.4593


==> data/accessible_area/results_voronoi_path_2/part_23.dat <==
x,y
-17.5586,2.11519
-17.7422,2.13135


==> data/accessible_area/results_voronoi_path_2/part_230.dat <==
x,y
20.4043,4.46378
20.5192,4.70837


==> data/accessible_area/results_voronoi_path_2/part_231.dat <==
x,y
20.4043,4.46378
20.1018,3.79246


==> data/accessible_area/results_voronoi_path_2/part_232.dat <==
x,y
19.2212,15.6674
19.3921,15.8236


==> data/accessible_area/results_voronoi_path_2/part_233.dat <==
x,y
19.2212,15.6674
17.0898,16.2498


==> data/accessible_area/results_voronoi_path_2/part_234.dat <==
x,y
19.2212,15.6674
19.6649,14.2672


==> data/accessible_area/results_voronoi_path_2/part_235.dat <==
x,y
22.4853,3.62946
20.5192,4.70837


==> data/accessible_area/results_voronoi_path_2/part_236.dat <==
x,y
19.3921,15.8236
19.918,16.3377


==> data/accessible_area/results_voronoi_path_2/part_237.dat <==
x,y
19.3921,15.8236
19.2212,15.6674


==> data/accessible_area/results_voronoi_path_2/part_238.dat <==
x,y
20.5192,4.70837
20.6021,5.58066


==> data/accessible_area/results_voronoi_path_2/part_239.dat <==
x,y
20.5192,4.70837
20.4043,4.46378


==> data/accessible_area/results_voronoi_path_2/part_24.dat <==
x,y
-16.9011,2.06419
-16.2891,2.03306


==> data/accessible_area/results_voronoi_path_2/part_240.dat <==
x,y
20.5192,4.70837
22.4853,3.62946


==> data/accessible_area/results_voronoi_path_2/part_241.dat <==
x,y
20.6021,5.58066
20.645,5.80076


==> data/accessible_area/results_voronoi_path_2/part_242.dat <==
x,y
20.6021,5.58066
20.5192,4.70837


==> data/accessible_area/results_voronoi_path_2/part_243.dat <==
x,y
20.645,5.80076
20.7777,6.81603


==> data/accessible_area/results_voronoi_path_2/part_244.dat <==
x,y
20.645,5.80076
20.6021,5.58066


==> data/accessible_area/results_voronoi_path_2/part_245.dat <==
x,y
20.7777,6.81603
20.8995,8.6183


==> data/accessible_area/results_voronoi_path_2/part_246.dat <==
x,y
20.7777,6.81603
20.645,5.80076


==> data/accessible_area/results_voronoi_path_2/part_247.dat <==
x,y
19.918,16.3377
21.2853,16.4479


==> data/accessible_area/results_voronoi_path_2/part_248.dat <==
x,y
19.918,16.3377
20.5924,18.8441


==> data/accessible_area/results_voronoi_path_2/part_249.dat <==
x,y
19.918,16.3377
19.3921,15.8236


==> data/accessible_area/results_voronoi_path_2/part_25.dat <==
x,y
-16.9011,2.06419
-17.5586,2.11519


==> data/accessible_area/results_voronoi_path_2/part_250.dat <==
x,y
20.8995,8.6183
20.9213,8.87881


==> data/accessible_area/results_voronoi_path_2/part_251.dat <==
x,y
20.8995,8.6183
20.7777,6.81603


==> data/accessible_area/results_voronoi_path_2/part_252.dat <==
x,y
20.9213,8.87881
21.0799,10.4707


==> data/accessible_area/results_voronoi_path_2/part_253.dat <==
x,y
20.9213,8.87881
20.8995,8.6183


==> data/accessible_area/results_voronoi_path_2/part_254.dat <==
x,y
21.2853,16.4479
19.918,16.3377


==> data/accessible_area/results_voronoi_path_2/part_255.dat <==
x,y
21.0799,10.4707
21.092,10.6026


==> data/accessible_area/results_voronoi_path_2/part_256.dat <==
x,y
21.0799,10.4707
20.9213,8.87881


==> data/accessible_area/results_voronoi_path_2/part_257.dat <==
x,y
21.092,10.6026
21.1023,10.6059


==> data/accessible_area/results_voronoi_path_2/part_258.dat <==
x,y
21.092,10.6026
19.6649,14.2672


==> data/accessible_area/results_voronoi_path_2/part_259.dat <==
x,y
21.092,10.6026
21.0799,10.4707


==> data/accessible_area/results_voronoi_path_2/part_26.dat <==
x,y
-16.2891,2.03306
-15.4849,1.95513


==> data/accessible_area/results_voronoi_path_2/part_260.dat <==
x,y
21.1023,10.6059
24.7702,10.6158


==> data/accessible_area/results_voronoi_path_2/part_261.dat <==
x,y
21.1023,10.6059
22.3633,11.1564


==> data/accessible_area/results_voronoi_path_2/part_262.dat <==
x,y
21.1023,10.6059
21.092,10.6026


==> data/accessible_area/results_voronoi_path_2/part_263.dat <==
x,y
22.3633,11.1564
24.2405,12.3281


==> data/accessible_area/results_voronoi_path_2/part_264.dat <==
x,y
22.3633,11.1564
21.1023,10.6059


==> data/accessible_area/results_voronoi_path_2/part_265.dat <==
x,y
24.7702,10.6158
21.1023,10.6059


==> data/accessible_area/results_voronoi_path_2/part_266.dat <==
x,y
24.2405,12.3281
24.6753,12.7657


==> data/accessible_area/results_voronoi_path_2/part_267.dat <==
x,y
24.2405,12.3281
22.3633,11.1564


==> data/accessible_area/results_voronoi_path_2/part_268.dat <==
x,y
24.6753,12.7657
24.2405,12.3281


==> data/accessible_area/results_voronoi_path_2/part_27.dat <==
x,y
-16.2891,2.03306
-16.9011,2.06419


==> data/accessible_area/results_voronoi_path_2/part_28.dat <==
x,y
-15.4849,1.95513
-6.38979,1.23732


==> data/accessible_area/results_voronoi_path_2/part_29.dat <==
x,y
-15.4849,1.95513
-16.2891,2.03306


==> data/accessible_area/results_voronoi_path_2/part_3.dat <==
x,y
-36.9632,3.41825
-35.4084,3.59863


==> data/accessible_area/results_voronoi_path_2/part_30.dat <==
x,y
-5.75966,4.7608
-6.38979,1.23732


==> data/accessible_area/results_voronoi_path_2/part_31.dat <==
x,y
-6.38979,1.23732
-5.66934,1.15588


==> data/accessible_area/results_voronoi_path_2/part_32.dat <==
x,y
-6.38979,1.23732
-5.75966,4.7608


==> data/accessible_area/results_voronoi_path_2/part_33.dat <==
x,y
-6.38979,1.23732
-15.4849,1.95513


==> data/accessible_area/results_voronoi_path_2/part_34.dat <==
x,y
-5.66934,1.15588
-4.67774,1.08447


==> data/accessible_area/results_voronoi_path_2/part_35.dat <==
x,y
-5.66934,1.15588
-6.38979,1.23732


==> data/accessible_area/results_voronoi_path_2/part_36.dat <==
x,y
-3.56806,3.07693
-3.97363,2.3821


==> data/accessible_area/results_voronoi_path_2/part_37.dat <==
x,y
-3.97363,2.3821
-4.61869,1.19401


==> data/accessible_area/results_voronoi_path_2/part_38.dat <==
x,y
-3.97363,2.3821
-3.56806,3.07693


==> data/accessible_area/results_voronoi_path_2/part_39.dat <==
x,y
-4.61869,1.19401
-4.67774,1.08447


==> data/accessible_area/results_voronoi_path_2/part_4.dat <==
x,y
-36.9632,3.41825
-38.0355,4.24645


==> data/accessible_area/results_voronoi_path_2/part_40.dat <==
x,y
-4.61869,1.19401
-3.97363,2.3821


==> data/accessible_area/results_voronoi_path_2/part_41.dat <==
x,y
-4.67774,1.08447
-3.28329,0.462956


==> data/accessible_area/results_voronoi_path_2/part_42.dat <==
x,y
-4.67774,1.08447
-4.61869,1.19401


==> data/accessible_area/results_voronoi_path_2/part_43.dat <==
x,y
-4.67774,1.08447
-5.66934,1.15588


==> data/accessible_area/results_voronoi_path_2/part_44.dat <==
x,y
-0.604363,2.67327
-1.73728,0.00800718


==> data/accessible_area/results_voronoi_path_2/part_45.dat <==
x,y
-3.28329,0.462956
-2.74754,0.279108


==> data/accessible_area/results_voronoi_path_2/part_46.dat <==
x,y
-3.28329,0.462956
-4.67774,1.08447


==> data/accessible_area/results_voronoi_path_2/part_47.dat <==
x,y
-2.74754,0.279108
-1.73728,0.00800718


==> data/accessible_area/results_voronoi_path_2/part_48.dat <==
x,y
-2.74754,0.279108
-3.28329,0.462956


==> data/accessible_area/results_voronoi_path_2/part_49.dat <==
x,y
-1.73728,0.00800718
-1.58025,-0.0497191


==> data/accessible_area/results_voronoi_path_2/part_5.dat <==
x,y
-36.9632,3.41825
-37.5152,2.93584


==> data/accessible_area/results_voronoi_path_2/part_50.dat <==
x,y
-1.73728,0.00800718
-0.604363,2.67327


==> data/accessible_area/results_voronoi_path_2/part_51.dat <==
x,y
-1.73728,0.00800718
-2.74754,0.279108


==> data/accessible_area/results_voronoi_path_2/part_52.dat <==
x,y
-1.58025,-0.0497191
1.44298,-0.447271


==> data/accessible_area/results_voronoi_path_2/part_53.dat <==
x,y
-1.58025,-0.0497191
-1.73728,0.00800718


==> data/accessible_area/results_voronoi_path_2/part_54.dat <==
x,y
0.976936,-11.2387
5.00793,-11.2336


==> data/accessible_area/results_voronoi_path_2/part_55.dat <==
x,y
2.01822,3.93488
2.58301,3.38452


==> data/accessible_area/results_voronoi_path_2/part_56.dat <==
x,y
2.58301,3.38452
3.00735,2.84931


==> data/accessible_area/results_voronoi_path_2/part_57.dat <==
x,y
2.58301,3.38452
2.01822,3.93488


==> data/accessible_area/results_voronoi_path_2/part_58.dat <==
x,y
1.44298,-0.447271
1.77924,-0.415072


==> data/accessible_area/results_voronoi_path_2/part_59.dat <==
x,y
1.44298,-0.447271
-1.58025,-0.0497191


==> data/accessible_area/results_voronoi_path_2/part_6.dat <==
x,y
-35.4084,3.59863
-30.0594,3.17648


==> data/accessible_area/results_voronoi_path_2/part_60.dat <==
x,y
3.00735,2.84931
3.89195,1.46283


==> data/accessible_area/results_voronoi_path_2/part_61.dat <==
x,y
3.00735,2.84931
2.58301,3.38452


==> data/accessible_area/results_voronoi_path_2/part_62.dat <==
x,y
1.77924,-0.415072
4.4703,0.341838


==> data/accessible_area/results_voronoi_path_2/part_63.dat <==
x,y
1.77924,-0.415072
1.44298,-0.447271


==> data/accessible_area/results_voronoi_path_2/part_64.dat <==
x,y
3.89195,1.46283
4.15695,0.963827


==> data/accessible_area/results_voronoi_path_2/part_65.dat <==
x,y
3.89195,1.46283
3.00735,2.84931


==> data/accessible_area/results_voronoi_path_2/part_66.dat <==
x,y
5.00793,-11.2336
7.00693,-11.5472


==> data/accessible_area/results_voronoi_path_2/part_67.dat <==
x,y
5.00793,-11.2336
0.976936,-11.2387


==> data/accessible_area/results_voronoi_path_2/part_68.dat <==
x,y
4.15695,0.963827
4.4703,0.341838


==> data/accessible_area/results_voronoi_path_2/part_69.dat <==
x,y
4.15695,0.963827
3.89195,1.46283


==> data/accessible_area/results_voronoi_path_2/part_7.dat <==
x,y
-35.4084,3.59863
-36.9632,3.41825


==> data/accessible_area/results_voronoi_path_2/part_70.dat <==
x,y
4.4703,0.341838
6.60368,0.195221


==> data/accessible_area/results_voronoi_path_2/part_71.dat <==
x,y
4.4703,0.341838
4.15695,0.963827


==> data/accessible_area/results_voronoi_path_2/part_72.dat <==
x,y
4.4703,0.341838
1.77924,-0.415072


==> data/accessible_area/results_voronoi_path_2/part_73.dat <==
x,y
7.00693,-11.5472
13.6094,-12.0223


==> data/accessible_area/results_voronoi_path_2/part_74.dat <==
x,y
7.00693,-11.5472
5.00793,-11.2336


==> data/accessible_area/results_voronoi_path_2/part_75.dat <==
x,y
8.00031,19.8127
10.1814,18.9428


==> data/accessible_area/results_voronoi_path_2/part_76.dat <==
x,y
9.35648,2.86997
8.24199,0.0560917


==> data/accessible_area/results_voronoi_path_2/part_77.dat <==
x,y
6.60368,0.195221
8.24199,0.0560917


==> data/accessible_area/results_voronoi_path_2/part_78.dat <==
x,y
6.60368,0.195221
4.4703,0.341838


==> data/accessible_area/results_voronoi_path_2/part_79.dat <==
x,y
10.1814,18.9428
10.27,18.9085


==> data/accessible_area/results_voronoi_path_2/part_8.dat <==
x,y
-30.0594,3.17648
-29.5603,3.12281


==> data/accessible_area/results_voronoi_path_2/part_80.dat <==
x,y
10.1814,18.9428
8.00031,19.8127


==> data/accessible_area/results_voronoi_path_2/part_81.dat <==
x,y
10.27,18.9085
12.2729,18.1533


==> data/accessible_area/results_voronoi_path_2/part_82.dat <==
x,y
10.27,18.9085
10.1814,18.9428


==> data/accessible_area/results_voronoi_path_2/part_83.dat <==
x,y
8.24199,0.0560917
8.62557,-0.0597914


==> data/accessible_area/results_voronoi_path_2/part_84.dat <==
x,y
8.24199,0.0560917
9.35648,2.86997


==> data/accessible_area/results_voronoi_path_2/part_85.dat <==
x,y
8.24199,0.0560917
6.60368,0.195221


==> data/accessible_area/results_voronoi_path_2/part_86.dat <==
x,y
8.62557,-0.0597914
9.68696,-0.35511


==> data/accessible_area/results_voronoi_path_2/part_87.dat <==
x,y
8.62557,-0.0597914
8.24199,0.0560917


==> data/accessible_area/results_voronoi_path_2/part_88.dat <==
x,y
9.68696,-0.35511
11.1121,-0.621509


==> data/accessible_area/results_voronoi_path_2/part_89.dat <==
x,y
9.68696,-0.35511
8.62557,-0.0597914


==> data/accessible_area/results_voronoi_path_2/part_9.dat <==
x,y
-30.0594,3.17648
-35.4084,3.59863


==> data/accessible_area/results_voronoi_path_2/part_90.dat <==
x,y
13.4243,2.72007
14.4246,-0.483218


==> data/accessible_area/results_voronoi_path_2/part_91.dat <==
x,y
11.1121,-0.621509
11.3881,-0.638312


==> data/accessible_area/results_voronoi_path_2/part_92.dat <==
x,y
11.1121,-0.621509
9.68696,-0.35511


==> data/accessible_area/results_voronoi_path_2/part_93.dat <==
x,y
12.2729,18.1533
17.0898,16.2498


==> data/accessible_area/results_voronoi_path_2/part_94.dat <==
x,y
12.2729,18.1533
10.27,18.9085


==> data/accessible_area/results_voronoi_path_2/part_95.dat <==
x,y
11.3881,-0.638312
12.0981,-0.669446


==> data/accessible_area/results_voronoi_path_2/part_96.dat <==
x,y
11.3881,-0.638312
11.1121,-0.621509


==> data/accessible_area/results_voronoi_path_2/part_97.dat <==
x,y
12.0981,-0.669446
12.5756,-0.676388


==> data/accessible_area/results_voronoi_path_2/part_98.dat <==
x,y
12.0981,-0.669446
11.3881,-0.638312


==> data/accessible_area/results_voronoi_path_2/part_99.dat <==
x,y
13.6094,-12.0223
14.5411,-12.119


==> data/accessible_area/results_voronoi_path_2_filelist.dat <==
accessible_area/results_voronoi_path_2/part_1.dat
accessible_area/results_voronoi_path_2/part_2.dat
accessible_area/results_voronoi_path_2/part_3.dat
accessible_area/results_voronoi_path_2/part_4.dat
accessible_area/results_voronoi_path_2/part_5.dat
accessible_area/results_voronoi_path_2/part_6.dat
accessible_area/results_voronoi_path_2/part_7.dat
accessible_area/results_voronoi_path_2/part_8.dat
accessible_area/results_voronoi_path_2/part_9.dat
accessible_area/results_voronoi_path_2/part_10.dat
accessible_area/results_voronoi_path_2/part_11.dat
accessible_area/results_voronoi_path_2/part_12.dat
accessible_area/results_voronoi_path_2/part_13.dat
accessible_area/results_voronoi_path_2/part_14.dat
accessible_area/results_voronoi_path_2/part_15.dat
accessible_area/results_voronoi_path_2/part_16.dat
accessible_area/results_voronoi_path_2/part_17.dat
accessible_area/results_voronoi_path_2/part_18.dat
accessible_area/results_voronoi_path_2/part_19.dat
accessible_area/results_voronoi_path_2/part_20.dat
accessible_area/results_voronoi_path_2/part_21.dat
accessible_area/results_voronoi_path_2/part_22.dat
accessible_area/results_voronoi_path_2/part_23.dat
accessible_area/results_voronoi_path_2/part_24.dat
accessible_area/results_voronoi_path_2/part_25.dat
accessible_area/results_voronoi_path_2/part_26.dat
accessible_area/results_voronoi_path_2/part_27.dat
accessible_area/results_voronoi_path_2/part_28.dat
accessible_area/results_voronoi_path_2/part_29.dat
accessible_area/results_voronoi_path_2/part_30.dat
accessible_area/results_voronoi_path_2/part_31.dat
accessible_area/results_voronoi_path_2/part_32.dat
accessible_area/results_voronoi_path_2/part_33.dat
accessible_area/results_voronoi_path_2/part_34.dat
accessible_area/results_voronoi_path_2/part_35.dat
accessible_area/results_voronoi_path_2/part_36.dat
accessible_area/results_voronoi_path_2/part_37.dat
accessible_area/results_voronoi_path_2/part_38.dat
accessible_area/results_voronoi_path_2/part_39.dat
accessible_area/results_voronoi_path_2/part_40.dat
accessible_area/results_voronoi_path_2/part_41.dat
accessible_area/results_voronoi_path_2/part_42.dat
accessible_area/results_voronoi_path_2/part_43.dat
accessible_area/results_voronoi_path_2/part_44.dat
accessible_area/results_voronoi_path_2/part_45.dat
accessible_area/results_voronoi_path_2/part_46.dat
accessible_area/results_voronoi_path_2/part_47.dat
accessible_area/results_voronoi_path_2/part_48.dat
accessible_area/results_voronoi_path_2/part_49.dat
accessible_area/results_voronoi_path_2/part_50.dat
accessible_area/results_voronoi_path_2/part_51.dat
accessible_area/results_voronoi_path_2/part_52.dat
accessible_area/results_voronoi_path_2/part_53.dat
accessible_area/results_voronoi_path_2/part_54.dat
accessible_area/results_voronoi_path_2/part_55.dat
accessible_area/results_voronoi_path_2/part_56.dat
accessible_area/results_voronoi_path_2/part_57.dat
accessible_area/results_voronoi_path_2/part_58.dat
accessible_area/results_voronoi_path_2/part_59.dat
accessible_area/results_voronoi_path_2/part_60.dat
accessible_area/results_voronoi_path_2/part_61.dat
accessible_area/results_voronoi_path_2/part_62.dat
accessible_area/results_voronoi_path_2/part_63.dat
accessible_area/results_voronoi_path_2/part_64.dat
accessible_area/results_voronoi_path_2/part_65.dat
accessible_area/results_voronoi_path_2/part_66.dat
accessible_area/results_voronoi_path_2/part_67.dat
accessible_area/results_voronoi_path_2/part_68.dat
accessible_area/results_voronoi_path_2/part_69.dat
accessible_area/results_voronoi_path_2/part_70.dat
accessible_area/results_voronoi_path_2/part_71.dat
accessible_area/results_voronoi_path_2/part_72.dat
accessible_area/results_voronoi_path_2/part_73.dat
accessible_area/results_voronoi_path_2/part_74.dat
accessible_area/results_voronoi_path_2/part_75.dat
accessible_area/results_voronoi_path_2/part_76.dat
accessible_area/results_voronoi_path_2/part_77.dat
accessible_area/results_voronoi_path_2/part_78.dat
accessible_area/results_voronoi_path_2/part_79.dat
accessible_area/results_voronoi_path_2/part_80.dat
accessible_area/results_voronoi_path_2/part_81.dat
accessible_area/results_voronoi_path_2/part_82.dat
accessible_area/results_voronoi_path_2/part_83.dat
accessible_area/results_voronoi_path_2/part_84.dat
accessible_area/results_voronoi_path_2/part_85.dat
accessible_area/results_voronoi_path_2/part_86.dat
accessible_area/results_voronoi_path_2/part_87.dat
accessible_area/results_voronoi_path_2/part_88.dat
accessible_area/results_voronoi_path_2/part_89.dat
accessible_area/results_voronoi_path_2/part_90.dat
accessible_area/results_voronoi_path_2/part_91.dat
accessible_area/results_voronoi_path_2/part_92.dat
accessible_area/results_voronoi_path_2/part_93.dat
accessible_area/results_voronoi_path_2/part_94.dat
accessible_area/results_voronoi_path_2/part_95.dat
accessible_area/results_voronoi_path_2/part_96.dat
accessible_area/results_voronoi_path_2/part_97.dat
accessible_area/results_voronoi_path_2/part_98.dat
accessible_area/results_voronoi_path_2/part_99.dat
accessible_area/results_voronoi_path_2/part_100.dat
accessible_area/results_voronoi_path_2/part_101.dat
accessible_area/results_voronoi_path_2/part_102.dat
accessible_area/results_voronoi_path_2/part_103.dat
accessible_area/results_voronoi_path_2/part_104.dat
accessible_area/results_voronoi_path_2/part_105.dat
accessible_area/results_voronoi_path_2/part_106.dat
accessible_area/results_voronoi_path_2/part_107.dat
accessible_area/results_voronoi_path_2/part_108.dat
accessible_area/results_voronoi_path_2/part_109.dat
accessible_area/results_voronoi_path_2/part_110.dat
accessible_area/results_voronoi_path_2/part_111.dat
accessible_area/results_voronoi_path_2/part_112.dat
accessible_area/results_voronoi_path_2/part_113.dat
accessible_area/results_voronoi_path_2/part_114.dat
accessible_area/results_voronoi_path_2/part_115.dat
accessible_area/results_voronoi_path_2/part_116.dat
accessible_area/results_voronoi_path_2/part_117.dat
accessible_area/results_voronoi_path_2/part_118.dat
accessible_area/results_voronoi_path_2/part_119.dat
accessible_area/results_voronoi_path_2/part_120.dat
accessible_area/results_voronoi_path_2/part_121.dat
accessible_area/results_voronoi_path_2/part_122.dat
accessible_area/results_voronoi_path_2/part_123.dat
accessible_area/results_voronoi_path_2/part_124.dat
accessible_area/results_voronoi_path_2/part_125.dat
accessible_area/results_voronoi_path_2/part_126.dat
accessible_area/results_voronoi_path_2/part_127.dat
accessible_area/results_voronoi_path_2/part_128.dat
accessible_area/results_voronoi_path_2/part_129.dat
accessible_area/results_voronoi_path_2/part_130.dat
accessible_area/results_voronoi_path_2/part_131.dat
accessible_area/results_voronoi_path_2/part_132.dat
accessible_area/results_voronoi_path_2/part_133.dat
accessible_area/results_voronoi_path_2/part_134.dat
accessible_area/results_voronoi_path_2/part_135.dat
accessible_area/results_voronoi_path_2/part_136.dat
accessible_area/results_voronoi_path_2/part_137.dat
accessible_area/results_voronoi_path_2/part_138.dat
accessible_area/results_voronoi_path_2/part_139.dat
accessible_area/results_voronoi_path_2/part_140.dat
accessible_area/results_voronoi_path_2/part_141.dat
accessible_area/results_voronoi_path_2/part_142.dat
accessible_area/results_voronoi_path_2/part_143.dat
accessible_area/results_voronoi_path_2/part_144.dat
accessible_area/results_voronoi_path_2/part_145.dat
accessible_area/results_voronoi_path_2/part_146.dat
accessible_area/results_voronoi_path_2/part_147.dat
accessible_area/results_voronoi_path_2/part_148.dat
accessible_area/results_voronoi_path_2/part_149.dat
accessible_area/results_voronoi_path_2/part_150.dat
accessible_area/results_voronoi_path_2/part_151.dat
accessible_area/results_voronoi_path_2/part_152.dat
accessible_area/results_voronoi_path_2/part_153.dat
accessible_area/results_voronoi_path_2/part_154.dat
accessible_area/results_voronoi_path_2/part_155.dat
accessible_area/results_voronoi_path_2/part_156.dat
accessible_area/results_voronoi_path_2/part_157.dat
accessible_area/results_voronoi_path_2/part_158.dat
accessible_area/results_voronoi_path_2/part_159.dat
accessible_area/results_voronoi_path_2/part_160.dat
accessible_area/results_voronoi_path_2/part_161.dat
accessible_area/results_voronoi_path_2/part_162.dat
accessible_area/results_voronoi_path_2/part_163.dat
accessible_area/results_voronoi_path_2/part_164.dat
accessible_area/results_voronoi_path_2/part_165.dat
accessible_area/results_voronoi_path_2/part_166.dat
accessible_area/results_voronoi_path_2/part_167.dat
accessible_area/results_voronoi_path_2/part_168.dat
accessible_area/results_voronoi_path_2/part_169.dat
accessible_area/results_voronoi_path_2/part_170.dat
accessible_area/results_voronoi_path_2/part_171.dat
accessible_area/results_voronoi_path_2/part_172.dat
accessible_area/results_voronoi_path_2/part_173.dat
accessible_area/results_voronoi_path_2/part_174.dat
accessible_area/results_voronoi_path_2/part_175.dat
accessible_area/results_voronoi_path_2/part_176.dat
accessible_area/results_voronoi_path_2/part_177.dat
accessible_area/results_voronoi_path_2/part_178.dat
accessible_area/results_voronoi_path_2/part_179.dat
accessible_area/results_voronoi_path_2/part_180.dat
accessible_area/results_voronoi_path_2/part_181.dat
accessible_area/results_voronoi_path_2/part_182.dat
accessible_area/results_voronoi_path_2/part_183.dat
accessible_area/results_voronoi_path_2/part_184.dat
accessible_area/results_voronoi_path_2/part_185.dat
accessible_area/results_voronoi_path_2/part_186.dat
accessible_area/results_voronoi_path_2/part_187.dat
accessible_area/results_voronoi_path_2/part_188.dat
accessible_area/results_voronoi_path_2/part_189.dat
accessible_area/results_voronoi_path_2/part_190.dat
accessible_area/results_voronoi_path_2/part_191.dat
accessible_area/results_voronoi_path_2/part_192.dat
accessible_area/results_voronoi_path_2/part_193.dat
accessible_area/results_voronoi_path_2/part_194.dat
accessible_area/results_voronoi_path_2/part_195.dat
accessible_area/results_voronoi_path_2/part_196.dat
accessible_area/results_voronoi_path_2/part_197.dat
accessible_area/results_voronoi_path_2/part_198.dat
accessible_area/results_voronoi_path_2/part_199.dat
accessible_area/results_voronoi_path_2/part_200.dat
accessible_area/results_voronoi_path_2/part_201.dat
accessible_area/results_voronoi_path_2/part_202.dat
accessible_area/results_voronoi_path_2/part_203.dat
accessible_area/results_voronoi_path_2/part_204.dat
accessible_area/results_voronoi_path_2/part_205.dat
accessible_area/results_voronoi_path_2/part_206.dat
accessible_area/results_voronoi_path_2/part_207.dat
accessible_area/results_voronoi_path_2/part_208.dat
accessible_area/results_voronoi_path_2/part_209.dat
accessible_area/results_voronoi_path_2/part_210.dat
accessible_area/results_voronoi_path_2/part_211.dat
accessible_area/results_voronoi_path_2/part_212.dat
accessible_area/results_voronoi_path_2/part_213.dat
accessible_area/results_voronoi_path_2/part_214.dat
accessible_area/results_voronoi_path_2/part_215.dat
accessible_area/results_voronoi_path_2/part_216.dat
accessible_area/results_voronoi_path_2/part_217.dat
accessible_area/results_voronoi_path_2/part_218.dat
accessible_area/results_voronoi_path_2/part_219.dat
accessible_area/results_voronoi_path_2/part_220.dat
accessible_area/results_voronoi_path_2/part_221.dat
accessible_area/results_voronoi_path_2/part_222.dat
accessible_area/results_voronoi_path_2/part_223.dat
accessible_area/results_voronoi_path_2/part_224.dat
accessible_area/results_voronoi_path_2/part_225.dat
accessible_area/results_voronoi_path_2/part_226.dat
accessible_area/results_voronoi_path_2/part_227.dat
accessible_area/results_voronoi_path_2/part_228.dat
accessible_area/results_voronoi_path_2/part_229.dat
accessible_area/results_voronoi_path_2/part_230.dat
accessible_area/results_voronoi_path_2/part_231.dat
accessible_area/results_voronoi_path_2/part_232.dat
accessible_area/results_voronoi_path_2/part_233.dat
accessible_area/results_voronoi_path_2/part_234.dat
accessible_area/results_voronoi_path_2/part_235.dat
accessible_area/results_voronoi_path_2/part_236.dat
accessible_area/results_voronoi_path_2/part_237.dat
accessible_area/results_voronoi_path_2/part_238.dat
accessible_area/results_voronoi_path_2/part_239.dat
accessible_area/results_voronoi_path_2/part_240.dat
accessible_area/results_voronoi_path_2/part_241.dat
accessible_area/results_voronoi_path_2/part_242.dat
accessible_area/results_voronoi_path_2/part_243.dat
accessible_area/results_voronoi_path_2/part_244.dat
accessible_area/results_voronoi_path_2/part_245.dat
accessible_area/results_voronoi_path_2/part_246.dat
accessible_area/results_voronoi_path_2/part_247.dat
accessible_area/results_voronoi_path_2/part_248.dat
accessible_area/results_voronoi_path_2/part_249.dat
accessible_area/results_voronoi_path_2/part_250.dat
accessible_area/results_voronoi_path_2/part_251.dat
accessible_area/results_voronoi_path_2/part_252.dat
accessible_area/results_voronoi_path_2/part_253.dat
accessible_area/results_voronoi_path_2/part_254.dat
accessible_area/results_voronoi_path_2/part_255.dat
accessible_area/results_voronoi_path_2/part_256.dat
accessible_area/results_voronoi_path_2/part_257.dat
accessible_area/results_voronoi_path_2/part_258.dat
accessible_area/results_voronoi_path_2/part_259.dat
accessible_area/results_voronoi_path_2/part_260.dat
accessible_area/results_voronoi_path_2/part_261.dat
accessible_area/results_voronoi_path_2/part_262.dat
accessible_area/results_voronoi_path_2/part_263.dat
accessible_area/results_voronoi_path_2/part_264.dat
accessible_area/results_voronoi_path_2/part_265.dat
accessible_area/results_voronoi_path_2/part_266.dat
accessible_area/results_voronoi_path_2/part_267.dat
accessible_area/results_voronoi_path_2/part_268.dat


==> data/results/planning/overtaking/objects/results_moving_obstacle_files_0.dat <==
0,1.5,10,0
0.3,1.5,10.4167,0
0.6,1.5,10.8333,0
0.9,1.5,11.25,0
1.2,1.5,11.6667,0
1.5,1.5,12.0833,0
1.8,1.5,12.5,0
2.1,1.5,12.9167,0
2.4,1.5,13.3333,0
2.7,1.5,13.75,0
3,1.5,14.1667,0
3.3,1.5,14.5833,0
3.6,1.5,15,0
3.9,1.5,15.4167,0
4.2,1.5,15.8333,0
4.5,1.5,16.25,0
4.8,1.5,16.6667,0
5.1,1.5,17.0833,0
5.4,1.5,17.5,0
5.7,1.5,17.9167,0
6,1.5,18.3333,0
6.3,1.5,18.75,0
6.6,1.5,19.1667,0
6.9,1.5,19.5833,0
7.2,1.5,20,0
7.5,1.5,20.4167,0
7.8,1.5,20.8333,0
8.1,1.5,21.25,0
8.4,1.5,21.6667,0
8.7,1.5,22.0833,0
9,1.5,22.5,0
9.3,1.5,22.9167,0
9.6,1.5,23.3333,0
9.9,1.5,23.75,0
10.2,1.5,24.1667,0


==> data/results/planning/overtaking/results_branch_files.dat <==
branches/results_branch_0.dat
branches/results_branch_1.dat
branches/results_branch_2.dat
branches/results_branch_3.dat
branches/results_branch_4.dat
branches/results_branch_5.dat
branches/results_branch_6.dat
branches/results_branch_7.dat
branches/results_branch_8.dat
branches/results_branch_9.dat
branches/results_branch_10.dat
branches/results_branch_11.dat
branches/results_branch_12.dat
branches/results_branch_13.dat
branches/results_branch_14.dat
branches/results_branch_15.dat
branches/results_branch_16.dat
branches/results_branch_17.dat
branches/results_branch_18.dat
branches/results_branch_19.dat
branches/results_branch_20.dat
branches/results_branch_21.dat
branches/results_branch_22.dat
branches/results_branch_23.dat
branches/results_branch_24.dat
branches/results_branch_25.dat
branches/results_branch_26.dat
branches/results_branch_27.dat
branches/results_branch_28.dat
branches/results_branch_29.dat
branches/results_branch_30.dat
branches/results_branch_31.dat
branches/results_branch_32.dat
branches/results_branch_33.dat
branches/results_branch_34.dat
branches/results_branch_35.dat
branches/results_branch_36.dat
branches/results_branch_37.dat
branches/results_branch_38.dat
branches/results_branch_39.dat
branches/results_branch_40.dat
branches/results_branch_41.dat
branches/results_branch_42.dat
branches/results_branch_43.dat
branches/results_branch_44.dat
branches/results_branch_45.dat
branches/results_branch_46.dat
branches/results_branch_47.dat
branches/results_branch_48.dat
branches/results_branch_49.dat
branches/results_branch_50.dat
branches/results_branch_51.dat
branches/results_branch_52.dat
branches/results_branch_53.dat
branches/results_branch_54.dat
branches/results_branch_55.dat
branches/results_branch_56.dat
branches/results_branch_57.dat
branches/results_branch_58.dat
branches/results_branch_59.dat
branches/results_branch_60.dat
branches/results_branch_61.dat
branches/results_branch_62.dat
branches/results_branch_63.dat
branches/results_branch_64.dat
branches/results_branch_65.dat
branches/results_branch_66.dat
branches/results_branch_67.dat
branches/results_branch_68.dat
branches/results_branch_69.dat
branches/results_branch_70.dat
branches/results_branch_71.dat
branches/results_branch_72.dat
branches/results_branch_73.dat
branches/results_branch_74.dat
branches/results_branch_75.dat
branches/results_branch_76.dat
branches/results_branch_77.dat
branches/results_branch_78.dat
branches/results_branch_79.dat
branches/results_branch_80.dat
branches/results_branch_81.dat
branches/results_branch_82.dat
branches/results_branch_83.dat
branches/results_branch_84.dat
branches/results_branch_85.dat
branches/results_branch_86.dat
branches/results_branch_87.dat
branches/results_branch_88.dat
branches/results_branch_89.dat
branches/results_branch_90.dat
branches/results_branch_91.dat
branches/results_branch_92.dat
branches/results_branch_93.dat
branches/results_branch_94.dat
branches/results_branch_95.dat
branches/results_branch_96.dat
branches/results_branch_97.dat
branches/results_branch_98.dat
branches/results_branch_99.dat
branches/results_branch_100.dat
branches/results_branch_101.dat
branches/results_branch_102.dat
branches/results_branch_103.dat
branches/results_branch_104.dat
branches/results_branch_105.dat
branches/results_branch_106.dat
branches/results_branch_107.dat
branches/results_branch_108.dat
branches/results_branch_109.dat
branches/results_branch_110.dat
branches/results_branch_111.dat
branches/results_branch_112.dat
branches/results_branch_113.dat
branches/results_branch_114.dat
branches/results_branch_115.dat
branches/results_branch_116.dat
branches/results_branch_117.dat
branches/results_branch_118.dat
branches/results_branch_119.dat
branches/results_branch_120.dat
branches/results_branch_121.dat
branches/results_branch_122.dat
branches/results_branch_123.dat
branches/results_branch_124.dat
branches/results_branch_125.dat
branches/results_branch_126.dat
branches/results_branch_127.dat
branches/results_branch_128.dat
branches/results_branch_129.dat
branches/results_branch_130.dat
branches/results_branch_131.dat
branches/results_branch_132.dat
branches/results_branch_133.dat
branches/results_branch_134.dat
branches/results_branch_135.dat
branches/results_branch_136.dat
branches/results_branch_137.dat
branches/results_branch_138.dat
branches/results_branch_139.dat
branches/results_branch_140.dat
branches/results_branch_141.dat
branches/results_branch_142.dat
branches/results_branch_143.dat
branches/results_branch_144.dat
branches/results_branch_145.dat
branches/results_branch_146.dat
branches/results_branch_147.dat
branches/results_branch_148.dat
branches/results_branch_149.dat
branches/results_branch_150.dat
branches/results_branch_151.dat


==> data/results/planning/overtaking/results_moving_obstacle_files.dat <==
objects/results_moving_obstacle_files_0.dat


==> data/results/planning/overtaking/results_obstacles.dat <==
-4.56448,4.49276
-4.29918,4.5313
-3.92393,4.5034
-3.83145,4.5052
-3.58615,4.4242
-3.21731,4.57533
-2.99529,4.52694
-2.71479,4.54588
-2.57919,4.46994
-2.20513,4.47643
-1.91555,4.54434
-1.82478,4.56732
-1.51113,4.4961
-1.28939,4.44164
-0.93041,4.4231
-0.749208,4.46833
-0.501054,4.42838
-0.324594,4.47972
0.0724181,4.49378
0.171265,4.54729
0.434439,4.53298
0.77267,4.53945
1.068,4.46611
1.25232,4.56055
1.55976,4.48519
1.74439,4.44371
2.01254,4.41828
2.24973,4.54345
2.56838,4.55986
2.69973,4.43532
2.96055,4.485
3.28672,4.45448
3.46807,4.52661
3.78174,4.48035
3.93832,4.56048
4.3297,4.43843
4.48403,4.51136
4.74799,4.58069
4.94746,4.52262
5.27647,4.55304
5.49588,4.44807
5.82029,4.43735
5.9843,4.56749
6.19088,4.47643
6.43614,4.49218
6.74165,4.57554
6.95017,4.57156
7.31315,4.50104
7.55557,4.49339
7.77323,4.55682
8.03539,4.57952
8.21313,4.50253
8.48495,4.5659
8.79021,4.53774
9.03614,4.41584
9.25437,4.42391
9.49807,4.53186
9.82291,4.56825
9.93686,4.58564
10.2406,4.50257
10.4895,4.55366
10.4495,4.68938
10.5204,4.91265
10.5398,5.2356
10.5316,5.55887
10.5575,5.6768
10.5227,5.94987
10.4805,6.32832
10.4596,6.46221
10.5497,6.71188
10.4145,7.08457
10.556,7.23218
10.4435,7.4401
10.4575,7.68029
10.5236,8.05158
10.5443,8.27335
10.5172,8.46829
10.4331,8.75457
10.5154,9.03552
10.4408,9.31304
10.5099,9.4678
10.505,9.76542
10.4879,9.97729
10.4907,10.2304
10.4262,10.4569
10.5308,10.79
10.5778,11.077
10.4931,11.2782
10.5185,11.4388
10.4727,11.754
10.4151,12.025
10.5731,12.3323
10.5602,12.4923
10.4164,12.7862
10.4889,13.044
10.5342,13.2944
10.4132,13.4265
10.5706,13.7932
10.4136,14.0032
10.5077,14.2003
10.5222,14.5366
10.4616,14.7276
10.4668,14.9307
10.5483,15.1722
10.4405,15.4645
10.4961,15.7535
10.4388,16.0584
10.5136,16.2205
10.5852,16.4128
10.4176,16.7482
10.5418,17.0063
10.4339,17.1954
10.52,17.4345
10.5795,17.8092
10.4578,17.9868
10.5696,18.2956
10.4916,18.529
10.4492,18.7582
10.4433,18.9881
10.5328,19.3088
10.5828,19.4266
10.7972,19.4563
11.0471,19.5436
11.2818,19.4189
11.4513,19.5267
11.7275,19.4534
11.9415,19.4405
12.2783,19.5786
12.5212,19.4156
12.7888,19.4219
13.0034,19.4239
13.3335,19.4701
13.5426,19.4425
13.827,19.4571
13.9342,19.4405
14.1809,19.477
14.4698,19.5134
14.7952,19.535
15.0762,19.4759
15.2421,19.4546
15.4863,19.4632
15.7004,19.5048
16.0636,19.537
16.2295,19.493
16.5517,19.4131
16.7788,19.4452
16.936,19.5781
17.2686,19.4733
17.5017,19.5585
17.7202,19.5231
17.9197,19.5467
18.2534,19.4511
18.4281,19.5361
18.7083,19.4787
18.9532,19.4947
19.3335,19.4185
19.418,19.516
19.4702,19.2564
19.4831,19.0817
19.5643,18.6885
19.5244,18.5756
19.5552,18.2627
19.5779,17.9397
19.4726,17.6794
19.4164,17.5625
19.5305,17.2847
19.4461,16.973
19.4371,16.7013
19.5151,16.4171
19.5459,16.176
19.5745,15.9878
19.558,15.7678
19.5034,15.4407
19.513,15.2555
19.5292,15.0085
19.5294,14.7625
19.4897,14.5004
19.418,14.2539
19.4186,13.9313
19.5091,13.7694
19.5476,13.4977
19.5345,13.2477
19.5368,12.9609
19.4615,12.7553
19.4537,12.5171
19.5735,12.3062
19.4528,12.0699
19.5265,11.8263
19.5628,11.5792
19.434,11.2854
19.4314,10.93
19.4728,10.7951
19.4704,10.5128
19.4479,10.333
19.4986,10.0534
19.4404,9.68862
19.4791,9.48672
19.5265,9.17302
19.5696,9.07021
19.4424,8.668
19.5039,8.46101
19.5152,8.30458
19.577,8.01398
19.5666,7.69567
19.5383,7.42525
19.5663,7.17822
19.4854,7.03057
19.5548,6.79714
19.5694,6.49763
19.4786,6.28283
19.4259,5.99609
19.4542,5.83328
19.5317,5.47592
19.5515,5.17536
19.4972,4.99994
19.5757,4.68808
19.4266,4.48393
19.8311,4.44716
19.9469,4.51324
20.265,4.47694
20.5175,4.43854
20.8367,4.48298
21.0559,4.47799
21.2465,4.52564
21.5523,4.47509
21.721,4.43786
22.0292,4.46757
22.2679,4.57365
22.5029,4.45872
22.8084,4.52356
22.9927,4.43978
23.279,4.5516
23.463,4.46861
23.7884,4.45308
23.9778,4.42542
24.2616,4.48645
24.4638,4.47507
24.7656,4.49354
25.0778,4.42133
25.2668,4.56373
25.4308,4.55834
25.7778,4.41581
25.9466,4.50404
26.2885,4.55899
26.528,4.52503
26.7561,4.4691
26.9899,4.46092
27.183,4.55887
27.4708,4.50629
27.8252,4.45506
28.0169,4.45572
28.1968,4.5588
28.5216,4.53004
28.815,4.43273
29.0308,4.49205
29.1681,4.56214
29.5282,4.42299
29.7114,4.44337
30.0695,4.51648
30.2834,4.51213
30.4885,4.44805
30.7102,4.45525
30.996,4.58075
31.2005,4.54943
31.5805,4.51285
31.6851,4.50032
32.0009,4.43322
32.2796,4.48017
32.5579,4.4341
32.7759,4.56102
32.931,4.47567
33.2884,4.51417
33.44,4.44209
33.78,4.56764
33.9723,4.53494
34.3011,4.46189
34.4422,4.42531
34.5438,4.1913
34.5478,3.98844
34.5751,3.7091
34.5512,3.44994
34.4791,3.32499
34.5204,2.97486
34.4471,2.80095
34.4157,2.43254
34.5271,2.22942
34.4705,2.07251
34.4814,1.80802
34.4352,1.57736
34.4741,1.26258
34.5602,1.05553
34.4887,0.723602
34.5733,0.542802
34.5484,0.26961
34.4676,-0.0654636
34.4358,-0.315445
34.5438,-0.50719
34.4536,-0.717809
34.562,-1.06647
34.5777,-1.32695
34.4372,-1.54769
34.5174,-1.8281
34.5547,-2.08193
34.583,-2.22006
34.4542,-2.4843
34.4524,-2.75913
34.5758,-2.99764
34.5629,-3.23084
34.5217,-3.47473
34.4171,-3.80114
34.5106,-4.06638
34.4366,-4.24254
34.5677,-4.52405
34.2149,-4.42772
34.0823,-4.44787
33.741,-4.46606
33.4944,-4.51723
33.2443,-4.49692
33.0699,-4.56353
32.7831,-4.51588
32.418,-4.55379
32.2106,-4.51599
32.0389,-4.47674
31.6625,-4.52687
31.4986,-4.53175
31.1867,-4.51979
30.9223,-4.45353
30.8308,-4.41266
30.4737,-4.55267
30.2575,-4.55222
30.0024,-4.4811
29.8022,-4.56183
29.5042,-4.48747
29.2813,-4.43969
28.9706,-4.45729
28.733,-4.4903
28.52,-4.48006
28.1694,-4.52739
27.9425,-4.51333
27.7903,-4.52351
27.4277,-4.51432
27.2194,-4.4888
27.0056,-4.57696
26.6818,-4.49133
26.4348,-4.57711
26.3231,-4.43726
26.0086,-4.43939
25.7788,-4.41719
25.4404,-4.53792
25.2671,-4.57649
25.0786,-4.53811
24.7379,-4.55274
24.5454,-4.46977
24.2821,-4.55802
24.0737,-4.58683
23.6937,-4.47055
23.5031,-4.50578
23.1789,-4.5096
23.0266,-4.43309
22.6982,-4.58469
22.4316,-4.4893
22.2055,-4.58224
22.0676,-4.4917
21.7477,-4.42359
21.5086,-4.45567
21.1927,-4.52093
21.0817,-4.53476
20.8183,-4.54369
20.5594,-4.46352
20.2546,-4.57148
20.0494,-4.53362
19.7949,-4.47456
19.4395,-4.50784
19.4409,-4.76591
19.4418,-4.91505
19.4709,-5.27549
19.4689,-5.47526
19.4191,-5.82381
19.4984,-6.04327
19.5278,-6.33721
19.4302,-6.42028
19.4414,-6.81712
19.5807,-7.04893
19.457,-7.29497
19.5086,-7.43846
19.5101,-7.67965
19.5454,-7.9128
19.4781,-8.20703
19.5466,-8.47521
19.4304,-8.68641
19.5754,-9.03655
19.5832,-9.19213
19.4457,-9.45359
19.4182,-9.7718
19.4463,-9.98303
19.5087,-10.2015
19.5365,-10.4329
19.5866,-10.75
19.5435,-10.9668
19.4425,-11.288
19.5719,-11.5176
19.5704,-11.7415
19.4586,-12.0462
19.4712,-12.2582
19.5292,-12.4441
19.5073,-12.7069
19.5453,-13.0163
19.5354,-13.2218
19.4609,-13.5347
19.5795,-13.6796
19.583,-14.0158
19.5518,-14.2321
19.4317,-14.5747
19.4796,-14.7691
19.5103,-14.9652
19.4145,-15.2697
19.5115,-15.5405
19.4408,-15.696
19.446,-15.9741
19.4252,-16.2712
19.4988,-16.5497
19.4743,-16.6814
19.4894,-16.9156
19.5134,-17.3124
19.5,-17.573
19.4428,-17.7719
19.4413,-18.0446
19.551,-18.2936
19.5087,-18.4973
19.4741,-18.7654
19.5727,-18.988
19.4826,-19.1964
19.4201,-19.5647
19.3321,-19.5512
19.0579,-19.5339
18.8349,-19.5292
18.4269,-19.4682
18.1982,-19.5588
17.9471,-19.4349
17.6784,-19.5443
17.503,-19.4356
17.2669,-19.4148
17.0565,-19.4674
16.7724,-19.5181
16.486,-19.5039
16.3049,-19.5359
15.9955,-19.5124
15.7437,-19.4723
15.5109,-19.4707
15.2767,-19.5386
14.9134,-19.5771
14.7001,-19.5431
14.5417,-19.5047
14.324,-19.5436
14.0322,-19.5046
13.7511,-19.4414
13.5828,-19.5615
13.2319,-19.4526
12.992,-19.4761
12.7924,-19.5399
12.4441,-19.4497
12.176,-19.4403
12.0778,-19.422
11.7285,-19.4425
11.4525,-19.4367
11.3296,-19.4354
11.0438,-19.5144
10.7331,-19.5241
10.4482,-19.4434
10.5815,-19.2646
10.5394,-19.0149
10.5181,-18.6647
10.4132,-18.5647
10.5311,-18.2961
10.5316,-18.062
10.5173,-17.8246
10.448,-17.4593
10.5802,-17.2079
10.4502,-16.9406
10.4508,-16.7901
10.5588,-16.4785
10.4926,-16.2106
10.4847,-16.0696
10.4888,-15.7951
10.5231,-15.4922
10.4263,-15.3291
10.4948,-15.0283
10.5619,-14.7888
10.5356,-14.4352
10.4443,-14.2446
10.5394,-14.0463
10.4541,-13.6936
10.5644,-13.5807
10.4978,-13.2753
10.4414,-13.0332
10.4388,-12.6788
10.5161,-12.4424
10.4495,-12.2356
10.4396,-12.0337
10.477,-11.8314
10.4239,-11.4526
10.4655,-11.1682
10.5346,-11.0605
10.5115,-10.7169
10.4928,-10.5592
10.4147,-10.1965
10.5111,-9.98676
10.54,-9.74811
10.4956,-9.48509
10.5395,-9.27709
10.4183,-8.95492
10.4841,-8.80906
10.4186,-8.55745
10.5782,-8.19398
10.4707,-7.94137
10.4897,-7.82717
10.5253,-7.55095
10.533,-7.27327
10.4342,-6.94518
10.5071,-6.70924
10.5087,-6.46381
10.5387,-6.21407
10.4794,-6.05524
10.4657,-5.71496
10.4983,-5.55613
10.4535,-5.24515
10.4718,-4.96944
10.5169,-4.69384
10.4216,-4.56323
10.3123,-4.58361
9.96073,-4.57014
9.79938,-4.44796
9.41551,-4.47781
9.2171,-4.53139
9.055,-4.45852
8.68521,-4.53217
8.43072,-4.43283
8.27032,-4.43381
7.97847,-4.44684
7.77588,-4.57646
7.51608,-4.52953
7.20637,-4.5597
7.03758,-4.5749
6.69503,-4.54587
6.44623,-4.52723
6.21798,-4.41598
6.02838,-4.42494
5.80009,-4.47353
5.4442,-4.54249
5.16675,-4.50285
5.08184,-4.43254
4.81462,-4.55393
4.45201,-4.44436
4.25765,-4.55546
4.06889,-4.53859
3.72406,-4.46619
3.42005,-4.5448
3.26237,-4.52606
2.96312,-4.53137
2.77843,-4.42406
2.55163,-4.53368
2.21901,-4.57714
1.94663,-4.49722
1.75756,-4.48034
1.58423,-4.47494
1.19598,-4.55746
1.07504,-4.51796
0.696785,-4.44727
0.556745,-4.48759
0.177242,-4.5684
0.0427199,-4.47205
-0.248809,-4.55674
-0.540599,-4.50794
-0.66969,-4.55702
-0.997236,-4.48309
-1.20745,-4.52697
-1.41899,-4.57008
-1.81923,-4.44851
-2.02098,-4.56303
-2.32055,-4.56632
-2.46268,-4.48607
-2.73466,-4.41332
-3.07619,-4.52172
-3.29577,-4.4155
-3.56403,-4.47521
-3.72276,-4.52606
-3.93362,-4.55747
-4.2529,-4.5707
-4.56596,-4.56642
-4.56403,-4.26372
-4.54238,-3.98776
-4.55476,-3.81048
-4.48239,-3.5705
-4.52742,-3.17702
-4.42452,-3.04454
-4.44749,-2.73482
-4.44543,-2.49712
-4.4722,-2.2704
-4.55347,-1.98957
-4.46469,-1.7913
-4.56694,-1.57854
-4.57923,-1.19855
-4.53848,-1.04844
-4.49858,-0.785133
-4.5682,-0.561834
-4.44358,-0.217172
-4.54793,-0.0589682
-4.46517,0.176911
-4.56525,0.453471
-4.4374,0.727009
-4.55231,1.03319
-4.45387,1.1648
-4.54627,1.44474
-4.43408,1.672
-4.42354,2.06746
-4.53116,2.19323
-4.55903,2.58501
-4.4748,2.82671
-4.4514,2.98999
-4.56448,3.22215
-4.5234,3.53944
-4.45219,3.81406
-4.51392,4.02717
-4.47831,4.24531
-4.45279,4.45866


==> data/results/planning/overtaking/results_poly.dat <==
19.395,-18.668
19.388,-4.841
22.321,-4.43
33.398,-4.436
34.411,-3.415
34.368,3.266
33.344,4.361
30.909,4.469
20.943,4.417
19.568,4.665
19.429,6.78
19.519,7.903
19.495,14.888
19.319,17.483
19.436,18.486
18.362,19.429
11.79,19.345
10.533,18.666
10.583,6.059
10.36,4.503
-2.516,4.361
-3.145,4.473
-3.841,4.409
-4.424,3.462
-4.375,-0.763
-4.458,-1.166
-4.384,-3.492
-3.851,-4.462
-1.771,-4.332
-1.381,-4.45
0.641,-4.324
0.817,-4.414
8.456,-4.434
10.386,-4.823
10.6,-7.239
10.574,-14.316
10.679,-14.745
10.612,-18.201
11.513,-19.327
17.455,-19.319
18.141,-19.447
19.395,-18.668


==> data/results/planning/overtaking/results_problem_info.dat <==
0
1.2
2
2


==> data/results/planning/overtaking/results_target.dat <==
29,0,0

==> data/results/planning/overtaking/results_trajectory.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.5,0,0,5.55556,0,0
0.18,1,0,0,5.55556,0,0
0.27,1.5,0,0,5.55556,0,0
0.36,2,0,0,5.55556,0,0
0.45,2.49992,-0.00632893,-0.0506369,5.55556,0,-0.275
0.54,2.99821,-0.045347,-0.16067,5.55556,0,-0.55
0.63,3.49177,-0.125337,-0.16067,5.55556,0,0
0.72,3.98275,-0.218836,-0.270703,5.55556,0,-0.55
0.81,4.4605,-0.365686,-0.380737,5.55556,0,-0.55
0.9,4.9247,-0.551489,-0.380737,5.55556,0,0
0.99,5.38344,-0.749913,-0.49077,5.55556,0,-0.55
1.08,5.82733,-0.979946,-0.440133,5.55556,0,0.275
1.17,6.27691,-1.19867,-0.49077,5.55556,0,-0.275
1.26,6.72081,-1.4287,-0.440133,5.55556,0,0.275
1.35,7.17316,-1.64173,-0.440133,5.55556,0,0
1.44,7.63102,-1.84216,-0.3301,5.55556,0,0.55
1.53,8.1019,-2.01019,-0.380737,5.55556,0,-0.275
1.62,8.56837,-2.19009,-0.3301,5.55556,0,0.275
1.71,9.04547,-2.33903,-0.220066,5.55556,0,0.55
1.8,9.53195,-2.45434,-0.270703,5.55556,0,-0.275
1.89,10.0137,-2.58804,-0.270703,5.55556,0,0
1.98,10.4915,-2.73489,-0.380737,5.55556,0,-0.55
2.07,10.958,-2.91479,-0.3301,5.55556,0,0.275
2.16,11.4288,-3.08282,-0.380737,5.55556,0,-0.275
2.25,11.8953,-3.26271,-0.3301,5.55556,0,0.275
2.34,12.3724,-3.41165,-0.220066,5.55556,0,0.55
2.43,12.863,-3.5073,-0.110033,5.55556,0,0.55
2.52,13.3611,-3.5485,0,5.55556,0,0.55
2.61,13.861,-3.54217,0.0506369,5.55556,0,0.275
2.7,14.3593,-3.50316,0.16067,5.55556,0,0.55
2.79,14.8503,-3.40966,0.270703,5.55556,0,0.55
2.88,15.3321,-3.27595,0.270703,5.55556,0,0
2.97,15.8098,-3.1291,0.380737,5.55556,0,0.55
3.06,16.2763,-2.94921,0.3301,5.55556,0,-0.275
3.15,16.7513,-2.79315,0.279463,5.55556,0,-0.275
3.24,17.2319,-2.65523,0.279463,5.55556,0,0
3.33,17.7125,-2.51731,0.279463,5.55556,0,0
3.42,18.1889,-2.36628,0.389496,5.55556,0,0.55
3.51,18.6459,-2.16385,0.499529,5.55556,0,0.55
3.6,19.0848,-1.92434,0.499529,5.55556,0,0
3.69,19.5206,-1.67932,0.550166,5.55556,0,0.275
3.78,19.9501,-1.42334,0.499529,5.55556,0,-0.275
3.87,20.392,-1.18943,0.448892,5.55556,0,-0.275
3.96,20.848,-0.984993,0.338859,5.55556,0,-0.55
4.05,21.3238,-0.831878,0.228826,5.55556,0,-0.55
4.14,21.8135,-0.731936,0.118793,5.55556,0,-0.55
4.23,22.31,-0.672679,0.118793,5.55556,0,0
4.32,22.8065,-0.613422,0.118793,5.55556,0,0
4.41,23.303,-0.554165,0.118793,5.55556,0,0
4.5,23.7994,-0.494909,0.118793,5.55556,0,0
4.59,24.2959,-0.435652,0.118793,5.55556,0,0
4.68,24.7924,-0.376395,0.118793,5.55556,0,0
4.77,25.2889,-0.317138,0.118793,5.55556,0,0
4.86,25.7854,-0.257881,0.118793,5.55556,0,0
4.95,26.2831,-0.21232,0.00875951,5.55556,0,-0.55
5.04,26.7831,-0.20794,0.00875951,5.55556,0,0
5.13,27.283,-0.20356,0.00875951,5.55556,0,0
5.22,27.783,-0.199181,0.00875951,5.55556,0,0
5.31,28.2827,-0.208551,-0.101274,5.55556,0,-0.55
5.4,28.7812,-0.245386,0.00875951,5.55556,0,0.55


==> data/results/planning/overtaking/results_trajectory_0.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.5,0,0,5.55556,0,0
0.18,1,0,0,5.55556,0,0
0.27,1.5,0,0,5.55556,0,0
0.36,2,0,0,5.55556,0,0
0.45,2.49992,-0.00632893,-0.0506369,5.55556,0,-0.275
0.54,2.99821,-0.045347,-0.16067,5.55556,0,-0.55
0.63,3.49177,-0.125337,-0.16067,5.55556,0,0
0.72,3.98275,-0.218836,-0.270703,5.55556,0,-0.55
0.81,4.4605,-0.365686,-0.380737,5.55556,0,-0.55
0.9,4.9247,-0.551489,-0.380737,5.55556,0,0


==> data/results/planning/overtaking/results_trajectory_1.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.5,0,0,5.55556,0,0
0.18,1,0,0,5.55556,0,0
0.27,1.5,0,0,5.55556,0,0
0.36,2,0,0,5.55556,0,0
0.45,2.49992,-0.00632893,-0.0506369,5.55556,0,-0.275
0.54,2.99821,-0.045347,-0.16067,5.55556,0,-0.55
0.63,3.49177,-0.125337,-0.16067,5.55556,0,0
0.72,3.98275,-0.218836,-0.270703,5.55556,0,-0.55
0.81,4.4605,-0.365686,-0.380737,5.55556,0,-0.55
0.9,4.9247,-0.551489,-0.380737,5.55556,0,0
0.99,5.38344,-0.749913,-0.49077,5.55556,0,-0.55
1.08,5.82733,-0.979946,-0.440133,5.55556,0,0.275
1.17,6.27691,-1.19867,-0.49077,5.55556,0,-0.275
1.26,6.72081,-1.4287,-0.440133,5.55556,0,0.275
1.35,7.17316,-1.64173,-0.440133,5.55556,0,0
1.44,7.63102,-1.84216,-0.3301,5.55556,0,0.55
1.53,8.1019,-2.01019,-0.380737,5.55556,0,-0.275
1.62,8.56837,-2.19009,-0.3301,5.55556,0,0.275
1.71,9.04547,-2.33903,-0.220066,5.55556,0,0.55
1.8,9.53195,-2.45434,-0.270703,5.55556,0,-0.275
1.89,10.0137,-2.58804,-0.270703,5.55556,0,0
1.98,10.4915,-2.73489,-0.380737,5.55556,0,-0.55
2.07,10.958,-2.91479,-0.3301,5.55556,0,0.275
2.16,11.4288,-3.08282,-0.380737,5.55556,0,-0.275
2.25,11.8953,-3.26271,-0.3301,5.55556,0,0.275
2.34,12.3724,-3.41165,-0.220066,5.55556,0,0.55
2.43,12.863,-3.5073,-0.110033,5.55556,0,0.55
2.52,13.3611,-3.5485,0,5.55556,0,0.55
2.61,13.861,-3.54217,0.0506369,5.55556,0,0.275
2.7,14.3593,-3.50316,0.16067,5.55556,0,0.55


==> data/results/planning/overtaking/results_trajectory_2.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.5,0,0,5.55556,0,0
0.18,1,0,0,5.55556,0,0
0.27,1.5,0,0,5.55556,0,0
0.36,2,0,0,5.55556,0,0
0.45,2.49992,-0.00632893,-0.0506369,5.55556,0,-0.275
0.54,2.99821,-0.045347,-0.16067,5.55556,0,-0.55
0.63,3.49177,-0.125337,-0.16067,5.55556,0,0
0.72,3.98275,-0.218836,-0.270703,5.55556,0,-0.55
0.81,4.4605,-0.365686,-0.380737,5.55556,0,-0.55
0.9,4.9247,-0.551489,-0.380737,5.55556,0,0
0.99,5.38344,-0.749913,-0.49077,5.55556,0,-0.55
1.08,5.82733,-0.979946,-0.440133,5.55556,0,0.275
1.17,6.27691,-1.19867,-0.49077,5.55556,0,-0.275
1.26,6.72081,-1.4287,-0.440133,5.55556,0,0.275
1.35,7.17316,-1.64173,-0.440133,5.55556,0,0
1.44,7.63102,-1.84216,-0.3301,5.55556,0,0.55
1.53,8.1019,-2.01019,-0.380737,5.55556,0,-0.275
1.62,8.56837,-2.19009,-0.3301,5.55556,0,0.275
1.71,9.04547,-2.33903,-0.220066,5.55556,0,0.55
1.8,9.53195,-2.45434,-0.270703,5.55556,0,-0.275
1.89,10.0137,-2.58804,-0.270703,5.55556,0,0
1.98,10.4915,-2.73489,-0.380737,5.55556,0,-0.55
2.07,10.958,-2.91479,-0.3301,5.55556,0,0.275
2.16,11.4288,-3.08282,-0.380737,5.55556,0,-0.275
2.25,11.8953,-3.26271,-0.3301,5.55556,0,0.275
2.34,12.3724,-3.41165,-0.220066,5.55556,0,0.55
2.43,12.863,-3.5073,-0.110033,5.55556,0,0.55
2.52,13.3611,-3.5485,0,5.55556,0,0.55
2.61,13.861,-3.54217,0.0506369,5.55556,0,0.275
2.7,14.3593,-3.50316,0.16067,5.55556,0,0.55
2.79,14.8503,-3.40966,0.270703,5.55556,0,0.55
2.88,15.3321,-3.27595,0.270703,5.55556,0,0
2.97,15.8098,-3.1291,0.380737,5.55556,0,0.55
3.06,16.2763,-2.94921,0.3301,5.55556,0,-0.275
3.15,16.7513,-2.79315,0.279463,5.55556,0,-0.275
3.24,17.2319,-2.65523,0.279463,5.55556,0,0
3.33,17.7125,-2.51731,0.279463,5.55556,0,0
3.42,18.1889,-2.36628,0.389496,5.55556,0,0.55
3.51,18.6459,-2.16385,0.499529,5.55556,0,0.55
3.6,19.0848,-1.92434,0.499529,5.55556,0,0
3.69,19.5206,-1.67932,0.550166,5.55556,0,0.275
3.78,19.9501,-1.42334,0.499529,5.55556,0,-0.275
3.87,20.392,-1.18943,0.448892,5.55556,0,-0.275
3.96,20.848,-0.984993,0.338859,5.55556,0,-0.55
4.05,21.3238,-0.831878,0.228826,5.55556,0,-0.55
4.14,21.8135,-0.731936,0.118793,5.55556,0,-0.55
4.23,22.31,-0.672679,0.118793,5.55556,0,0
4.32,22.8065,-0.613422,0.118793,5.55556,0,0
4.41,23.303,-0.554165,0.118793,5.55556,0,0
4.5,23.7994,-0.494909,0.118793,5.55556,0,0


==> data/results/planning/overtaking/results_voronoi_path.dat <==
-3.16835,-3.05523,-1.34682,-1.06415
-2.77014,2.8514,-2.41508,2.51159
-2.41508,2.51159,-1.78688,1.9807
-2.41508,2.51159,-2.77014,2.8514
-1.78688,1.9807,0.053984,0.587571
-1.78688,1.9807,-2.41508,2.51159
-1.34682,-1.06415,0.053984,0.587571
-1.34682,-1.06415,-3.16835,-3.05523
0.053984,0.587571,0.206528,0.623078
0.053984,0.587571,-1.78688,1.9807
0.053984,0.587571,-1.34682,-1.06415
0.206528,0.623078,2.93141,1.47094
0.206528,0.623078,0.053984,0.587571
2.93141,1.47094,2.98823,1.48883
2.93141,1.47094,0.206528,0.623078
2.98823,1.48883,3.75323,1.83344
2.98823,1.48883,2.93141,1.47094
3.75323,1.83344,4.86871,2.40133
3.75323,1.83344,2.98823,1.48883
4.86871,2.40133,5.36785,2.70359
4.86871,2.40133,3.75323,1.83344
5.36785,2.70359,6.13487,3.22547
5.36785,2.70359,4.86871,2.40133
6.13487,3.22547,7.85696,4.53578
6.13487,3.22547,5.36785,2.70359
7.85696,4.53578,10.5275,6.84595
7.85696,4.53578,6.13487,3.22547
10.5275,6.84595,11.1239,7.30184
10.5275,6.84595,7.85696,4.53578
11.1239,7.30184,11.8271,7.78696
11.1239,7.30184,10.5275,6.84595
11.8271,7.78696,14.0259,9.15014
11.8271,7.78696,11.1239,7.30184
14.0259,9.15014,14.2822,9.30312
14.0259,9.15014,11.8271,7.78696
14.2822,9.30312,14.5676,9.43007
14.2822,9.30312,14.0259,9.15014
14.5676,9.43007,16.585,10.285
14.5676,9.43007,14.2822,9.30312
16.585,10.285,18.0217,10.7681
16.585,10.285,14.5676,9.43007
18.0217,10.7681,19.4389,11.1153
18.0217,10.7681,16.585,10.285
19.4389,11.1153,19.4558,11.1179
19.4389,11.1153,18.0217,10.7681
19.4558,11.1179,21.1988,11.2971
19.4558,11.1179,19.4389,11.1153
21.2219,11.2141,21.2079,11.2973
21.1988,11.2971,21.2079,11.2973
21.1988,11.2971,19.4558,11.1179
21.2079,11.2973,24.4985,11.1305
21.2079,11.2973,21.1988,11.2971
21.2079,11.2973,21.2219,11.2141
24.4985,11.1305,25.3169,10.9349
24.4985,11.1305,21.2079,11.2973
25.3169,10.9349,26.6313,10.526
25.3169,10.9349,24.4985,11.1305
26.6495,-4.44833,26.835,-4.27709
26.835,-4.27709,27.5207,-3.5697
26.835,-4.27709,26.6495,-4.44833
27.4069,7.68671,27.4765,6.53174
27.4069,7.68671,27.3081,8.46471
27.4765,6.53174,27.4322,-0.367568
27.4765,6.53174,27.4069,7.68671
27.1776,11.0972,28.8477,12.7469
27.1776,11.0972,26.6313,10.526
28.8477,12.7469,27.1776,11.0972
27.111,9.23377,26.8885,9.98228
27.111,9.23377,27.3081,8.46471
26.6313,10.526,26.6342,10.5204
26.6313,10.526,27.1776,11.0972
26.6313,10.526,25.3169,10.9349
26.6342,10.5204,26.8885,9.98228
26.6342,10.5204,26.6313,10.526
27.3081,8.46471,28.7146,8.41492
27.3081,8.46471,27.111,9.23377
27.3081,8.46471,27.4069,7.68671
28.7146,8.41492,29.5222,8.39697
28.7146,8.41492,27.3081,8.46471
29.5222,8.39697,28.7146,8.41492
27.4322,-0.367568,27.5009,-1.44207
27.4322,-0.367568,27.4765,6.53174
26.8885,9.98228,26.6342,10.5204
26.8885,9.98228,27.111,9.23377
27.5009,-1.44207,27.5188,-1.99281
27.5009,-1.44207,27.4322,-0.367568
27.5188,-1.99281,27.5207,-3.5697
27.5188,-1.99281,27.5009,-1.44207
27.5207,-3.5697,28.0533,-4.07478
27.5207,-3.5697,27.5188,-1.99281
27.5207,-3.5697,26.835,-4.27709
28.0533,-4.07478,27.5207,-3.5697


==> data/results/planning/overtaking/results_voronoi_path_14.dat <==
-3.19728,3.37268,-3.06792,3.08679
-3.1253,-3.14644,-1.92653,-1.82551
-3.06792,3.08679,-2.79787,2.76857
-3.06792,3.08679,-3.19728,3.37268
-2.79787,2.76857,-2.49923,2.44901
-2.79787,2.76857,-3.06792,3.08679
-2.49923,2.44901,-0.0170703,0.0168507
-2.49923,2.44901,-2.79787,2.76857
-1.92653,-1.82551,-1.51257,-1.40368
-1.92653,-1.82551,-3.1253,-3.14644
-1.11569,-2.20349,-1.00022,-1.02814
-1.51257,-1.40368,-1.42272,-1.33703
-1.51257,-1.40368,-1.92653,-1.82551
-1.42272,-1.33703,-1.00022,-1.02814
-1.42272,-1.33703,-1.51257,-1.40368
1.02349,-3.55302,1.53518,-0.00401972
-1.00022,-1.02814,-0.7063,-0.725178
-1.00022,-1.02814,-1.42272,-1.33703
-1.00022,-1.02814,-1.11569,-2.20349
-0.7063,-0.725178,-0.0170703,0.0168507
-0.7063,-0.725178,-1.00022,-1.02814
-0.0170703,0.0168507,0.359984,0.0310227
-0.0170703,0.0168507,-2.49923,2.44901
-0.0170703,0.0168507,-0.7063,-0.725178
0.359984,0.0310227,1.53518,-0.00401972
0.359984,0.0310227,-0.0170703,0.0168507
1.53518,-0.00401972,8.47166,0.0245981
1.53518,-0.00401972,0.359984,0.0310227
1.53518,-0.00401972,1.02349,-3.55302
8.47166,0.0245981,9.3521,-0.0152273
8.47166,0.0245981,1.53518,-0.00401972
9.3521,-0.0152273,9.78112,-0.0557859
9.3521,-0.0152273,8.47166,0.0245981
12.2216,17.6582,15.0118,14.9169
12.3338,-17.617,15.0332,-14.9673
9.78112,-0.0557859,11.0872,-1.3696
9.78112,-0.0557859,10.4031,0.536794
9.78112,-0.0557859,9.3521,-0.0152273
10.4031,0.536794,11.5878,1.58202
10.4031,0.536794,9.78112,-0.0557859
11.0872,-1.3696,11.4467,-1.66344
11.0872,-1.3696,9.78112,-0.0557859
11.5878,1.58202,12.6038,2.72858
11.5878,1.58202,10.4031,0.536794
11.4467,-1.66344,12.5218,-2.7759
11.4467,-1.66344,11.0872,-1.3696
12.6038,2.72858,13.5041,4.0566
12.6038,2.72858,11.5878,1.58202
12.5218,-2.7759,13.8318,-4.52133
12.5218,-2.7759,11.4467,-1.66344
13.5041,4.0566,14.7286,5.47494
13.5041,4.0566,12.6038,2.72858
13.8318,-4.52133,14.9387,-5.74908
13.8318,-4.52133,12.5218,-2.7759
14.0385,-13.8908,14.9812,-13.7816
14.7286,5.47494,15.0288,5.75867
14.7286,5.47494,13.5041,4.0566
17.2542,17.3444,15.0118,14.9169
17.2542,17.3444,17.5974,17.6847
17.5974,17.6847,17.781,17.85
17.5974,17.6847,17.2542,17.3444
17.781,17.85,17.5974,17.6847
17.8308,-17.8051,17.7531,-17.7114
17.7531,-17.7114,17.4467,-17.3767
17.7531,-17.7114,17.8308,-17.8051
17.4467,-17.3767,15.0332,-14.9673
17.4467,-17.3767,17.7531,-17.7114
15.0332,-14.9673,15.0346,-14.8384
15.0332,-14.9673,12.3338,-17.617
15.0332,-14.9673,17.4467,-17.3767
15.0346,-14.8384,14.9812,-13.7816
15.0346,-14.8384,15.0332,-14.9673
14.9812,-13.7816,14.995,-7.25862
14.9812,-13.7816,14.0385,-13.8908
14.9812,-13.7816,15.0346,-14.8384
14.995,-7.25862,14.9868,-6.85933
14.995,-7.25862,14.9812,-13.7816
14.9868,-6.85933,14.9387,-5.74908
14.9868,-6.85933,14.995,-7.25862
14.9387,-5.74908,15.08,-5.61
14.9387,-5.74908,13.8318,-4.52133
14.9387,-5.74908,14.9868,-6.85933
15.08,-5.61,15.85,-4.84
15.08,-5.61,14.9387,-5.74908
15.85,-4.84,16.58,-4.18527
15.85,-4.84,15.08,-5.61
15.009,6.48805,15.0233,6.07762
15.009,6.48805,15.01,7.13518
15.01,7.13518,15.0456,8.06987
15.01,7.13518,15.009,6.48805
16.58,-4.18527,18.6849,-2.51439
16.58,-4.18527,15.85,-4.84
15.0233,6.07762,15.0288,5.75867
15.0233,6.07762,15.009,6.48805
15.0118,14.9169,15.0181,14.7338
15.0118,14.9169,17.2542,17.3444
15.0118,14.9169,12.2216,17.6582
15.0288,5.75867,15.08,5.71099
15.0288,5.75867,15.0233,6.07762
15.0288,5.75867,14.7286,5.47494
15.0181,14.7338,15.0456,8.06987
15.0181,14.7338,15.0118,14.9169
15.08,5.71099,16.4246,4.45228
15.08,5.71099,15.0288,5.75867
15.0456,8.06987,15.0181,14.7338
15.0456,8.06987,15.01,7.13518
16.4246,4.45228,16.58,4.31037
16.4246,4.45228,15.08,5.71099
16.58,4.31037,18.6323,2.48404
16.58,4.31037,16.4246,4.45228
18.6323,2.48404,19.1213,2.09866
18.6323,2.48404,16.58,4.31037
18.6849,-2.51439,19.0293,-2.26254
18.6849,-2.51439,16.58,-4.18527
19.0293,-2.26254,20.054,-1.57156
19.0293,-2.26254,18.6849,-2.51439
19.1213,2.09866,19.9558,1.51486
19.1213,2.09866,18.6323,2.48404
19.9558,1.51486,20.3754,1.19693
19.9558,1.51486,19.1213,2.09866
20.054,-1.57156,21.7125,-0.0888584
20.054,-1.57156,19.0293,-2.26254
20.3754,1.19693,20.9586,0.720628
20.3754,1.19693,19.9558,1.51486
20.9586,0.720628,21.7739,-0.0197804
20.9586,0.720628,20.3754,1.19693
21.7125,-0.0888584,21.7739,-0.0197804
21.7125,-0.0888584,20.054,-1.57156
21.7739,-0.0197804,22.324,-0.00155834
21.7739,-0.0197804,20.9586,0.720628
21.7739,-0.0197804,21.7125,-0.0888584
22.324,-0.00155834,29.9384,0.0140987
22.324,-0.00155834,21.7739,-0.0197804
32.4966,2.51839,30.8387,0.92432
30.8387,0.92432,29.9384,0.0140987
30.8387,0.92432,32.4966,2.51839
29.9384,0.0140987,32.6814,-2.71502
29.9384,0.0140987,30.8387,0.92432
29.9384,0.0140987,22.324,-0.00155834
32.6814,-2.71502,29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_14/part_1.dat <==
x,y
-3.19728,3.37268
-3.06792,3.08679


==> data/results/planning/overtaking/results_voronoi_path_14/part_10.dat <==
x,y
-1.92653,-1.82551
-3.1253,-3.14644


==> data/results/planning/overtaking/results_voronoi_path_14/part_100.dat <==
x,y
15.0288,5.75867
14.7286,5.47494


==> data/results/planning/overtaking/results_voronoi_path_14/part_101.dat <==
x,y
15.0181,14.7338
15.0456,8.06987


==> data/results/planning/overtaking/results_voronoi_path_14/part_102.dat <==
x,y
15.0181,14.7338
15.0118,14.9169


==> data/results/planning/overtaking/results_voronoi_path_14/part_103.dat <==
x,y
15.08,5.71099
16.4246,4.45228


==> data/results/planning/overtaking/results_voronoi_path_14/part_104.dat <==
x,y
15.08,5.71099
15.0288,5.75867


==> data/results/planning/overtaking/results_voronoi_path_14/part_105.dat <==
x,y
15.0456,8.06987
15.0181,14.7338


==> data/results/planning/overtaking/results_voronoi_path_14/part_106.dat <==
x,y
15.0456,8.06987
15.01,7.13518


==> data/results/planning/overtaking/results_voronoi_path_14/part_107.dat <==
x,y
16.4246,4.45228
16.58,4.31037


==> data/results/planning/overtaking/results_voronoi_path_14/part_108.dat <==
x,y
16.4246,4.45228
15.08,5.71099


==> data/results/planning/overtaking/results_voronoi_path_14/part_109.dat <==
x,y
16.58,4.31037
18.6323,2.48404


==> data/results/planning/overtaking/results_voronoi_path_14/part_11.dat <==
x,y
-1.11569,-2.20349
-1.00022,-1.02814


==> data/results/planning/overtaking/results_voronoi_path_14/part_110.dat <==
x,y
16.58,4.31037
16.4246,4.45228


==> data/results/planning/overtaking/results_voronoi_path_14/part_111.dat <==
x,y
18.6323,2.48404
19.1213,2.09866


==> data/results/planning/overtaking/results_voronoi_path_14/part_112.dat <==
x,y
18.6323,2.48404
16.58,4.31037


==> data/results/planning/overtaking/results_voronoi_path_14/part_113.dat <==
x,y
18.6849,-2.51439
19.0293,-2.26254


==> data/results/planning/overtaking/results_voronoi_path_14/part_114.dat <==
x,y
18.6849,-2.51439
16.58,-4.18527


==> data/results/planning/overtaking/results_voronoi_path_14/part_115.dat <==
x,y
19.0293,-2.26254
20.054,-1.57156


==> data/results/planning/overtaking/results_voronoi_path_14/part_116.dat <==
x,y
19.0293,-2.26254
18.6849,-2.51439


==> data/results/planning/overtaking/results_voronoi_path_14/part_117.dat <==
x,y
19.1213,2.09866
19.9558,1.51486


==> data/results/planning/overtaking/results_voronoi_path_14/part_118.dat <==
x,y
19.1213,2.09866
18.6323,2.48404


==> data/results/planning/overtaking/results_voronoi_path_14/part_119.dat <==
x,y
19.9558,1.51486
20.3754,1.19693


==> data/results/planning/overtaking/results_voronoi_path_14/part_12.dat <==
x,y
-1.51257,-1.40368
-1.42272,-1.33703


==> data/results/planning/overtaking/results_voronoi_path_14/part_120.dat <==
x,y
19.9558,1.51486
19.1213,2.09866


==> data/results/planning/overtaking/results_voronoi_path_14/part_121.dat <==
x,y
20.054,-1.57156
21.7125,-0.0888584


==> data/results/planning/overtaking/results_voronoi_path_14/part_122.dat <==
x,y
20.054,-1.57156
19.0293,-2.26254


==> data/results/planning/overtaking/results_voronoi_path_14/part_123.dat <==
x,y
20.3754,1.19693
20.9586,0.720628


==> data/results/planning/overtaking/results_voronoi_path_14/part_124.dat <==
x,y
20.3754,1.19693
19.9558,1.51486


==> data/results/planning/overtaking/results_voronoi_path_14/part_125.dat <==
x,y
20.9586,0.720628
21.7739,-0.0197804


==> data/results/planning/overtaking/results_voronoi_path_14/part_126.dat <==
x,y
20.9586,0.720628
20.3754,1.19693


==> data/results/planning/overtaking/results_voronoi_path_14/part_127.dat <==
x,y
21.7125,-0.0888584
21.7739,-0.0197804


==> data/results/planning/overtaking/results_voronoi_path_14/part_128.dat <==
x,y
21.7125,-0.0888584
20.054,-1.57156


==> data/results/planning/overtaking/results_voronoi_path_14/part_129.dat <==
x,y
21.7739,-0.0197804
22.324,-0.00155834


==> data/results/planning/overtaking/results_voronoi_path_14/part_13.dat <==
x,y
-1.51257,-1.40368
-1.92653,-1.82551


==> data/results/planning/overtaking/results_voronoi_path_14/part_130.dat <==
x,y
21.7739,-0.0197804
20.9586,0.720628


==> data/results/planning/overtaking/results_voronoi_path_14/part_131.dat <==
x,y
21.7739,-0.0197804
21.7125,-0.0888584


==> data/results/planning/overtaking/results_voronoi_path_14/part_132.dat <==
x,y
22.324,-0.00155834
29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_14/part_133.dat <==
x,y
22.324,-0.00155834
21.7739,-0.0197804


==> data/results/planning/overtaking/results_voronoi_path_14/part_134.dat <==
x,y
32.4966,2.51839
30.8387,0.92432


==> data/results/planning/overtaking/results_voronoi_path_14/part_135.dat <==
x,y
30.8387,0.92432
29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_14/part_136.dat <==
x,y
30.8387,0.92432
32.4966,2.51839


==> data/results/planning/overtaking/results_voronoi_path_14/part_137.dat <==
x,y
29.9384,0.0140987
32.6814,-2.71502


==> data/results/planning/overtaking/results_voronoi_path_14/part_138.dat <==
x,y
29.9384,0.0140987
30.8387,0.92432


==> data/results/planning/overtaking/results_voronoi_path_14/part_139.dat <==
x,y
29.9384,0.0140987
22.324,-0.00155834


==> data/results/planning/overtaking/results_voronoi_path_14/part_14.dat <==
x,y
-1.42272,-1.33703
-1.00022,-1.02814


==> data/results/planning/overtaking/results_voronoi_path_14/part_140.dat <==
x,y
32.6814,-2.71502
29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_14/part_15.dat <==
x,y
-1.42272,-1.33703
-1.51257,-1.40368


==> data/results/planning/overtaking/results_voronoi_path_14/part_16.dat <==
x,y
1.02349,-3.55302
1.53518,-0.00401972


==> data/results/planning/overtaking/results_voronoi_path_14/part_17.dat <==
x,y
-1.00022,-1.02814
-0.7063,-0.725178


==> data/results/planning/overtaking/results_voronoi_path_14/part_18.dat <==
x,y
-1.00022,-1.02814
-1.42272,-1.33703


==> data/results/planning/overtaking/results_voronoi_path_14/part_19.dat <==
x,y
-1.00022,-1.02814
-1.11569,-2.20349


==> data/results/planning/overtaking/results_voronoi_path_14/part_2.dat <==
x,y
-3.1253,-3.14644
-1.92653,-1.82551


==> data/results/planning/overtaking/results_voronoi_path_14/part_20.dat <==
x,y
-0.7063,-0.725178
-0.0170703,0.0168507


==> data/results/planning/overtaking/results_voronoi_path_14/part_21.dat <==
x,y
-0.7063,-0.725178
-1.00022,-1.02814


==> data/results/planning/overtaking/results_voronoi_path_14/part_22.dat <==
x,y
-0.0170703,0.0168507
0.359984,0.0310227


==> data/results/planning/overtaking/results_voronoi_path_14/part_23.dat <==
x,y
-0.0170703,0.0168507
-2.49923,2.44901


==> data/results/planning/overtaking/results_voronoi_path_14/part_24.dat <==
x,y
-0.0170703,0.0168507
-0.7063,-0.725178


==> data/results/planning/overtaking/results_voronoi_path_14/part_25.dat <==
x,y
0.359984,0.0310227
1.53518,-0.00401972


==> data/results/planning/overtaking/results_voronoi_path_14/part_26.dat <==
x,y
0.359984,0.0310227
-0.0170703,0.0168507


==> data/results/planning/overtaking/results_voronoi_path_14/part_27.dat <==
x,y
1.53518,-0.00401972
8.47166,0.0245981


==> data/results/planning/overtaking/results_voronoi_path_14/part_28.dat <==
x,y
1.53518,-0.00401972
0.359984,0.0310227


==> data/results/planning/overtaking/results_voronoi_path_14/part_29.dat <==
x,y
1.53518,-0.00401972
1.02349,-3.55302


==> data/results/planning/overtaking/results_voronoi_path_14/part_3.dat <==
x,y
-3.06792,3.08679
-2.79787,2.76857


==> data/results/planning/overtaking/results_voronoi_path_14/part_30.dat <==
x,y
8.47166,0.0245981
9.3521,-0.0152273


==> data/results/planning/overtaking/results_voronoi_path_14/part_31.dat <==
x,y
8.47166,0.0245981
1.53518,-0.00401972


==> data/results/planning/overtaking/results_voronoi_path_14/part_32.dat <==
x,y
9.3521,-0.0152273
9.78112,-0.0557859


==> data/results/planning/overtaking/results_voronoi_path_14/part_33.dat <==
x,y
9.3521,-0.0152273
8.47166,0.0245981


==> data/results/planning/overtaking/results_voronoi_path_14/part_34.dat <==
x,y
12.2216,17.6582
15.0118,14.9169


==> data/results/planning/overtaking/results_voronoi_path_14/part_35.dat <==
x,y
12.3338,-17.617
15.0332,-14.9673


==> data/results/planning/overtaking/results_voronoi_path_14/part_36.dat <==
x,y
9.78112,-0.0557859
11.0872,-1.3696


==> data/results/planning/overtaking/results_voronoi_path_14/part_37.dat <==
x,y
9.78112,-0.0557859
10.4031,0.536794


==> data/results/planning/overtaking/results_voronoi_path_14/part_38.dat <==
x,y
9.78112,-0.0557859
9.3521,-0.0152273


==> data/results/planning/overtaking/results_voronoi_path_14/part_39.dat <==
x,y
10.4031,0.536794
11.5878,1.58202


==> data/results/planning/overtaking/results_voronoi_path_14/part_4.dat <==
x,y
-3.06792,3.08679
-3.19728,3.37268


==> data/results/planning/overtaking/results_voronoi_path_14/part_40.dat <==
x,y
10.4031,0.536794
9.78112,-0.0557859


==> data/results/planning/overtaking/results_voronoi_path_14/part_41.dat <==
x,y
11.0872,-1.3696
11.4467,-1.66344


==> data/results/planning/overtaking/results_voronoi_path_14/part_42.dat <==
x,y
11.0872,-1.3696
9.78112,-0.0557859


==> data/results/planning/overtaking/results_voronoi_path_14/part_43.dat <==
x,y
11.5878,1.58202
12.6038,2.72858


==> data/results/planning/overtaking/results_voronoi_path_14/part_44.dat <==
x,y
11.5878,1.58202
10.4031,0.536794


==> data/results/planning/overtaking/results_voronoi_path_14/part_45.dat <==
x,y
11.4467,-1.66344
12.5218,-2.7759


==> data/results/planning/overtaking/results_voronoi_path_14/part_46.dat <==
x,y
11.4467,-1.66344
11.0872,-1.3696


==> data/results/planning/overtaking/results_voronoi_path_14/part_47.dat <==
x,y
12.6038,2.72858
13.5041,4.0566


==> data/results/planning/overtaking/results_voronoi_path_14/part_48.dat <==
x,y
12.6038,2.72858
11.5878,1.58202


==> data/results/planning/overtaking/results_voronoi_path_14/part_49.dat <==
x,y
12.5218,-2.7759
13.8318,-4.52133


==> data/results/planning/overtaking/results_voronoi_path_14/part_5.dat <==
x,y
-2.79787,2.76857
-2.49923,2.44901


==> data/results/planning/overtaking/results_voronoi_path_14/part_50.dat <==
x,y
12.5218,-2.7759
11.4467,-1.66344


==> data/results/planning/overtaking/results_voronoi_path_14/part_51.dat <==
x,y
13.5041,4.0566
14.7286,5.47494


==> data/results/planning/overtaking/results_voronoi_path_14/part_52.dat <==
x,y
13.5041,4.0566
12.6038,2.72858


==> data/results/planning/overtaking/results_voronoi_path_14/part_53.dat <==
x,y
13.8318,-4.52133
14.9387,-5.74908


==> data/results/planning/overtaking/results_voronoi_path_14/part_54.dat <==
x,y
13.8318,-4.52133
12.5218,-2.7759


==> data/results/planning/overtaking/results_voronoi_path_14/part_55.dat <==
x,y
14.0385,-13.8908
14.9812,-13.7816


==> data/results/planning/overtaking/results_voronoi_path_14/part_56.dat <==
x,y
14.7286,5.47494
15.0288,5.75867


==> data/results/planning/overtaking/results_voronoi_path_14/part_57.dat <==
x,y
14.7286,5.47494
13.5041,4.0566


==> data/results/planning/overtaking/results_voronoi_path_14/part_58.dat <==
x,y
17.2542,17.3444
15.0118,14.9169


==> data/results/planning/overtaking/results_voronoi_path_14/part_59.dat <==
x,y
17.2542,17.3444
17.5974,17.6847


==> data/results/planning/overtaking/results_voronoi_path_14/part_6.dat <==
x,y
-2.79787,2.76857
-3.06792,3.08679


==> data/results/planning/overtaking/results_voronoi_path_14/part_60.dat <==
x,y
17.5974,17.6847
17.781,17.85


==> data/results/planning/overtaking/results_voronoi_path_14/part_61.dat <==
x,y
17.5974,17.6847
17.2542,17.3444


==> data/results/planning/overtaking/results_voronoi_path_14/part_62.dat <==
x,y
17.781,17.85
17.5974,17.6847


==> data/results/planning/overtaking/results_voronoi_path_14/part_63.dat <==
x,y
17.8308,-17.8051
17.7531,-17.7114


==> data/results/planning/overtaking/results_voronoi_path_14/part_64.dat <==
x,y
17.7531,-17.7114
17.4467,-17.3767


==> data/results/planning/overtaking/results_voronoi_path_14/part_65.dat <==
x,y
17.7531,-17.7114
17.8308,-17.8051


==> data/results/planning/overtaking/results_voronoi_path_14/part_66.dat <==
x,y
17.4467,-17.3767
15.0332,-14.9673


==> data/results/planning/overtaking/results_voronoi_path_14/part_67.dat <==
x,y
17.4467,-17.3767
17.7531,-17.7114


==> data/results/planning/overtaking/results_voronoi_path_14/part_68.dat <==
x,y
15.0332,-14.9673
15.0346,-14.8384


==> data/results/planning/overtaking/results_voronoi_path_14/part_69.dat <==
x,y
15.0332,-14.9673
12.3338,-17.617


==> data/results/planning/overtaking/results_voronoi_path_14/part_7.dat <==
x,y
-2.49923,2.44901
-0.0170703,0.0168507


==> data/results/planning/overtaking/results_voronoi_path_14/part_70.dat <==
x,y
15.0332,-14.9673
17.4467,-17.3767


==> data/results/planning/overtaking/results_voronoi_path_14/part_71.dat <==
x,y
15.0346,-14.8384
14.9812,-13.7816


==> data/results/planning/overtaking/results_voronoi_path_14/part_72.dat <==
x,y
15.0346,-14.8384
15.0332,-14.9673


==> data/results/planning/overtaking/results_voronoi_path_14/part_73.dat <==
x,y
14.9812,-13.7816
14.995,-7.25862


==> data/results/planning/overtaking/results_voronoi_path_14/part_74.dat <==
x,y
14.9812,-13.7816
14.0385,-13.8908


==> data/results/planning/overtaking/results_voronoi_path_14/part_75.dat <==
x,y
14.9812,-13.7816
15.0346,-14.8384


==> data/results/planning/overtaking/results_voronoi_path_14/part_76.dat <==
x,y
14.995,-7.25862
14.9868,-6.85933


==> data/results/planning/overtaking/results_voronoi_path_14/part_77.dat <==
x,y
14.995,-7.25862
14.9812,-13.7816


==> data/results/planning/overtaking/results_voronoi_path_14/part_78.dat <==
x,y
14.9868,-6.85933
14.9387,-5.74908


==> data/results/planning/overtaking/results_voronoi_path_14/part_79.dat <==
x,y
14.9868,-6.85933
14.995,-7.25862


==> data/results/planning/overtaking/results_voronoi_path_14/part_8.dat <==
x,y
-2.49923,2.44901
-2.79787,2.76857


==> data/results/planning/overtaking/results_voronoi_path_14/part_80.dat <==
x,y
14.9387,-5.74908
15.08,-5.61


==> data/results/planning/overtaking/results_voronoi_path_14/part_81.dat <==
x,y
14.9387,-5.74908
13.8318,-4.52133


==> data/results/planning/overtaking/results_voronoi_path_14/part_82.dat <==
x,y
14.9387,-5.74908
14.9868,-6.85933


==> data/results/planning/overtaking/results_voronoi_path_14/part_83.dat <==
x,y
15.08,-5.61
15.85,-4.84


==> data/results/planning/overtaking/results_voronoi_path_14/part_84.dat <==
x,y
15.08,-5.61
14.9387,-5.74908


==> data/results/planning/overtaking/results_voronoi_path_14/part_85.dat <==
x,y
15.85,-4.84
16.58,-4.18527


==> data/results/planning/overtaking/results_voronoi_path_14/part_86.dat <==
x,y
15.85,-4.84
15.08,-5.61


==> data/results/planning/overtaking/results_voronoi_path_14/part_87.dat <==
x,y
15.009,6.48805
15.0233,6.07762


==> data/results/planning/overtaking/results_voronoi_path_14/part_88.dat <==
x,y
15.009,6.48805
15.01,7.13518


==> data/results/planning/overtaking/results_voronoi_path_14/part_89.dat <==
x,y
15.01,7.13518
15.0456,8.06987


==> data/results/planning/overtaking/results_voronoi_path_14/part_9.dat <==
x,y
-1.92653,-1.82551
-1.51257,-1.40368


==> data/results/planning/overtaking/results_voronoi_path_14/part_90.dat <==
x,y
15.01,7.13518
15.009,6.48805


==> data/results/planning/overtaking/results_voronoi_path_14/part_91.dat <==
x,y
16.58,-4.18527
18.6849,-2.51439


==> data/results/planning/overtaking/results_voronoi_path_14/part_92.dat <==
x,y
16.58,-4.18527
15.85,-4.84


==> data/results/planning/overtaking/results_voronoi_path_14/part_93.dat <==
x,y
15.0233,6.07762
15.0288,5.75867


==> data/results/planning/overtaking/results_voronoi_path_14/part_94.dat <==
x,y
15.0233,6.07762
15.009,6.48805


==> data/results/planning/overtaking/results_voronoi_path_14/part_95.dat <==
x,y
15.0118,14.9169
15.0181,14.7338


==> data/results/planning/overtaking/results_voronoi_path_14/part_96.dat <==
x,y
15.0118,14.9169
17.2542,17.3444


==> data/results/planning/overtaking/results_voronoi_path_14/part_97.dat <==
x,y
15.0118,14.9169
12.2216,17.6582


==> data/results/planning/overtaking/results_voronoi_path_14/part_98.dat <==
x,y
15.0288,5.75867
15.08,5.71099


==> data/results/planning/overtaking/results_voronoi_path_14/part_99.dat <==
x,y
15.0288,5.75867
15.0233,6.07762


==> data/results/planning/overtaking/results_voronoi_path_14_filelist.dat <==
results/planning/overtaking/results_voronoi_path_14/part_1.dat
results/planning/overtaking/results_voronoi_path_14/part_2.dat
results/planning/overtaking/results_voronoi_path_14/part_3.dat
results/planning/overtaking/results_voronoi_path_14/part_4.dat
results/planning/overtaking/results_voronoi_path_14/part_5.dat
results/planning/overtaking/results_voronoi_path_14/part_6.dat
results/planning/overtaking/results_voronoi_path_14/part_7.dat
results/planning/overtaking/results_voronoi_path_14/part_8.dat
results/planning/overtaking/results_voronoi_path_14/part_9.dat
results/planning/overtaking/results_voronoi_path_14/part_10.dat
results/planning/overtaking/results_voronoi_path_14/part_11.dat
results/planning/overtaking/results_voronoi_path_14/part_12.dat
results/planning/overtaking/results_voronoi_path_14/part_13.dat
results/planning/overtaking/results_voronoi_path_14/part_14.dat
results/planning/overtaking/results_voronoi_path_14/part_15.dat
results/planning/overtaking/results_voronoi_path_14/part_16.dat
results/planning/overtaking/results_voronoi_path_14/part_17.dat
results/planning/overtaking/results_voronoi_path_14/part_18.dat
results/planning/overtaking/results_voronoi_path_14/part_19.dat
results/planning/overtaking/results_voronoi_path_14/part_20.dat
results/planning/overtaking/results_voronoi_path_14/part_21.dat
results/planning/overtaking/results_voronoi_path_14/part_22.dat
results/planning/overtaking/results_voronoi_path_14/part_23.dat
results/planning/overtaking/results_voronoi_path_14/part_24.dat
results/planning/overtaking/results_voronoi_path_14/part_25.dat
results/planning/overtaking/results_voronoi_path_14/part_26.dat
results/planning/overtaking/results_voronoi_path_14/part_27.dat
results/planning/overtaking/results_voronoi_path_14/part_28.dat
results/planning/overtaking/results_voronoi_path_14/part_29.dat
results/planning/overtaking/results_voronoi_path_14/part_30.dat
results/planning/overtaking/results_voronoi_path_14/part_31.dat
results/planning/overtaking/results_voronoi_path_14/part_32.dat
results/planning/overtaking/results_voronoi_path_14/part_33.dat
results/planning/overtaking/results_voronoi_path_14/part_34.dat
results/planning/overtaking/results_voronoi_path_14/part_35.dat
results/planning/overtaking/results_voronoi_path_14/part_36.dat
results/planning/overtaking/results_voronoi_path_14/part_37.dat
results/planning/overtaking/results_voronoi_path_14/part_38.dat
results/planning/overtaking/results_voronoi_path_14/part_39.dat
results/planning/overtaking/results_voronoi_path_14/part_40.dat
results/planning/overtaking/results_voronoi_path_14/part_41.dat
results/planning/overtaking/results_voronoi_path_14/part_42.dat
results/planning/overtaking/results_voronoi_path_14/part_43.dat
results/planning/overtaking/results_voronoi_path_14/part_44.dat
results/planning/overtaking/results_voronoi_path_14/part_45.dat
results/planning/overtaking/results_voronoi_path_14/part_46.dat
results/planning/overtaking/results_voronoi_path_14/part_47.dat
results/planning/overtaking/results_voronoi_path_14/part_48.dat
results/planning/overtaking/results_voronoi_path_14/part_49.dat
results/planning/overtaking/results_voronoi_path_14/part_50.dat
results/planning/overtaking/results_voronoi_path_14/part_51.dat
results/planning/overtaking/results_voronoi_path_14/part_52.dat
results/planning/overtaking/results_voronoi_path_14/part_53.dat
results/planning/overtaking/results_voronoi_path_14/part_54.dat
results/planning/overtaking/results_voronoi_path_14/part_55.dat
results/planning/overtaking/results_voronoi_path_14/part_56.dat
results/planning/overtaking/results_voronoi_path_14/part_57.dat
results/planning/overtaking/results_voronoi_path_14/part_58.dat
results/planning/overtaking/results_voronoi_path_14/part_59.dat
results/planning/overtaking/results_voronoi_path_14/part_60.dat
results/planning/overtaking/results_voronoi_path_14/part_61.dat
results/planning/overtaking/results_voronoi_path_14/part_62.dat
results/planning/overtaking/results_voronoi_path_14/part_63.dat
results/planning/overtaking/results_voronoi_path_14/part_64.dat
results/planning/overtaking/results_voronoi_path_14/part_65.dat
results/planning/overtaking/results_voronoi_path_14/part_66.dat
results/planning/overtaking/results_voronoi_path_14/part_67.dat
results/planning/overtaking/results_voronoi_path_14/part_68.dat
results/planning/overtaking/results_voronoi_path_14/part_69.dat
results/planning/overtaking/results_voronoi_path_14/part_70.dat
results/planning/overtaking/results_voronoi_path_14/part_71.dat
results/planning/overtaking/results_voronoi_path_14/part_72.dat
results/planning/overtaking/results_voronoi_path_14/part_73.dat
results/planning/overtaking/results_voronoi_path_14/part_74.dat
results/planning/overtaking/results_voronoi_path_14/part_75.dat
results/planning/overtaking/results_voronoi_path_14/part_76.dat
results/planning/overtaking/results_voronoi_path_14/part_77.dat
results/planning/overtaking/results_voronoi_path_14/part_78.dat
results/planning/overtaking/results_voronoi_path_14/part_79.dat
results/planning/overtaking/results_voronoi_path_14/part_80.dat
results/planning/overtaking/results_voronoi_path_14/part_81.dat
results/planning/overtaking/results_voronoi_path_14/part_82.dat
results/planning/overtaking/results_voronoi_path_14/part_83.dat
results/planning/overtaking/results_voronoi_path_14/part_84.dat
results/planning/overtaking/results_voronoi_path_14/part_85.dat
results/planning/overtaking/results_voronoi_path_14/part_86.dat
results/planning/overtaking/results_voronoi_path_14/part_87.dat
results/planning/overtaking/results_voronoi_path_14/part_88.dat
results/planning/overtaking/results_voronoi_path_14/part_89.dat
results/planning/overtaking/results_voronoi_path_14/part_90.dat
results/planning/overtaking/results_voronoi_path_14/part_91.dat
results/planning/overtaking/results_voronoi_path_14/part_92.dat
results/planning/overtaking/results_voronoi_path_14/part_93.dat
results/planning/overtaking/results_voronoi_path_14/part_94.dat
results/planning/overtaking/results_voronoi_path_14/part_95.dat
results/planning/overtaking/results_voronoi_path_14/part_96.dat
results/planning/overtaking/results_voronoi_path_14/part_97.dat
results/planning/overtaking/results_voronoi_path_14/part_98.dat
results/planning/overtaking/results_voronoi_path_14/part_99.dat
results/planning/overtaking/results_voronoi_path_14/part_100.dat
results/planning/overtaking/results_voronoi_path_14/part_101.dat
results/planning/overtaking/results_voronoi_path_14/part_102.dat
results/planning/overtaking/results_voronoi_path_14/part_103.dat
results/planning/overtaking/results_voronoi_path_14/part_104.dat
results/planning/overtaking/results_voronoi_path_14/part_105.dat
results/planning/overtaking/results_voronoi_path_14/part_106.dat
results/planning/overtaking/results_voronoi_path_14/part_107.dat
results/planning/overtaking/results_voronoi_path_14/part_108.dat
results/planning/overtaking/results_voronoi_path_14/part_109.dat
results/planning/overtaking/results_voronoi_path_14/part_110.dat
results/planning/overtaking/results_voronoi_path_14/part_111.dat
results/planning/overtaking/results_voronoi_path_14/part_112.dat
results/planning/overtaking/results_voronoi_path_14/part_113.dat
results/planning/overtaking/results_voronoi_path_14/part_114.dat
results/planning/overtaking/results_voronoi_path_14/part_115.dat
results/planning/overtaking/results_voronoi_path_14/part_116.dat
results/planning/overtaking/results_voronoi_path_14/part_117.dat
results/planning/overtaking/results_voronoi_path_14/part_118.dat
results/planning/overtaking/results_voronoi_path_14/part_119.dat
results/planning/overtaking/results_voronoi_path_14/part_120.dat
results/planning/overtaking/results_voronoi_path_14/part_121.dat
results/planning/overtaking/results_voronoi_path_14/part_122.dat
results/planning/overtaking/results_voronoi_path_14/part_123.dat
results/planning/overtaking/results_voronoi_path_14/part_124.dat
results/planning/overtaking/results_voronoi_path_14/part_125.dat
results/planning/overtaking/results_voronoi_path_14/part_126.dat
results/planning/overtaking/results_voronoi_path_14/part_127.dat
results/planning/overtaking/results_voronoi_path_14/part_128.dat
results/planning/overtaking/results_voronoi_path_14/part_129.dat
results/planning/overtaking/results_voronoi_path_14/part_130.dat
results/planning/overtaking/results_voronoi_path_14/part_131.dat
results/planning/overtaking/results_voronoi_path_14/part_132.dat
results/planning/overtaking/results_voronoi_path_14/part_133.dat
results/planning/overtaking/results_voronoi_path_14/part_134.dat
results/planning/overtaking/results_voronoi_path_14/part_135.dat
results/planning/overtaking/results_voronoi_path_14/part_136.dat
results/planning/overtaking/results_voronoi_path_14/part_137.dat
results/planning/overtaking/results_voronoi_path_14/part_138.dat
results/planning/overtaking/results_voronoi_path_14/part_139.dat
results/planning/overtaking/results_voronoi_path_14/part_140.dat


==> data/results/planning/overtaking/results_voronoi_path_3.dat <==
-3.19728,3.37268,-3.06792,3.08679
-3.1253,-3.14644,-1.92653,-1.82551
-3.06792,3.08679,-2.79787,2.76857
-3.06792,3.08679,-3.19728,3.37268
-2.79787,2.76857,-2.49923,2.44901
-2.79787,2.76857,-3.06792,3.08679
-2.49923,2.44901,-0.0170703,0.0168507
-2.49923,2.44901,-2.79787,2.76857
-1.92653,-1.82551,-1.51257,-1.40368
-1.92653,-1.82551,-3.1253,-3.14644
-1.11569,-2.20349,-1.00022,-1.02814
-1.51257,-1.40368,-1.42272,-1.33703
-1.51257,-1.40368,-1.92653,-1.82551
-1.42272,-1.33703,-1.00022,-1.02814
-1.42272,-1.33703,-1.51257,-1.40368
1.02349,-3.55302,1.53518,-0.00401972
-1.00022,-1.02814,-0.7063,-0.725178
-1.00022,-1.02814,-1.42272,-1.33703
-1.00022,-1.02814,-1.11569,-2.20349
-0.7063,-0.725178,-0.0170703,0.0168507
-0.7063,-0.725178,-1.00022,-1.02814
-0.0170703,0.0168507,0.359984,0.0310227
-0.0170703,0.0168507,-2.49923,2.44901
-0.0170703,0.0168507,-0.7063,-0.725178
0.359984,0.0310227,1.53518,-0.00401972
0.359984,0.0310227,-0.0170703,0.0168507
1.53518,-0.00401972,5.31668,0.0115816
1.53518,-0.00401972,0.359984,0.0310227
1.53518,-0.00401972,1.02349,-3.55302
5.31668,0.0115816,7.17108,1.48784
5.31668,0.0115816,1.53518,-0.00401972
5.31668,0.0115816,7.19331,-1.47501
7.19331,-1.47501,8.46581,-2.21218
7.19331,-1.47501,5.31668,0.0115816
7.17108,1.48784,8.66252,2.36008
7.17108,1.48784,5.31668,0.0115816
8.46581,-2.21218,8.68521,-2.34699
8.46581,-2.21218,7.19331,-1.47501
8.68521,-2.34699,8.85814,-2.4597
8.68521,-2.34699,8.46581,-2.21218
8.66252,2.36008,10.3774,2.8977
8.66252,2.36008,7.17108,1.48784
8.85814,-2.4597,10.5,-3.05339
8.85814,-2.4597,8.68521,-2.34699
10.3774,2.8977,10.5,2.90306
10.3774,2.8977,8.66252,2.36008
10.5,2.90306,12,3.32025
10.5,2.90306,10.3774,2.8977
10.5,-3.05339,10.7421,-3.07761
10.5,-3.05339,8.85814,-2.4597
10.7421,-3.07761,12,-3.4282
10.7421,-3.07761,10.5,-3.05339
12.2216,17.6582,15.0118,14.9169
12,3.32025,13.4513,4.06405
12,3.32025,10.5,2.90306
12.3338,-17.617,15.0332,-14.9673
12,-3.4282,14.301,-4.48062
12,-3.4282,10.7421,-3.07761
13.4513,4.06405,14.9967,4.735
13.4513,4.06405,12,3.32025
14.0385,-13.8908,14.9812,-13.7816
14.301,-4.48062,14.8955,-4.73901
14.301,-4.48062,12,-3.4282
17.2542,17.3444,15.0118,14.9169
17.2542,17.3444,17.5974,17.6847
17.5974,17.6847,17.781,17.85
17.5974,17.6847,17.2542,17.3444
17.781,17.85,17.5974,17.6847
17.8308,-17.8051,17.7531,-17.7114
17.7531,-17.7114,17.4467,-17.3767
17.7531,-17.7114,17.8308,-17.8051
17.4467,-17.3767,15.0332,-14.9673
17.4467,-17.3767,17.7531,-17.7114
15.0332,-14.9673,15.0346,-14.8384
15.0332,-14.9673,12.3338,-17.617
15.0332,-14.9673,17.4467,-17.3767
15.0346,-14.8384,14.9812,-13.7816
15.0346,-14.8384,15.0332,-14.9673
14.9812,-13.7816,14.995,-7.25862
14.9812,-13.7816,14.0385,-13.8908
14.9812,-13.7816,15.0346,-14.8384
14.995,-7.25862,14.9868,-6.85933
14.995,-7.25862,14.9812,-13.7816
14.9868,-6.85933,14.8993,-4.84
14.9868,-6.85933,14.995,-7.25862
14.8993,-4.84,14.8955,-4.73901
14.8993,-4.84,14.9868,-6.85933
14.8955,-4.73901,15.5592,-3.35341
14.8955,-4.73901,14.301,-4.48062
14.8955,-4.73901,14.8993,-4.84
15.009,6.48805,15.0233,6.07762
15.009,6.48805,15.01,7.13518
15.01,7.13518,15.0456,8.06987
15.01,7.13518,15.009,6.48805
15.0233,6.07762,15.0226,5.43348
15.0233,6.07762,15.009,6.48805
15.0118,14.9169,15.0181,14.7338
15.0118,14.9169,17.2542,17.3444
15.0118,14.9169,12.2216,17.6582
15.0181,14.7338,15.0456,8.06987
15.0181,14.7338,15.0118,14.9169
15.0226,5.43348,14.9967,4.735
15.0226,5.43348,15.0233,6.07762
15.0456,8.06987,15.0181,14.7338
15.0456,8.06987,15.01,7.13518
14.9967,4.735,15.1683,4.36932
14.9967,4.735,15.0226,5.43348
14.9967,4.735,13.4513,4.06405
15.1683,4.36932,15.607,3.38098
15.1683,4.36932,14.9967,4.735
15.5592,-3.35341,16.3289,-2.06477
15.5592,-3.35341,14.8955,-4.73901
15.607,3.38098,16.3378,2.06986
15.607,3.38098,15.1683,4.36932
16.3289,-2.06477,17.7917,-0.058011
16.3289,-2.06477,15.5592,-3.35341
16.3378,2.06986,17.7917,-0.058011
16.3378,2.06986,15.607,3.38098
17.7917,-0.058011,18.7233,-0.0756629
17.7917,-0.058011,16.3378,2.06986
17.7917,-0.058011,16.3289,-2.06477
18.7233,-0.0756629,18.7403,-0.0759705
18.7233,-0.0756629,17.7917,-0.058011
18.7403,-0.0759705,20.1481,-0.100183
18.7403,-0.0759705,18.7233,-0.0756629
20.1481,-0.100183,20.9626,-0.0780339
20.1481,-0.100183,18.7403,-0.0759705
20.9626,-0.0780339,21.7035,-0.0245744
20.9626,-0.0780339,20.1481,-0.100183
21.7035,-0.0245744,22.324,-0.00155834
21.7035,-0.0245744,20.9626,-0.0780339
22.324,-0.00155834,29.9384,0.0140987
22.324,-0.00155834,21.7035,-0.0245744
32.4966,2.51839,30.8387,0.92432
30.8387,0.92432,29.9384,0.0140987
30.8387,0.92432,32.4966,2.51839
29.9384,0.0140987,32.6814,-2.71502
29.9384,0.0140987,30.8387,0.92432
29.9384,0.0140987,22.324,-0.00155834
32.6814,-2.71502,29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_3/part_1.dat <==
x,y
-3.19728,3.37268
-3.06792,3.08679


==> data/results/planning/overtaking/results_voronoi_path_3/part_10.dat <==
x,y
-1.92653,-1.82551
-3.1253,-3.14644


==> data/results/planning/overtaking/results_voronoi_path_3/part_100.dat <==
x,y
15.0181,14.7338
15.0456,8.06987


==> data/results/planning/overtaking/results_voronoi_path_3/part_101.dat <==
x,y
15.0181,14.7338
15.0118,14.9169


==> data/results/planning/overtaking/results_voronoi_path_3/part_102.dat <==
x,y
15.0226,5.43348
14.9967,4.735


==> data/results/planning/overtaking/results_voronoi_path_3/part_103.dat <==
x,y
15.0226,5.43348
15.0233,6.07762


==> data/results/planning/overtaking/results_voronoi_path_3/part_104.dat <==
x,y
15.0456,8.06987
15.0181,14.7338


==> data/results/planning/overtaking/results_voronoi_path_3/part_105.dat <==
x,y
15.0456,8.06987
15.01,7.13518


==> data/results/planning/overtaking/results_voronoi_path_3/part_106.dat <==
x,y
14.9967,4.735
15.1683,4.36932


==> data/results/planning/overtaking/results_voronoi_path_3/part_107.dat <==
x,y
14.9967,4.735
15.0226,5.43348


==> data/results/planning/overtaking/results_voronoi_path_3/part_108.dat <==
x,y
14.9967,4.735
13.4513,4.06405


==> data/results/planning/overtaking/results_voronoi_path_3/part_109.dat <==
x,y
15.1683,4.36932
15.607,3.38098


==> data/results/planning/overtaking/results_voronoi_path_3/part_11.dat <==
x,y
-1.11569,-2.20349
-1.00022,-1.02814


==> data/results/planning/overtaking/results_voronoi_path_3/part_110.dat <==
x,y
15.1683,4.36932
14.9967,4.735


==> data/results/planning/overtaking/results_voronoi_path_3/part_111.dat <==
x,y
15.5592,-3.35341
16.3289,-2.06477


==> data/results/planning/overtaking/results_voronoi_path_3/part_112.dat <==
x,y
15.5592,-3.35341
14.8955,-4.73901


==> data/results/planning/overtaking/results_voronoi_path_3/part_113.dat <==
x,y
15.607,3.38098
16.3378,2.06986


==> data/results/planning/overtaking/results_voronoi_path_3/part_114.dat <==
x,y
15.607,3.38098
15.1683,4.36932


==> data/results/planning/overtaking/results_voronoi_path_3/part_115.dat <==
x,y
16.3289,-2.06477
17.7917,-0.058011


==> data/results/planning/overtaking/results_voronoi_path_3/part_116.dat <==
x,y
16.3289,-2.06477
15.5592,-3.35341


==> data/results/planning/overtaking/results_voronoi_path_3/part_117.dat <==
x,y
16.3378,2.06986
17.7917,-0.058011


==> data/results/planning/overtaking/results_voronoi_path_3/part_118.dat <==
x,y
16.3378,2.06986
15.607,3.38098


==> data/results/planning/overtaking/results_voronoi_path_3/part_119.dat <==
x,y
17.7917,-0.058011
18.7233,-0.0756629


==> data/results/planning/overtaking/results_voronoi_path_3/part_12.dat <==
x,y
-1.51257,-1.40368
-1.42272,-1.33703


==> data/results/planning/overtaking/results_voronoi_path_3/part_120.dat <==
x,y
17.7917,-0.058011
16.3378,2.06986


==> data/results/planning/overtaking/results_voronoi_path_3/part_121.dat <==
x,y
17.7917,-0.058011
16.3289,-2.06477


==> data/results/planning/overtaking/results_voronoi_path_3/part_122.dat <==
x,y
18.7233,-0.0756629
18.7403,-0.0759705


==> data/results/planning/overtaking/results_voronoi_path_3/part_123.dat <==
x,y
18.7233,-0.0756629
17.7917,-0.058011


==> data/results/planning/overtaking/results_voronoi_path_3/part_124.dat <==
x,y
18.7403,-0.0759705
20.1481,-0.100183


==> data/results/planning/overtaking/results_voronoi_path_3/part_125.dat <==
x,y
18.7403,-0.0759705
18.7233,-0.0756629


==> data/results/planning/overtaking/results_voronoi_path_3/part_126.dat <==
x,y
20.1481,-0.100183
20.9626,-0.0780339


==> data/results/planning/overtaking/results_voronoi_path_3/part_127.dat <==
x,y
20.1481,-0.100183
18.7403,-0.0759705


==> data/results/planning/overtaking/results_voronoi_path_3/part_128.dat <==
x,y
20.9626,-0.0780339
21.7035,-0.0245744


==> data/results/planning/overtaking/results_voronoi_path_3/part_129.dat <==
x,y
20.9626,-0.0780339
20.1481,-0.100183


==> data/results/planning/overtaking/results_voronoi_path_3/part_13.dat <==
x,y
-1.51257,-1.40368
-1.92653,-1.82551


==> data/results/planning/overtaking/results_voronoi_path_3/part_130.dat <==
x,y
21.7035,-0.0245744
22.324,-0.00155834


==> data/results/planning/overtaking/results_voronoi_path_3/part_131.dat <==
x,y
21.7035,-0.0245744
20.9626,-0.0780339


==> data/results/planning/overtaking/results_voronoi_path_3/part_132.dat <==
x,y
22.324,-0.00155834
29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_3/part_133.dat <==
x,y
22.324,-0.00155834
21.7035,-0.0245744


==> data/results/planning/overtaking/results_voronoi_path_3/part_134.dat <==
x,y
32.4966,2.51839
30.8387,0.92432


==> data/results/planning/overtaking/results_voronoi_path_3/part_135.dat <==
x,y
30.8387,0.92432
29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_3/part_136.dat <==
x,y
30.8387,0.92432
32.4966,2.51839


==> data/results/planning/overtaking/results_voronoi_path_3/part_137.dat <==
x,y
29.9384,0.0140987
32.6814,-2.71502


==> data/results/planning/overtaking/results_voronoi_path_3/part_138.dat <==
x,y
29.9384,0.0140987
30.8387,0.92432


==> data/results/planning/overtaking/results_voronoi_path_3/part_139.dat <==
x,y
29.9384,0.0140987
22.324,-0.00155834


==> data/results/planning/overtaking/results_voronoi_path_3/part_14.dat <==
x,y
-1.42272,-1.33703
-1.00022,-1.02814


==> data/results/planning/overtaking/results_voronoi_path_3/part_140.dat <==
x,y
32.6814,-2.71502
29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_3/part_15.dat <==
x,y
-1.42272,-1.33703
-1.51257,-1.40368


==> data/results/planning/overtaking/results_voronoi_path_3/part_16.dat <==
x,y
1.02349,-3.55302
1.53518,-0.00401972


==> data/results/planning/overtaking/results_voronoi_path_3/part_17.dat <==
x,y
-1.00022,-1.02814
-0.7063,-0.725178


==> data/results/planning/overtaking/results_voronoi_path_3/part_18.dat <==
x,y
-1.00022,-1.02814
-1.42272,-1.33703


==> data/results/planning/overtaking/results_voronoi_path_3/part_19.dat <==
x,y
-1.00022,-1.02814
-1.11569,-2.20349


==> data/results/planning/overtaking/results_voronoi_path_3/part_2.dat <==
x,y
-3.1253,-3.14644
-1.92653,-1.82551


==> data/results/planning/overtaking/results_voronoi_path_3/part_20.dat <==
x,y
-0.7063,-0.725178
-0.0170703,0.0168507


==> data/results/planning/overtaking/results_voronoi_path_3/part_21.dat <==
x,y
-0.7063,-0.725178
-1.00022,-1.02814


==> data/results/planning/overtaking/results_voronoi_path_3/part_22.dat <==
x,y
-0.0170703,0.0168507
0.359984,0.0310227


==> data/results/planning/overtaking/results_voronoi_path_3/part_23.dat <==
x,y
-0.0170703,0.0168507
-2.49923,2.44901


==> data/results/planning/overtaking/results_voronoi_path_3/part_24.dat <==
x,y
-0.0170703,0.0168507
-0.7063,-0.725178


==> data/results/planning/overtaking/results_voronoi_path_3/part_25.dat <==
x,y
0.359984,0.0310227
1.53518,-0.00401972


==> data/results/planning/overtaking/results_voronoi_path_3/part_26.dat <==
x,y
0.359984,0.0310227
-0.0170703,0.0168507


==> data/results/planning/overtaking/results_voronoi_path_3/part_27.dat <==
x,y
1.53518,-0.00401972
5.31668,0.0115816


==> data/results/planning/overtaking/results_voronoi_path_3/part_28.dat <==
x,y
1.53518,-0.00401972
0.359984,0.0310227


==> data/results/planning/overtaking/results_voronoi_path_3/part_29.dat <==
x,y
1.53518,-0.00401972
1.02349,-3.55302


==> data/results/planning/overtaking/results_voronoi_path_3/part_3.dat <==
x,y
-3.06792,3.08679
-2.79787,2.76857


==> data/results/planning/overtaking/results_voronoi_path_3/part_30.dat <==
x,y
5.31668,0.0115816
7.17108,1.48784


==> data/results/planning/overtaking/results_voronoi_path_3/part_31.dat <==
x,y
5.31668,0.0115816
1.53518,-0.00401972


==> data/results/planning/overtaking/results_voronoi_path_3/part_32.dat <==
x,y
5.31668,0.0115816
7.19331,-1.47501


==> data/results/planning/overtaking/results_voronoi_path_3/part_33.dat <==
x,y
7.19331,-1.47501
8.46581,-2.21218


==> data/results/planning/overtaking/results_voronoi_path_3/part_34.dat <==
x,y
7.19331,-1.47501
5.31668,0.0115816


==> data/results/planning/overtaking/results_voronoi_path_3/part_35.dat <==
x,y
7.17108,1.48784
8.66252,2.36008


==> data/results/planning/overtaking/results_voronoi_path_3/part_36.dat <==
x,y
7.17108,1.48784
5.31668,0.0115816


==> data/results/planning/overtaking/results_voronoi_path_3/part_37.dat <==
x,y
8.46581,-2.21218
8.68521,-2.34699


==> data/results/planning/overtaking/results_voronoi_path_3/part_38.dat <==
x,y
8.46581,-2.21218
7.19331,-1.47501


==> data/results/planning/overtaking/results_voronoi_path_3/part_39.dat <==
x,y
8.68521,-2.34699
8.85814,-2.4597


==> data/results/planning/overtaking/results_voronoi_path_3/part_4.dat <==
x,y
-3.06792,3.08679
-3.19728,3.37268


==> data/results/planning/overtaking/results_voronoi_path_3/part_40.dat <==
x,y
8.68521,-2.34699
8.46581,-2.21218


==> data/results/planning/overtaking/results_voronoi_path_3/part_41.dat <==
x,y
8.66252,2.36008
10.3774,2.8977


==> data/results/planning/overtaking/results_voronoi_path_3/part_42.dat <==
x,y
8.66252,2.36008
7.17108,1.48784


==> data/results/planning/overtaking/results_voronoi_path_3/part_43.dat <==
x,y
8.85814,-2.4597
10.5,-3.05339


==> data/results/planning/overtaking/results_voronoi_path_3/part_44.dat <==
x,y
8.85814,-2.4597
8.68521,-2.34699


==> data/results/planning/overtaking/results_voronoi_path_3/part_45.dat <==
x,y
10.3774,2.8977
10.5,2.90306


==> data/results/planning/overtaking/results_voronoi_path_3/part_46.dat <==
x,y
10.3774,2.8977
8.66252,2.36008


==> data/results/planning/overtaking/results_voronoi_path_3/part_47.dat <==
x,y
10.5,2.90306
12,3.32025


==> data/results/planning/overtaking/results_voronoi_path_3/part_48.dat <==
x,y
10.5,2.90306
10.3774,2.8977


==> data/results/planning/overtaking/results_voronoi_path_3/part_49.dat <==
x,y
10.5,-3.05339
10.7421,-3.07761


==> data/results/planning/overtaking/results_voronoi_path_3/part_5.dat <==
x,y
-2.79787,2.76857
-2.49923,2.44901


==> data/results/planning/overtaking/results_voronoi_path_3/part_50.dat <==
x,y
10.5,-3.05339
8.85814,-2.4597


==> data/results/planning/overtaking/results_voronoi_path_3/part_51.dat <==
x,y
10.7421,-3.07761
12,-3.4282


==> data/results/planning/overtaking/results_voronoi_path_3/part_52.dat <==
x,y
10.7421,-3.07761
10.5,-3.05339


==> data/results/planning/overtaking/results_voronoi_path_3/part_53.dat <==
x,y
12.2216,17.6582
15.0118,14.9169


==> data/results/planning/overtaking/results_voronoi_path_3/part_54.dat <==
x,y
12,3.32025
13.4513,4.06405


==> data/results/planning/overtaking/results_voronoi_path_3/part_55.dat <==
x,y
12,3.32025
10.5,2.90306


==> data/results/planning/overtaking/results_voronoi_path_3/part_56.dat <==
x,y
12.3338,-17.617
15.0332,-14.9673


==> data/results/planning/overtaking/results_voronoi_path_3/part_57.dat <==
x,y
12,-3.4282
14.301,-4.48062


==> data/results/planning/overtaking/results_voronoi_path_3/part_58.dat <==
x,y
12,-3.4282
10.7421,-3.07761


==> data/results/planning/overtaking/results_voronoi_path_3/part_59.dat <==
x,y
13.4513,4.06405
14.9967,4.735


==> data/results/planning/overtaking/results_voronoi_path_3/part_6.dat <==
x,y
-2.79787,2.76857
-3.06792,3.08679


==> data/results/planning/overtaking/results_voronoi_path_3/part_60.dat <==
x,y
13.4513,4.06405
12,3.32025


==> data/results/planning/overtaking/results_voronoi_path_3/part_61.dat <==
x,y
14.0385,-13.8908
14.9812,-13.7816


==> data/results/planning/overtaking/results_voronoi_path_3/part_62.dat <==
x,y
14.301,-4.48062
14.8955,-4.73901


==> data/results/planning/overtaking/results_voronoi_path_3/part_63.dat <==
x,y
14.301,-4.48062
12,-3.4282


==> data/results/planning/overtaking/results_voronoi_path_3/part_64.dat <==
x,y
17.2542,17.3444
15.0118,14.9169


==> data/results/planning/overtaking/results_voronoi_path_3/part_65.dat <==
x,y
17.2542,17.3444
17.5974,17.6847


==> data/results/planning/overtaking/results_voronoi_path_3/part_66.dat <==
x,y
17.5974,17.6847
17.781,17.85


==> data/results/planning/overtaking/results_voronoi_path_3/part_67.dat <==
x,y
17.5974,17.6847
17.2542,17.3444


==> data/results/planning/overtaking/results_voronoi_path_3/part_68.dat <==
x,y
17.781,17.85
17.5974,17.6847


==> data/results/planning/overtaking/results_voronoi_path_3/part_69.dat <==
x,y
17.8308,-17.8051
17.7531,-17.7114


==> data/results/planning/overtaking/results_voronoi_path_3/part_7.dat <==
x,y
-2.49923,2.44901
-0.0170703,0.0168507


==> data/results/planning/overtaking/results_voronoi_path_3/part_70.dat <==
x,y
17.7531,-17.7114
17.4467,-17.3767


==> data/results/planning/overtaking/results_voronoi_path_3/part_71.dat <==
x,y
17.7531,-17.7114
17.8308,-17.8051


==> data/results/planning/overtaking/results_voronoi_path_3/part_72.dat <==
x,y
17.4467,-17.3767
15.0332,-14.9673


==> data/results/planning/overtaking/results_voronoi_path_3/part_73.dat <==
x,y
17.4467,-17.3767
17.7531,-17.7114


==> data/results/planning/overtaking/results_voronoi_path_3/part_74.dat <==
x,y
15.0332,-14.9673
15.0346,-14.8384


==> data/results/planning/overtaking/results_voronoi_path_3/part_75.dat <==
x,y
15.0332,-14.9673
12.3338,-17.617


==> data/results/planning/overtaking/results_voronoi_path_3/part_76.dat <==
x,y
15.0332,-14.9673
17.4467,-17.3767


==> data/results/planning/overtaking/results_voronoi_path_3/part_77.dat <==
x,y
15.0346,-14.8384
14.9812,-13.7816


==> data/results/planning/overtaking/results_voronoi_path_3/part_78.dat <==
x,y
15.0346,-14.8384
15.0332,-14.9673


==> data/results/planning/overtaking/results_voronoi_path_3/part_79.dat <==
x,y
14.9812,-13.7816
14.995,-7.25862


==> data/results/planning/overtaking/results_voronoi_path_3/part_8.dat <==
x,y
-2.49923,2.44901
-2.79787,2.76857


==> data/results/planning/overtaking/results_voronoi_path_3/part_80.dat <==
x,y
14.9812,-13.7816
14.0385,-13.8908


==> data/results/planning/overtaking/results_voronoi_path_3/part_81.dat <==
x,y
14.9812,-13.7816
15.0346,-14.8384


==> data/results/planning/overtaking/results_voronoi_path_3/part_82.dat <==
x,y
14.995,-7.25862
14.9868,-6.85933


==> data/results/planning/overtaking/results_voronoi_path_3/part_83.dat <==
x,y
14.995,-7.25862
14.9812,-13.7816


==> data/results/planning/overtaking/results_voronoi_path_3/part_84.dat <==
x,y
14.9868,-6.85933
14.8993,-4.84


==> data/results/planning/overtaking/results_voronoi_path_3/part_85.dat <==
x,y
14.9868,-6.85933
14.995,-7.25862


==> data/results/planning/overtaking/results_voronoi_path_3/part_86.dat <==
x,y
14.8993,-4.84
14.8955,-4.73901


==> data/results/planning/overtaking/results_voronoi_path_3/part_87.dat <==
x,y
14.8993,-4.84
14.9868,-6.85933


==> data/results/planning/overtaking/results_voronoi_path_3/part_88.dat <==
x,y
14.8955,-4.73901
15.5592,-3.35341


==> data/results/planning/overtaking/results_voronoi_path_3/part_89.dat <==
x,y
14.8955,-4.73901
14.301,-4.48062


==> data/results/planning/overtaking/results_voronoi_path_3/part_9.dat <==
x,y
-1.92653,-1.82551
-1.51257,-1.40368


==> data/results/planning/overtaking/results_voronoi_path_3/part_90.dat <==
x,y
14.8955,-4.73901
14.8993,-4.84


==> data/results/planning/overtaking/results_voronoi_path_3/part_91.dat <==
x,y
15.009,6.48805
15.0233,6.07762


==> data/results/planning/overtaking/results_voronoi_path_3/part_92.dat <==
x,y
15.009,6.48805
15.01,7.13518


==> data/results/planning/overtaking/results_voronoi_path_3/part_93.dat <==
x,y
15.01,7.13518
15.0456,8.06987


==> data/results/planning/overtaking/results_voronoi_path_3/part_94.dat <==
x,y
15.01,7.13518
15.009,6.48805


==> data/results/planning/overtaking/results_voronoi_path_3/part_95.dat <==
x,y
15.0233,6.07762
15.0226,5.43348


==> data/results/planning/overtaking/results_voronoi_path_3/part_96.dat <==
x,y
15.0233,6.07762
15.009,6.48805


==> data/results/planning/overtaking/results_voronoi_path_3/part_97.dat <==
x,y
15.0118,14.9169
15.0181,14.7338


==> data/results/planning/overtaking/results_voronoi_path_3/part_98.dat <==
x,y
15.0118,14.9169
17.2542,17.3444


==> data/results/planning/overtaking/results_voronoi_path_3/part_99.dat <==
x,y
15.0118,14.9169
12.2216,17.6582


==> data/results/planning/overtaking/results_voronoi_path_3_filelist.dat <==
results/planning/overtaking/results_voronoi_path_3/part_1.dat
results/planning/overtaking/results_voronoi_path_3/part_2.dat
results/planning/overtaking/results_voronoi_path_3/part_3.dat
results/planning/overtaking/results_voronoi_path_3/part_4.dat
results/planning/overtaking/results_voronoi_path_3/part_5.dat
results/planning/overtaking/results_voronoi_path_3/part_6.dat
results/planning/overtaking/results_voronoi_path_3/part_7.dat
results/planning/overtaking/results_voronoi_path_3/part_8.dat
results/planning/overtaking/results_voronoi_path_3/part_9.dat
results/planning/overtaking/results_voronoi_path_3/part_10.dat
results/planning/overtaking/results_voronoi_path_3/part_11.dat
results/planning/overtaking/results_voronoi_path_3/part_12.dat
results/planning/overtaking/results_voronoi_path_3/part_13.dat
results/planning/overtaking/results_voronoi_path_3/part_14.dat
results/planning/overtaking/results_voronoi_path_3/part_15.dat
results/planning/overtaking/results_voronoi_path_3/part_16.dat
results/planning/overtaking/results_voronoi_path_3/part_17.dat
results/planning/overtaking/results_voronoi_path_3/part_18.dat
results/planning/overtaking/results_voronoi_path_3/part_19.dat
results/planning/overtaking/results_voronoi_path_3/part_20.dat
results/planning/overtaking/results_voronoi_path_3/part_21.dat
results/planning/overtaking/results_voronoi_path_3/part_22.dat
results/planning/overtaking/results_voronoi_path_3/part_23.dat
results/planning/overtaking/results_voronoi_path_3/part_24.dat
results/planning/overtaking/results_voronoi_path_3/part_25.dat
results/planning/overtaking/results_voronoi_path_3/part_26.dat
results/planning/overtaking/results_voronoi_path_3/part_27.dat
results/planning/overtaking/results_voronoi_path_3/part_28.dat
results/planning/overtaking/results_voronoi_path_3/part_29.dat
results/planning/overtaking/results_voronoi_path_3/part_30.dat
results/planning/overtaking/results_voronoi_path_3/part_31.dat
results/planning/overtaking/results_voronoi_path_3/part_32.dat
results/planning/overtaking/results_voronoi_path_3/part_33.dat
results/planning/overtaking/results_voronoi_path_3/part_34.dat
results/planning/overtaking/results_voronoi_path_3/part_35.dat
results/planning/overtaking/results_voronoi_path_3/part_36.dat
results/planning/overtaking/results_voronoi_path_3/part_37.dat
results/planning/overtaking/results_voronoi_path_3/part_38.dat
results/planning/overtaking/results_voronoi_path_3/part_39.dat
results/planning/overtaking/results_voronoi_path_3/part_40.dat
results/planning/overtaking/results_voronoi_path_3/part_41.dat
results/planning/overtaking/results_voronoi_path_3/part_42.dat
results/planning/overtaking/results_voronoi_path_3/part_43.dat
results/planning/overtaking/results_voronoi_path_3/part_44.dat
results/planning/overtaking/results_voronoi_path_3/part_45.dat
results/planning/overtaking/results_voronoi_path_3/part_46.dat
results/planning/overtaking/results_voronoi_path_3/part_47.dat
results/planning/overtaking/results_voronoi_path_3/part_48.dat
results/planning/overtaking/results_voronoi_path_3/part_49.dat
results/planning/overtaking/results_voronoi_path_3/part_50.dat
results/planning/overtaking/results_voronoi_path_3/part_51.dat
results/planning/overtaking/results_voronoi_path_3/part_52.dat
results/planning/overtaking/results_voronoi_path_3/part_53.dat
results/planning/overtaking/results_voronoi_path_3/part_54.dat
results/planning/overtaking/results_voronoi_path_3/part_55.dat
results/planning/overtaking/results_voronoi_path_3/part_56.dat
results/planning/overtaking/results_voronoi_path_3/part_57.dat
results/planning/overtaking/results_voronoi_path_3/part_58.dat
results/planning/overtaking/results_voronoi_path_3/part_59.dat
results/planning/overtaking/results_voronoi_path_3/part_60.dat
results/planning/overtaking/results_voronoi_path_3/part_61.dat
results/planning/overtaking/results_voronoi_path_3/part_62.dat
results/planning/overtaking/results_voronoi_path_3/part_63.dat
results/planning/overtaking/results_voronoi_path_3/part_64.dat
results/planning/overtaking/results_voronoi_path_3/part_65.dat
results/planning/overtaking/results_voronoi_path_3/part_66.dat
results/planning/overtaking/results_voronoi_path_3/part_67.dat
results/planning/overtaking/results_voronoi_path_3/part_68.dat
results/planning/overtaking/results_voronoi_path_3/part_69.dat
results/planning/overtaking/results_voronoi_path_3/part_70.dat
results/planning/overtaking/results_voronoi_path_3/part_71.dat
results/planning/overtaking/results_voronoi_path_3/part_72.dat
results/planning/overtaking/results_voronoi_path_3/part_73.dat
results/planning/overtaking/results_voronoi_path_3/part_74.dat
results/planning/overtaking/results_voronoi_path_3/part_75.dat
results/planning/overtaking/results_voronoi_path_3/part_76.dat
results/planning/overtaking/results_voronoi_path_3/part_77.dat
results/planning/overtaking/results_voronoi_path_3/part_78.dat
results/planning/overtaking/results_voronoi_path_3/part_79.dat
results/planning/overtaking/results_voronoi_path_3/part_80.dat
results/planning/overtaking/results_voronoi_path_3/part_81.dat
results/planning/overtaking/results_voronoi_path_3/part_82.dat
results/planning/overtaking/results_voronoi_path_3/part_83.dat
results/planning/overtaking/results_voronoi_path_3/part_84.dat
results/planning/overtaking/results_voronoi_path_3/part_85.dat
results/planning/overtaking/results_voronoi_path_3/part_86.dat
results/planning/overtaking/results_voronoi_path_3/part_87.dat
results/planning/overtaking/results_voronoi_path_3/part_88.dat
results/planning/overtaking/results_voronoi_path_3/part_89.dat
results/planning/overtaking/results_voronoi_path_3/part_90.dat
results/planning/overtaking/results_voronoi_path_3/part_91.dat
results/planning/overtaking/results_voronoi_path_3/part_92.dat
results/planning/overtaking/results_voronoi_path_3/part_93.dat
results/planning/overtaking/results_voronoi_path_3/part_94.dat
results/planning/overtaking/results_voronoi_path_3/part_95.dat
results/planning/overtaking/results_voronoi_path_3/part_96.dat
results/planning/overtaking/results_voronoi_path_3/part_97.dat
results/planning/overtaking/results_voronoi_path_3/part_98.dat
results/planning/overtaking/results_voronoi_path_3/part_99.dat
results/planning/overtaking/results_voronoi_path_3/part_100.dat
results/planning/overtaking/results_voronoi_path_3/part_101.dat
results/planning/overtaking/results_voronoi_path_3/part_102.dat
results/planning/overtaking/results_voronoi_path_3/part_103.dat
results/planning/overtaking/results_voronoi_path_3/part_104.dat
results/planning/overtaking/results_voronoi_path_3/part_105.dat
results/planning/overtaking/results_voronoi_path_3/part_106.dat
results/planning/overtaking/results_voronoi_path_3/part_107.dat
results/planning/overtaking/results_voronoi_path_3/part_108.dat
results/planning/overtaking/results_voronoi_path_3/part_109.dat
results/planning/overtaking/results_voronoi_path_3/part_110.dat
results/planning/overtaking/results_voronoi_path_3/part_111.dat
results/planning/overtaking/results_voronoi_path_3/part_112.dat
results/planning/overtaking/results_voronoi_path_3/part_113.dat
results/planning/overtaking/results_voronoi_path_3/part_114.dat
results/planning/overtaking/results_voronoi_path_3/part_115.dat
results/planning/overtaking/results_voronoi_path_3/part_116.dat
results/planning/overtaking/results_voronoi_path_3/part_117.dat
results/planning/overtaking/results_voronoi_path_3/part_118.dat
results/planning/overtaking/results_voronoi_path_3/part_119.dat
results/planning/overtaking/results_voronoi_path_3/part_120.dat
results/planning/overtaking/results_voronoi_path_3/part_121.dat
results/planning/overtaking/results_voronoi_path_3/part_122.dat
results/planning/overtaking/results_voronoi_path_3/part_123.dat
results/planning/overtaking/results_voronoi_path_3/part_124.dat
results/planning/overtaking/results_voronoi_path_3/part_125.dat
results/planning/overtaking/results_voronoi_path_3/part_126.dat
results/planning/overtaking/results_voronoi_path_3/part_127.dat
results/planning/overtaking/results_voronoi_path_3/part_128.dat
results/planning/overtaking/results_voronoi_path_3/part_129.dat
results/planning/overtaking/results_voronoi_path_3/part_130.dat
results/planning/overtaking/results_voronoi_path_3/part_131.dat
results/planning/overtaking/results_voronoi_path_3/part_132.dat
results/planning/overtaking/results_voronoi_path_3/part_133.dat
results/planning/overtaking/results_voronoi_path_3/part_134.dat
results/planning/overtaking/results_voronoi_path_3/part_135.dat
results/planning/overtaking/results_voronoi_path_3/part_136.dat
results/planning/overtaking/results_voronoi_path_3/part_137.dat
results/planning/overtaking/results_voronoi_path_3/part_138.dat
results/planning/overtaking/results_voronoi_path_3/part_139.dat
results/planning/overtaking/results_voronoi_path_3/part_140.dat


==> data/results/planning/overtaking/results_voronoi_path_8.dat <==
-3.19728,3.37268,-3.06792,3.08679
-3.1253,-3.14644,-1.92653,-1.82551
-3.06792,3.08679,-2.79787,2.76857
-3.06792,3.08679,-3.19728,3.37268
-2.79787,2.76857,-2.49923,2.44901
-2.79787,2.76857,-3.06792,3.08679
-2.49923,2.44901,-0.0170703,0.0168507
-2.49923,2.44901,-2.79787,2.76857
-1.92653,-1.82551,-1.51257,-1.40368
-1.92653,-1.82551,-3.1253,-3.14644
-1.11569,-2.20349,-1.00022,-1.02814
-1.51257,-1.40368,-1.42272,-1.33703
-1.51257,-1.40368,-1.92653,-1.82551
-1.42272,-1.33703,-1.00022,-1.02814
-1.42272,-1.33703,-1.51257,-1.40368
1.02349,-3.55302,1.53518,-0.00401972
-1.00022,-1.02814,-0.7063,-0.725178
-1.00022,-1.02814,-1.42272,-1.33703
-1.00022,-1.02814,-1.11569,-2.20349
-0.7063,-0.725178,-0.0170703,0.0168507
-0.7063,-0.725178,-1.00022,-1.02814
-0.0170703,0.0168507,0.359984,0.0310227
-0.0170703,0.0168507,-2.49923,2.44901
-0.0170703,0.0168507,-0.7063,-0.725178
0.359984,0.0310227,1.53518,-0.00401972
0.359984,0.0310227,-0.0170703,0.0168507
1.53518,-0.00401972,7.38277,0.0201057
1.53518,-0.00401972,0.359984,0.0310227
1.53518,-0.00401972,1.02349,-3.55302
7.38277,0.0201057,9.23811,1.49532
7.38277,0.0201057,1.53518,-0.00401972
7.38277,0.0201057,8.46914,-0.940133
8.46914,-0.940133,9.07246,-1.3991
8.46914,-0.940133,7.38277,0.0201057
9.07246,-1.3991,9.21811,-1.50686
9.07246,-1.3991,8.46914,-0.940133
9.23811,1.49532,10.3854,2.16628
9.23811,1.49532,7.38277,0.0201057
9.21811,-1.50686,10.555,-2.46826
9.21811,-1.50686,9.07246,-1.3991
10.3854,2.16628,10.7148,2.37608
10.3854,2.16628,9.23811,1.49532
10.7148,2.37608,12.58,3.67006
10.7148,2.37608,10.3854,2.16628
10.555,-2.46826,10.8282,-2.65138
10.555,-2.46826,9.21811,-1.50686
10.8282,-2.65138,12.58,-3.74126
10.8282,-2.65138,10.555,-2.46826
12.2216,17.6582,15.0118,14.9169
12.3338,-17.617,15.0332,-14.9673
12.58,3.67006,13.1404,4.10789
12.58,3.67006,10.7148,2.37608
12.58,-3.74126,13.6178,-4.5399
12.58,-3.74126,10.8282,-2.65138
13.1404,4.10789,14.08,4.9243
13.1404,4.10789,12.58,3.67006
13.6178,-4.5399,14.08,-4.96376
13.6178,-4.5399,12.58,-3.74126
14.0385,-13.8908,14.9812,-13.7816
14.08,4.9243,14.7643,5.46991
14.08,4.9243,13.1404,4.10789
14.08,-4.96376,14.9353,-5.67179
14.08,-4.96376,13.6178,-4.5399
14.7643,5.46991,15.0282,5.66396
14.7643,5.46991,14.08,4.9243
17.2542,17.3444,15.0118,14.9169
17.2542,17.3444,17.5974,17.6847
17.5974,17.6847,17.781,17.85
17.5974,17.6847,17.2542,17.3444
17.781,17.85,17.5974,17.6847
17.8308,-17.8051,17.7531,-17.7114
17.7531,-17.7114,17.4467,-17.3767
17.7531,-17.7114,17.8308,-17.8051
17.4467,-17.3767,15.0332,-14.9673
17.4467,-17.3767,17.7531,-17.7114
15.0332,-14.9673,15.0346,-14.8384
15.0332,-14.9673,12.3338,-17.617
15.0332,-14.9673,17.4467,-17.3767
15.0346,-14.8384,14.9812,-13.7816
15.0346,-14.8384,15.0332,-14.9673
14.9812,-13.7816,14.995,-7.25862
14.9812,-13.7816,14.0385,-13.8908
14.9812,-13.7816,15.0346,-14.8384
14.995,-7.25862,14.9868,-6.85933
14.995,-7.25862,14.9812,-13.7816
14.9868,-6.85933,14.9353,-5.67179
14.9868,-6.85933,14.995,-7.25862
14.9353,-5.67179,15.555,-4.84
14.9353,-5.67179,14.08,-4.96376
14.9353,-5.67179,14.9868,-6.85933
15.555,-4.84,16.8497,-2.89792
15.555,-4.84,14.9353,-5.67179
15.009,6.48805,15.0233,6.07762
15.009,6.48805,15.01,7.13518
15.01,7.13518,15.0456,8.06987
15.01,7.13518,15.009,6.48805
15.0233,6.07762,15.0282,5.66396
15.0233,6.07762,15.009,6.48805
15.0118,14.9169,15.0181,14.7338
15.0118,14.9169,17.2542,17.3444
15.0118,14.9169,12.2216,17.6582
15.0181,14.7338,15.0456,8.06987
15.0181,14.7338,15.0118,14.9169
15.0282,5.66396,15.9434,4.42051
15.0282,5.66396,15.0233,6.07762
15.0282,5.66396,14.7643,5.46991
15.0456,8.06987,15.0181,14.7338
15.0456,8.06987,15.01,7.13518
15.9434,4.42051,16.8686,2.9088
15.9434,4.42051,15.0282,5.66396
16.8497,-2.89792,17.8372,-1.7349
16.8497,-2.89792,15.555,-4.84
16.8686,2.9088,17.8039,1.71572
16.8686,2.9088,15.9434,4.42051
17.8039,1.71572,18.8651,0.636297
17.8039,1.71572,16.8686,2.9088
17.8372,-1.7349,18.8252,-0.803994
17.8372,-1.7349,16.8497,-2.89792
18.8252,-0.803994,19.5165,-0.0893187
18.8252,-0.803994,17.8372,-1.7349
18.8651,0.636297,19.5165,-0.0893187
18.8651,0.636297,17.8039,1.71572
19.5165,-0.0893187,20.1481,-0.100183
19.5165,-0.0893187,18.8651,0.636297
19.5165,-0.0893187,18.8252,-0.803994
20.1481,-0.100183,20.9626,-0.0780339
20.1481,-0.100183,19.5165,-0.0893187
20.9626,-0.0780339,21.7035,-0.0245744
20.9626,-0.0780339,20.1481,-0.100183
21.7035,-0.0245744,22.324,-0.00155834
21.7035,-0.0245744,20.9626,-0.0780339
22.324,-0.00155834,29.9384,0.0140987
22.324,-0.00155834,21.7035,-0.0245744
32.4966,2.51839,30.8387,0.92432
30.8387,0.92432,29.9384,0.0140987
30.8387,0.92432,32.4966,2.51839
29.9384,0.0140987,32.6814,-2.71502
29.9384,0.0140987,30.8387,0.92432
29.9384,0.0140987,22.324,-0.00155834
32.6814,-2.71502,29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_8/part_1.dat <==
x,y
-3.19728,3.37268
-3.06792,3.08679


==> data/results/planning/overtaking/results_voronoi_path_8/part_10.dat <==
x,y
-1.92653,-1.82551
-3.1253,-3.14644


==> data/results/planning/overtaking/results_voronoi_path_8/part_100.dat <==
x,y
15.0118,14.9169
17.2542,17.3444


==> data/results/planning/overtaking/results_voronoi_path_8/part_101.dat <==
x,y
15.0118,14.9169
12.2216,17.6582


==> data/results/planning/overtaking/results_voronoi_path_8/part_102.dat <==
x,y
15.0181,14.7338
15.0456,8.06987


==> data/results/planning/overtaking/results_voronoi_path_8/part_103.dat <==
x,y
15.0181,14.7338
15.0118,14.9169


==> data/results/planning/overtaking/results_voronoi_path_8/part_104.dat <==
x,y
15.0282,5.66396
15.9434,4.42051


==> data/results/planning/overtaking/results_voronoi_path_8/part_105.dat <==
x,y
15.0282,5.66396
15.0233,6.07762


==> data/results/planning/overtaking/results_voronoi_path_8/part_106.dat <==
x,y
15.0282,5.66396
14.7643,5.46991


==> data/results/planning/overtaking/results_voronoi_path_8/part_107.dat <==
x,y
15.0456,8.06987
15.0181,14.7338


==> data/results/planning/overtaking/results_voronoi_path_8/part_108.dat <==
x,y
15.0456,8.06987
15.01,7.13518


==> data/results/planning/overtaking/results_voronoi_path_8/part_109.dat <==
x,y
15.9434,4.42051
16.8686,2.9088


==> data/results/planning/overtaking/results_voronoi_path_8/part_11.dat <==
x,y
-1.11569,-2.20349
-1.00022,-1.02814


==> data/results/planning/overtaking/results_voronoi_path_8/part_110.dat <==
x,y
15.9434,4.42051
15.0282,5.66396


==> data/results/planning/overtaking/results_voronoi_path_8/part_111.dat <==
x,y
16.8497,-2.89792
17.8372,-1.7349


==> data/results/planning/overtaking/results_voronoi_path_8/part_112.dat <==
x,y
16.8497,-2.89792
15.555,-4.84


==> data/results/planning/overtaking/results_voronoi_path_8/part_113.dat <==
x,y
16.8686,2.9088
17.8039,1.71572


==> data/results/planning/overtaking/results_voronoi_path_8/part_114.dat <==
x,y
16.8686,2.9088
15.9434,4.42051


==> data/results/planning/overtaking/results_voronoi_path_8/part_115.dat <==
x,y
17.8039,1.71572
18.8651,0.636297


==> data/results/planning/overtaking/results_voronoi_path_8/part_116.dat <==
x,y
17.8039,1.71572
16.8686,2.9088


==> data/results/planning/overtaking/results_voronoi_path_8/part_117.dat <==
x,y
17.8372,-1.7349
18.8252,-0.803994


==> data/results/planning/overtaking/results_voronoi_path_8/part_118.dat <==
x,y
17.8372,-1.7349
16.8497,-2.89792


==> data/results/planning/overtaking/results_voronoi_path_8/part_119.dat <==
x,y
18.8252,-0.803994
19.5165,-0.0893187


==> data/results/planning/overtaking/results_voronoi_path_8/part_12.dat <==
x,y
-1.51257,-1.40368
-1.42272,-1.33703


==> data/results/planning/overtaking/results_voronoi_path_8/part_120.dat <==
x,y
18.8252,-0.803994
17.8372,-1.7349


==> data/results/planning/overtaking/results_voronoi_path_8/part_121.dat <==
x,y
18.8651,0.636297
19.5165,-0.0893187


==> data/results/planning/overtaking/results_voronoi_path_8/part_122.dat <==
x,y
18.8651,0.636297
17.8039,1.71572


==> data/results/planning/overtaking/results_voronoi_path_8/part_123.dat <==
x,y
19.5165,-0.0893187
20.1481,-0.100183


==> data/results/planning/overtaking/results_voronoi_path_8/part_124.dat <==
x,y
19.5165,-0.0893187
18.8651,0.636297


==> data/results/planning/overtaking/results_voronoi_path_8/part_125.dat <==
x,y
19.5165,-0.0893187
18.8252,-0.803994


==> data/results/planning/overtaking/results_voronoi_path_8/part_126.dat <==
x,y
20.1481,-0.100183
20.9626,-0.0780339


==> data/results/planning/overtaking/results_voronoi_path_8/part_127.dat <==
x,y
20.1481,-0.100183
19.5165,-0.0893187


==> data/results/planning/overtaking/results_voronoi_path_8/part_128.dat <==
x,y
20.9626,-0.0780339
21.7035,-0.0245744


==> data/results/planning/overtaking/results_voronoi_path_8/part_129.dat <==
x,y
20.9626,-0.0780339
20.1481,-0.100183


==> data/results/planning/overtaking/results_voronoi_path_8/part_13.dat <==
x,y
-1.51257,-1.40368
-1.92653,-1.82551


==> data/results/planning/overtaking/results_voronoi_path_8/part_130.dat <==
x,y
21.7035,-0.0245744
22.324,-0.00155834


==> data/results/planning/overtaking/results_voronoi_path_8/part_131.dat <==
x,y
21.7035,-0.0245744
20.9626,-0.0780339


==> data/results/planning/overtaking/results_voronoi_path_8/part_132.dat <==
x,y
22.324,-0.00155834
29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_8/part_133.dat <==
x,y
22.324,-0.00155834
21.7035,-0.0245744


==> data/results/planning/overtaking/results_voronoi_path_8/part_134.dat <==
x,y
32.4966,2.51839
30.8387,0.92432


==> data/results/planning/overtaking/results_voronoi_path_8/part_135.dat <==
x,y
30.8387,0.92432
29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_8/part_136.dat <==
x,y
30.8387,0.92432
32.4966,2.51839


==> data/results/planning/overtaking/results_voronoi_path_8/part_137.dat <==
x,y
29.9384,0.0140987
32.6814,-2.71502


==> data/results/planning/overtaking/results_voronoi_path_8/part_138.dat <==
x,y
29.9384,0.0140987
30.8387,0.92432


==> data/results/planning/overtaking/results_voronoi_path_8/part_139.dat <==
x,y
29.9384,0.0140987
22.324,-0.00155834


==> data/results/planning/overtaking/results_voronoi_path_8/part_14.dat <==
x,y
-1.42272,-1.33703
-1.00022,-1.02814


==> data/results/planning/overtaking/results_voronoi_path_8/part_140.dat <==
x,y
32.6814,-2.71502
29.9384,0.0140987


==> data/results/planning/overtaking/results_voronoi_path_8/part_15.dat <==
x,y
-1.42272,-1.33703
-1.51257,-1.40368


==> data/results/planning/overtaking/results_voronoi_path_8/part_16.dat <==
x,y
1.02349,-3.55302
1.53518,-0.00401972


==> data/results/planning/overtaking/results_voronoi_path_8/part_17.dat <==
x,y
-1.00022,-1.02814
-0.7063,-0.725178


==> data/results/planning/overtaking/results_voronoi_path_8/part_18.dat <==
x,y
-1.00022,-1.02814
-1.42272,-1.33703


==> data/results/planning/overtaking/results_voronoi_path_8/part_19.dat <==
x,y
-1.00022,-1.02814
-1.11569,-2.20349


==> data/results/planning/overtaking/results_voronoi_path_8/part_2.dat <==
x,y
-3.1253,-3.14644
-1.92653,-1.82551


==> data/results/planning/overtaking/results_voronoi_path_8/part_20.dat <==
x,y
-0.7063,-0.725178
-0.0170703,0.0168507


==> data/results/planning/overtaking/results_voronoi_path_8/part_21.dat <==
x,y
-0.7063,-0.725178
-1.00022,-1.02814


==> data/results/planning/overtaking/results_voronoi_path_8/part_22.dat <==
x,y
-0.0170703,0.0168507
0.359984,0.0310227


==> data/results/planning/overtaking/results_voronoi_path_8/part_23.dat <==
x,y
-0.0170703,0.0168507
-2.49923,2.44901


==> data/results/planning/overtaking/results_voronoi_path_8/part_24.dat <==
x,y
-0.0170703,0.0168507
-0.7063,-0.725178


==> data/results/planning/overtaking/results_voronoi_path_8/part_25.dat <==
x,y
0.359984,0.0310227
1.53518,-0.00401972


==> data/results/planning/overtaking/results_voronoi_path_8/part_26.dat <==
x,y
0.359984,0.0310227
-0.0170703,0.0168507


==> data/results/planning/overtaking/results_voronoi_path_8/part_27.dat <==
x,y
1.53518,-0.00401972
7.38277,0.0201057


==> data/results/planning/overtaking/results_voronoi_path_8/part_28.dat <==
x,y
1.53518,-0.00401972
0.359984,0.0310227


==> data/results/planning/overtaking/results_voronoi_path_8/part_29.dat <==
x,y
1.53518,-0.00401972
1.02349,-3.55302


==> data/results/planning/overtaking/results_voronoi_path_8/part_3.dat <==
x,y
-3.06792,3.08679
-2.79787,2.76857


==> data/results/planning/overtaking/results_voronoi_path_8/part_30.dat <==
x,y
7.38277,0.0201057
9.23811,1.49532


==> data/results/planning/overtaking/results_voronoi_path_8/part_31.dat <==
x,y
7.38277,0.0201057
1.53518,-0.00401972


==> data/results/planning/overtaking/results_voronoi_path_8/part_32.dat <==
x,y
7.38277,0.0201057
8.46914,-0.940133


==> data/results/planning/overtaking/results_voronoi_path_8/part_33.dat <==
x,y
8.46914,-0.940133
9.07246,-1.3991


==> data/results/planning/overtaking/results_voronoi_path_8/part_34.dat <==
x,y
8.46914,-0.940133
7.38277,0.0201057


==> data/results/planning/overtaking/results_voronoi_path_8/part_35.dat <==
x,y
9.07246,-1.3991
9.21811,-1.50686


==> data/results/planning/overtaking/results_voronoi_path_8/part_36.dat <==
x,y
9.07246,-1.3991
8.46914,-0.940133


==> data/results/planning/overtaking/results_voronoi_path_8/part_37.dat <==
x,y
9.23811,1.49532
10.3854,2.16628


==> data/results/planning/overtaking/results_voronoi_path_8/part_38.dat <==
x,y
9.23811,1.49532
7.38277,0.0201057


==> data/results/planning/overtaking/results_voronoi_path_8/part_39.dat <==
x,y
9.21811,-1.50686
10.555,-2.46826


==> data/results/planning/overtaking/results_voronoi_path_8/part_4.dat <==
x,y
-3.06792,3.08679
-3.19728,3.37268


==> data/results/planning/overtaking/results_voronoi_path_8/part_40.dat <==
x,y
9.21811,-1.50686
9.07246,-1.3991


==> data/results/planning/overtaking/results_voronoi_path_8/part_41.dat <==
x,y
10.3854,2.16628
10.7148,2.37608


==> data/results/planning/overtaking/results_voronoi_path_8/part_42.dat <==
x,y
10.3854,2.16628
9.23811,1.49532


==> data/results/planning/overtaking/results_voronoi_path_8/part_43.dat <==
x,y
10.7148,2.37608
12.58,3.67006


==> data/results/planning/overtaking/results_voronoi_path_8/part_44.dat <==
x,y
10.7148,2.37608
10.3854,2.16628


==> data/results/planning/overtaking/results_voronoi_path_8/part_45.dat <==
x,y
10.555,-2.46826
10.8282,-2.65138


==> data/results/planning/overtaking/results_voronoi_path_8/part_46.dat <==
x,y
10.555,-2.46826
9.21811,-1.50686


==> data/results/planning/overtaking/results_voronoi_path_8/part_47.dat <==
x,y
10.8282,-2.65138
12.58,-3.74126


==> data/results/planning/overtaking/results_voronoi_path_8/part_48.dat <==
x,y
10.8282,-2.65138
10.555,-2.46826


==> data/results/planning/overtaking/results_voronoi_path_8/part_49.dat <==
x,y
12.2216,17.6582
15.0118,14.9169


==> data/results/planning/overtaking/results_voronoi_path_8/part_5.dat <==
x,y
-2.79787,2.76857
-2.49923,2.44901


==> data/results/planning/overtaking/results_voronoi_path_8/part_50.dat <==
x,y
12.3338,-17.617
15.0332,-14.9673


==> data/results/planning/overtaking/results_voronoi_path_8/part_51.dat <==
x,y
12.58,3.67006
13.1404,4.10789


==> data/results/planning/overtaking/results_voronoi_path_8/part_52.dat <==
x,y
12.58,3.67006
10.7148,2.37608


==> data/results/planning/overtaking/results_voronoi_path_8/part_53.dat <==
x,y
12.58,-3.74126
13.6178,-4.5399


==> data/results/planning/overtaking/results_voronoi_path_8/part_54.dat <==
x,y
12.58,-3.74126
10.8282,-2.65138


==> data/results/planning/overtaking/results_voronoi_path_8/part_55.dat <==
x,y
13.1404,4.10789
14.08,4.9243


==> data/results/planning/overtaking/results_voronoi_path_8/part_56.dat <==
x,y
13.1404,4.10789
12.58,3.67006


==> data/results/planning/overtaking/results_voronoi_path_8/part_57.dat <==
x,y
13.6178,-4.5399
14.08,-4.96376


==> data/results/planning/overtaking/results_voronoi_path_8/part_58.dat <==
x,y
13.6178,-4.5399
12.58,-3.74126


==> data/results/planning/overtaking/results_voronoi_path_8/part_59.dat <==
x,y
14.0385,-13.8908
14.9812,-13.7816


==> data/results/planning/overtaking/results_voronoi_path_8/part_6.dat <==
x,y
-2.79787,2.76857
-3.06792,3.08679


==> data/results/planning/overtaking/results_voronoi_path_8/part_60.dat <==
x,y
14.08,4.9243
14.7643,5.46991


==> data/results/planning/overtaking/results_voronoi_path_8/part_61.dat <==
x,y
14.08,4.9243
13.1404,4.10789


==> data/results/planning/overtaking/results_voronoi_path_8/part_62.dat <==
x,y
14.08,-4.96376
14.9353,-5.67179


==> data/results/planning/overtaking/results_voronoi_path_8/part_63.dat <==
x,y
14.08,-4.96376
13.6178,-4.5399


==> data/results/planning/overtaking/results_voronoi_path_8/part_64.dat <==
x,y
14.7643,5.46991
15.0282,5.66396


==> data/results/planning/overtaking/results_voronoi_path_8/part_65.dat <==
x,y
14.7643,5.46991
14.08,4.9243


==> data/results/planning/overtaking/results_voronoi_path_8/part_66.dat <==
x,y
17.2542,17.3444
15.0118,14.9169


==> data/results/planning/overtaking/results_voronoi_path_8/part_67.dat <==
x,y
17.2542,17.3444
17.5974,17.6847


==> data/results/planning/overtaking/results_voronoi_path_8/part_68.dat <==
x,y
17.5974,17.6847
17.781,17.85


==> data/results/planning/overtaking/results_voronoi_path_8/part_69.dat <==
x,y
17.5974,17.6847
17.2542,17.3444


==> data/results/planning/overtaking/results_voronoi_path_8/part_7.dat <==
x,y
-2.49923,2.44901
-0.0170703,0.0168507


==> data/results/planning/overtaking/results_voronoi_path_8/part_70.dat <==
x,y
17.781,17.85
17.5974,17.6847


==> data/results/planning/overtaking/results_voronoi_path_8/part_71.dat <==
x,y
17.8308,-17.8051
17.7531,-17.7114


==> data/results/planning/overtaking/results_voronoi_path_8/part_72.dat <==
x,y
17.7531,-17.7114
17.4467,-17.3767


==> data/results/planning/overtaking/results_voronoi_path_8/part_73.dat <==
x,y
17.7531,-17.7114
17.8308,-17.8051


==> data/results/planning/overtaking/results_voronoi_path_8/part_74.dat <==
x,y
17.4467,-17.3767
15.0332,-14.9673


==> data/results/planning/overtaking/results_voronoi_path_8/part_75.dat <==
x,y
17.4467,-17.3767
17.7531,-17.7114


==> data/results/planning/overtaking/results_voronoi_path_8/part_76.dat <==
x,y
15.0332,-14.9673
15.0346,-14.8384


==> data/results/planning/overtaking/results_voronoi_path_8/part_77.dat <==
x,y
15.0332,-14.9673
12.3338,-17.617


==> data/results/planning/overtaking/results_voronoi_path_8/part_78.dat <==
x,y
15.0332,-14.9673
17.4467,-17.3767


==> data/results/planning/overtaking/results_voronoi_path_8/part_79.dat <==
x,y
15.0346,-14.8384
14.9812,-13.7816


==> data/results/planning/overtaking/results_voronoi_path_8/part_8.dat <==
x,y
-2.49923,2.44901
-2.79787,2.76857


==> data/results/planning/overtaking/results_voronoi_path_8/part_80.dat <==
x,y
15.0346,-14.8384
15.0332,-14.9673


==> data/results/planning/overtaking/results_voronoi_path_8/part_81.dat <==
x,y
14.9812,-13.7816
14.995,-7.25862


==> data/results/planning/overtaking/results_voronoi_path_8/part_82.dat <==
x,y
14.9812,-13.7816
14.0385,-13.8908


==> data/results/planning/overtaking/results_voronoi_path_8/part_83.dat <==
x,y
14.9812,-13.7816
15.0346,-14.8384


==> data/results/planning/overtaking/results_voronoi_path_8/part_84.dat <==
x,y
14.995,-7.25862
14.9868,-6.85933


==> data/results/planning/overtaking/results_voronoi_path_8/part_85.dat <==
x,y
14.995,-7.25862
14.9812,-13.7816


==> data/results/planning/overtaking/results_voronoi_path_8/part_86.dat <==
x,y
14.9868,-6.85933
14.9353,-5.67179


==> data/results/planning/overtaking/results_voronoi_path_8/part_87.dat <==
x,y
14.9868,-6.85933
14.995,-7.25862


==> data/results/planning/overtaking/results_voronoi_path_8/part_88.dat <==
x,y
14.9353,-5.67179
15.555,-4.84


==> data/results/planning/overtaking/results_voronoi_path_8/part_89.dat <==
x,y
14.9353,-5.67179
14.08,-4.96376


==> data/results/planning/overtaking/results_voronoi_path_8/part_9.dat <==
x,y
-1.92653,-1.82551
-1.51257,-1.40368


==> data/results/planning/overtaking/results_voronoi_path_8/part_90.dat <==
x,y
14.9353,-5.67179
14.9868,-6.85933


==> data/results/planning/overtaking/results_voronoi_path_8/part_91.dat <==
x,y
15.555,-4.84
16.8497,-2.89792


==> data/results/planning/overtaking/results_voronoi_path_8/part_92.dat <==
x,y
15.555,-4.84
14.9353,-5.67179


==> data/results/planning/overtaking/results_voronoi_path_8/part_93.dat <==
x,y
15.009,6.48805
15.0233,6.07762


==> data/results/planning/overtaking/results_voronoi_path_8/part_94.dat <==
x,y
15.009,6.48805
15.01,7.13518


==> data/results/planning/overtaking/results_voronoi_path_8/part_95.dat <==
x,y
15.01,7.13518
15.0456,8.06987


==> data/results/planning/overtaking/results_voronoi_path_8/part_96.dat <==
x,y
15.01,7.13518
15.009,6.48805


==> data/results/planning/overtaking/results_voronoi_path_8/part_97.dat <==
x,y
15.0233,6.07762
15.0282,5.66396


==> data/results/planning/overtaking/results_voronoi_path_8/part_98.dat <==
x,y
15.0233,6.07762
15.009,6.48805


==> data/results/planning/overtaking/results_voronoi_path_8/part_99.dat <==
x,y
15.0118,14.9169
15.0181,14.7338


==> data/results/planning/overtaking/results_voronoi_path_8_filelist.dat <==
results/planning/overtaking/results_voronoi_path_8/part_1.dat
results/planning/overtaking/results_voronoi_path_8/part_2.dat
results/planning/overtaking/results_voronoi_path_8/part_3.dat
results/planning/overtaking/results_voronoi_path_8/part_4.dat
results/planning/overtaking/results_voronoi_path_8/part_5.dat
results/planning/overtaking/results_voronoi_path_8/part_6.dat
results/planning/overtaking/results_voronoi_path_8/part_7.dat
results/planning/overtaking/results_voronoi_path_8/part_8.dat
results/planning/overtaking/results_voronoi_path_8/part_9.dat
results/planning/overtaking/results_voronoi_path_8/part_10.dat
results/planning/overtaking/results_voronoi_path_8/part_11.dat
results/planning/overtaking/results_voronoi_path_8/part_12.dat
results/planning/overtaking/results_voronoi_path_8/part_13.dat
results/planning/overtaking/results_voronoi_path_8/part_14.dat
results/planning/overtaking/results_voronoi_path_8/part_15.dat
results/planning/overtaking/results_voronoi_path_8/part_16.dat
results/planning/overtaking/results_voronoi_path_8/part_17.dat
results/planning/overtaking/results_voronoi_path_8/part_18.dat
results/planning/overtaking/results_voronoi_path_8/part_19.dat
results/planning/overtaking/results_voronoi_path_8/part_20.dat
results/planning/overtaking/results_voronoi_path_8/part_21.dat
results/planning/overtaking/results_voronoi_path_8/part_22.dat
results/planning/overtaking/results_voronoi_path_8/part_23.dat
results/planning/overtaking/results_voronoi_path_8/part_24.dat
results/planning/overtaking/results_voronoi_path_8/part_25.dat
results/planning/overtaking/results_voronoi_path_8/part_26.dat
results/planning/overtaking/results_voronoi_path_8/part_27.dat
results/planning/overtaking/results_voronoi_path_8/part_28.dat
results/planning/overtaking/results_voronoi_path_8/part_29.dat
results/planning/overtaking/results_voronoi_path_8/part_30.dat
results/planning/overtaking/results_voronoi_path_8/part_31.dat
results/planning/overtaking/results_voronoi_path_8/part_32.dat
results/planning/overtaking/results_voronoi_path_8/part_33.dat
results/planning/overtaking/results_voronoi_path_8/part_34.dat
results/planning/overtaking/results_voronoi_path_8/part_35.dat
results/planning/overtaking/results_voronoi_path_8/part_36.dat
results/planning/overtaking/results_voronoi_path_8/part_37.dat
results/planning/overtaking/results_voronoi_path_8/part_38.dat
results/planning/overtaking/results_voronoi_path_8/part_39.dat
results/planning/overtaking/results_voronoi_path_8/part_40.dat
results/planning/overtaking/results_voronoi_path_8/part_41.dat
results/planning/overtaking/results_voronoi_path_8/part_42.dat
results/planning/overtaking/results_voronoi_path_8/part_43.dat
results/planning/overtaking/results_voronoi_path_8/part_44.dat
results/planning/overtaking/results_voronoi_path_8/part_45.dat
results/planning/overtaking/results_voronoi_path_8/part_46.dat
results/planning/overtaking/results_voronoi_path_8/part_47.dat
results/planning/overtaking/results_voronoi_path_8/part_48.dat
results/planning/overtaking/results_voronoi_path_8/part_49.dat
results/planning/overtaking/results_voronoi_path_8/part_50.dat
results/planning/overtaking/results_voronoi_path_8/part_51.dat
results/planning/overtaking/results_voronoi_path_8/part_52.dat
results/planning/overtaking/results_voronoi_path_8/part_53.dat
results/planning/overtaking/results_voronoi_path_8/part_54.dat
results/planning/overtaking/results_voronoi_path_8/part_55.dat
results/planning/overtaking/results_voronoi_path_8/part_56.dat
results/planning/overtaking/results_voronoi_path_8/part_57.dat
results/planning/overtaking/results_voronoi_path_8/part_58.dat
results/planning/overtaking/results_voronoi_path_8/part_59.dat
results/planning/overtaking/results_voronoi_path_8/part_60.dat
results/planning/overtaking/results_voronoi_path_8/part_61.dat
results/planning/overtaking/results_voronoi_path_8/part_62.dat
results/planning/overtaking/results_voronoi_path_8/part_63.dat
results/planning/overtaking/results_voronoi_path_8/part_64.dat
results/planning/overtaking/results_voronoi_path_8/part_65.dat
results/planning/overtaking/results_voronoi_path_8/part_66.dat
results/planning/overtaking/results_voronoi_path_8/part_67.dat
results/planning/overtaking/results_voronoi_path_8/part_68.dat
results/planning/overtaking/results_voronoi_path_8/part_69.dat
results/planning/overtaking/results_voronoi_path_8/part_70.dat
results/planning/overtaking/results_voronoi_path_8/part_71.dat
results/planning/overtaking/results_voronoi_path_8/part_72.dat
results/planning/overtaking/results_voronoi_path_8/part_73.dat
results/planning/overtaking/results_voronoi_path_8/part_74.dat
results/planning/overtaking/results_voronoi_path_8/part_75.dat
results/planning/overtaking/results_voronoi_path_8/part_76.dat
results/planning/overtaking/results_voronoi_path_8/part_77.dat
results/planning/overtaking/results_voronoi_path_8/part_78.dat
results/planning/overtaking/results_voronoi_path_8/part_79.dat
results/planning/overtaking/results_voronoi_path_8/part_80.dat
results/planning/overtaking/results_voronoi_path_8/part_81.dat
results/planning/overtaking/results_voronoi_path_8/part_82.dat
results/planning/overtaking/results_voronoi_path_8/part_83.dat
results/planning/overtaking/results_voronoi_path_8/part_84.dat
results/planning/overtaking/results_voronoi_path_8/part_85.dat
results/planning/overtaking/results_voronoi_path_8/part_86.dat
results/planning/overtaking/results_voronoi_path_8/part_87.dat
results/planning/overtaking/results_voronoi_path_8/part_88.dat
results/planning/overtaking/results_voronoi_path_8/part_89.dat
results/planning/overtaking/results_voronoi_path_8/part_90.dat
results/planning/overtaking/results_voronoi_path_8/part_91.dat
results/planning/overtaking/results_voronoi_path_8/part_92.dat
results/planning/overtaking/results_voronoi_path_8/part_93.dat
results/planning/overtaking/results_voronoi_path_8/part_94.dat
results/planning/overtaking/results_voronoi_path_8/part_95.dat
results/planning/overtaking/results_voronoi_path_8/part_96.dat
results/planning/overtaking/results_voronoi_path_8/part_97.dat
results/planning/overtaking/results_voronoi_path_8/part_98.dat
results/planning/overtaking/results_voronoi_path_8/part_99.dat
results/planning/overtaking/results_voronoi_path_8/part_100.dat
results/planning/overtaking/results_voronoi_path_8/part_101.dat
results/planning/overtaking/results_voronoi_path_8/part_102.dat
results/planning/overtaking/results_voronoi_path_8/part_103.dat
results/planning/overtaking/results_voronoi_path_8/part_104.dat
results/planning/overtaking/results_voronoi_path_8/part_105.dat
results/planning/overtaking/results_voronoi_path_8/part_106.dat
results/planning/overtaking/results_voronoi_path_8/part_107.dat
results/planning/overtaking/results_voronoi_path_8/part_108.dat
results/planning/overtaking/results_voronoi_path_8/part_109.dat
results/planning/overtaking/results_voronoi_path_8/part_110.dat
results/planning/overtaking/results_voronoi_path_8/part_111.dat
results/planning/overtaking/results_voronoi_path_8/part_112.dat
results/planning/overtaking/results_voronoi_path_8/part_113.dat
results/planning/overtaking/results_voronoi_path_8/part_114.dat
results/planning/overtaking/results_voronoi_path_8/part_115.dat
results/planning/overtaking/results_voronoi_path_8/part_116.dat
results/planning/overtaking/results_voronoi_path_8/part_117.dat
results/planning/overtaking/results_voronoi_path_8/part_118.dat
results/planning/overtaking/results_voronoi_path_8/part_119.dat
results/planning/overtaking/results_voronoi_path_8/part_120.dat
results/planning/overtaking/results_voronoi_path_8/part_121.dat
results/planning/overtaking/results_voronoi_path_8/part_122.dat
results/planning/overtaking/results_voronoi_path_8/part_123.dat
results/planning/overtaking/results_voronoi_path_8/part_124.dat
results/planning/overtaking/results_voronoi_path_8/part_125.dat
results/planning/overtaking/results_voronoi_path_8/part_126.dat
results/planning/overtaking/results_voronoi_path_8/part_127.dat
results/planning/overtaking/results_voronoi_path_8/part_128.dat
results/planning/overtaking/results_voronoi_path_8/part_129.dat
results/planning/overtaking/results_voronoi_path_8/part_130.dat
results/planning/overtaking/results_voronoi_path_8/part_131.dat
results/planning/overtaking/results_voronoi_path_8/part_132.dat
results/planning/overtaking/results_voronoi_path_8/part_133.dat
results/planning/overtaking/results_voronoi_path_8/part_134.dat
results/planning/overtaking/results_voronoi_path_8/part_135.dat
results/planning/overtaking/results_voronoi_path_8/part_136.dat
results/planning/overtaking/results_voronoi_path_8/part_137.dat
results/planning/overtaking/results_voronoi_path_8/part_138.dat
results/planning/overtaking/results_voronoi_path_8/part_139.dat
results/planning/overtaking/results_voronoi_path_8/part_140.dat


==> data/results/planning/overtaking/results_voronoi_path_files.dat <==
paths/results_voronoi_path_0.dat
paths/results_voronoi_path_1.dat
paths/results_voronoi_path_2.dat
paths/results_voronoi_path_3.dat
paths/results_voronoi_path_4.dat
paths/results_voronoi_path_5.dat
paths/results_voronoi_path_6.dat
paths/results_voronoi_path_7.dat
paths/results_voronoi_path_8.dat
paths/results_voronoi_path_9.dat
paths/results_voronoi_path_10.dat
paths/results_voronoi_path_11.dat
paths/results_voronoi_path_12.dat
paths/results_voronoi_path_13.dat
paths/results_voronoi_path_14.dat
paths/results_voronoi_path_15.dat
paths/results_voronoi_path_16.dat
paths/results_voronoi_path_17.dat
paths/results_voronoi_path_18.dat
paths/results_voronoi_path_19.dat
paths/results_voronoi_path_20.dat
paths/results_voronoi_path_21.dat
paths/results_voronoi_path_22.dat
paths/results_voronoi_path_23.dat
paths/results_voronoi_path_24.dat
paths/results_voronoi_path_25.dat
paths/results_voronoi_path_26.dat
paths/results_voronoi_path_27.dat
paths/results_voronoi_path_28.dat
paths/results_voronoi_path_29.dat
paths/results_voronoi_path_30.dat
paths/results_voronoi_path_31.dat
paths/results_voronoi_path_32.dat
paths/results_voronoi_path_33.dat
paths/results_voronoi_path_34.dat


==> data/results/planning/parking/results_branch_files.dat <==
branches/results_branch_0.dat
branches/results_branch_1.dat
branches/results_branch_2.dat
branches/results_branch_3.dat
branches/results_branch_4.dat
branches/results_branch_5.dat
branches/results_branch_6.dat
branches/results_branch_7.dat
branches/results_branch_8.dat
branches/results_branch_9.dat
branches/results_branch_10.dat
branches/results_branch_11.dat
branches/results_branch_12.dat
branches/results_branch_13.dat
branches/results_branch_14.dat
branches/results_branch_15.dat
branches/results_branch_16.dat
branches/results_branch_17.dat
branches/results_branch_18.dat
branches/results_branch_19.dat
branches/results_branch_20.dat
branches/results_branch_21.dat
branches/results_branch_22.dat
branches/results_branch_23.dat
branches/results_branch_24.dat
branches/results_branch_25.dat
branches/results_branch_26.dat
branches/results_branch_27.dat
branches/results_branch_28.dat
branches/results_branch_29.dat
branches/results_branch_30.dat
branches/results_branch_31.dat
branches/results_branch_32.dat
branches/results_branch_33.dat
branches/results_branch_34.dat
branches/results_branch_35.dat
branches/results_branch_36.dat
branches/results_branch_37.dat
branches/results_branch_38.dat
branches/results_branch_39.dat
branches/results_branch_40.dat
branches/results_branch_41.dat
branches/results_branch_42.dat
branches/results_branch_43.dat
branches/results_branch_44.dat
branches/results_branch_45.dat
branches/results_branch_46.dat
branches/results_branch_47.dat
branches/results_branch_48.dat
branches/results_branch_49.dat
branches/results_branch_50.dat
branches/results_branch_51.dat
branches/results_branch_52.dat
branches/results_branch_53.dat
branches/results_branch_54.dat
branches/results_branch_55.dat
branches/results_branch_56.dat
branches/results_branch_57.dat
branches/results_branch_58.dat
branches/results_branch_59.dat
branches/results_branch_60.dat
branches/results_branch_61.dat
branches/results_branch_62.dat
branches/results_branch_63.dat
branches/results_branch_64.dat
branches/results_branch_65.dat
branches/results_branch_66.dat
branches/results_branch_67.dat
branches/results_branch_68.dat
branches/results_branch_69.dat
branches/results_branch_70.dat
branches/results_branch_71.dat
branches/results_branch_72.dat
branches/results_branch_73.dat
branches/results_branch_74.dat
branches/results_branch_75.dat
branches/results_branch_76.dat
branches/results_branch_77.dat
branches/results_branch_78.dat
branches/results_branch_79.dat
branches/results_branch_80.dat
branches/results_branch_81.dat
branches/results_branch_82.dat
branches/results_branch_83.dat
branches/results_branch_84.dat
branches/results_branch_85.dat
branches/results_branch_86.dat
branches/results_branch_87.dat
branches/results_branch_88.dat
branches/results_branch_89.dat
branches/results_branch_90.dat
branches/results_branch_91.dat
branches/results_branch_92.dat
branches/results_branch_93.dat
branches/results_branch_94.dat
branches/results_branch_95.dat
branches/results_branch_96.dat
branches/results_branch_97.dat
branches/results_branch_98.dat
branches/results_branch_99.dat
branches/results_branch_100.dat
branches/results_branch_101.dat
branches/results_branch_102.dat
branches/results_branch_103.dat
branches/results_branch_104.dat
branches/results_branch_105.dat
branches/results_branch_106.dat
branches/results_branch_107.dat
branches/results_branch_108.dat
branches/results_branch_109.dat
branches/results_branch_110.dat
branches/results_branch_111.dat
branches/results_branch_112.dat
branches/results_branch_113.dat
branches/results_branch_114.dat
branches/results_branch_115.dat
branches/results_branch_116.dat
branches/results_branch_117.dat
branches/results_branch_118.dat
branches/results_branch_119.dat
branches/results_branch_120.dat
branches/results_branch_121.dat
branches/results_branch_122.dat
branches/results_branch_123.dat
branches/results_branch_124.dat
branches/results_branch_125.dat
branches/results_branch_126.dat
branches/results_branch_127.dat
branches/results_branch_128.dat
branches/results_branch_129.dat
branches/results_branch_130.dat
branches/results_branch_131.dat
branches/results_branch_132.dat
branches/results_branch_133.dat
branches/results_branch_134.dat
branches/results_branch_135.dat
branches/results_branch_136.dat
branches/results_branch_137.dat
branches/results_branch_138.dat
branches/results_branch_139.dat
branches/results_branch_140.dat
branches/results_branch_141.dat
branches/results_branch_142.dat
branches/results_branch_143.dat
branches/results_branch_144.dat
branches/results_branch_145.dat
branches/results_branch_146.dat
branches/results_branch_147.dat
branches/results_branch_148.dat
branches/results_branch_149.dat
branches/results_branch_150.dat
branches/results_branch_151.dat
branches/results_branch_152.dat
branches/results_branch_153.dat
branches/results_branch_154.dat
branches/results_branch_155.dat
branches/results_branch_156.dat
branches/results_branch_157.dat
branches/results_branch_158.dat
branches/results_branch_159.dat
branches/results_branch_160.dat
branches/results_branch_161.dat
branches/results_branch_162.dat
branches/results_branch_163.dat
branches/results_branch_164.dat
branches/results_branch_165.dat
branches/results_branch_166.dat
branches/results_branch_167.dat
branches/results_branch_168.dat
branches/results_branch_169.dat
branches/results_branch_170.dat
branches/results_branch_171.dat
branches/results_branch_172.dat
branches/results_branch_173.dat
branches/results_branch_174.dat
branches/results_branch_175.dat
branches/results_branch_176.dat
branches/results_branch_177.dat
branches/results_branch_178.dat
branches/results_branch_179.dat
branches/results_branch_180.dat
branches/results_branch_181.dat
branches/results_branch_182.dat
branches/results_branch_183.dat
branches/results_branch_184.dat
branches/results_branch_185.dat
branches/results_branch_186.dat
branches/results_branch_187.dat
branches/results_branch_188.dat
branches/results_branch_189.dat
branches/results_branch_190.dat
branches/results_branch_191.dat
branches/results_branch_192.dat
branches/results_branch_193.dat
branches/results_branch_194.dat
branches/results_branch_195.dat
branches/results_branch_196.dat
branches/results_branch_197.dat
branches/results_branch_198.dat
branches/results_branch_199.dat
branches/results_branch_200.dat
branches/results_branch_201.dat
branches/results_branch_202.dat
branches/results_branch_203.dat
branches/results_branch_204.dat
branches/results_branch_205.dat
branches/results_branch_206.dat
branches/results_branch_207.dat
branches/results_branch_208.dat
branches/results_branch_209.dat
branches/results_branch_210.dat
branches/results_branch_211.dat
branches/results_branch_212.dat
branches/results_branch_213.dat
branches/results_branch_214.dat
branches/results_branch_215.dat
branches/results_branch_216.dat
branches/results_branch_217.dat
branches/results_branch_218.dat
branches/results_branch_219.dat
branches/results_branch_220.dat
branches/results_branch_221.dat
branches/results_branch_222.dat
branches/results_branch_223.dat
branches/results_branch_224.dat
branches/results_branch_225.dat
branches/results_branch_226.dat
branches/results_branch_227.dat
branches/results_branch_228.dat
branches/results_branch_229.dat
branches/results_branch_230.dat
branches/results_branch_231.dat
branches/results_branch_232.dat
branches/results_branch_233.dat
branches/results_branch_234.dat
branches/results_branch_235.dat
branches/results_branch_236.dat
branches/results_branch_237.dat
branches/results_branch_238.dat
branches/results_branch_239.dat
branches/results_branch_240.dat
branches/results_branch_241.dat
branches/results_branch_242.dat
branches/results_branch_243.dat
branches/results_branch_244.dat
branches/results_branch_245.dat
branches/results_branch_246.dat
branches/results_branch_247.dat
branches/results_branch_248.dat
branches/results_branch_249.dat
branches/results_branch_250.dat
branches/results_branch_251.dat
branches/results_branch_252.dat
branches/results_branch_253.dat
branches/results_branch_254.dat
branches/results_branch_255.dat
branches/results_branch_256.dat
branches/results_branch_257.dat
branches/results_branch_258.dat
branches/results_branch_259.dat
branches/results_branch_260.dat
branches/results_branch_261.dat
branches/results_branch_262.dat
branches/results_branch_263.dat
branches/results_branch_264.dat
branches/results_branch_265.dat
branches/results_branch_266.dat
branches/results_branch_267.dat
branches/results_branch_268.dat
branches/results_branch_269.dat
branches/results_branch_270.dat
branches/results_branch_271.dat
branches/results_branch_272.dat
branches/results_branch_273.dat
branches/results_branch_274.dat
branches/results_branch_275.dat
branches/results_branch_276.dat
branches/results_branch_277.dat
branches/results_branch_278.dat
branches/results_branch_279.dat
branches/results_branch_280.dat
branches/results_branch_281.dat
branches/results_branch_282.dat
branches/results_branch_283.dat
branches/results_branch_284.dat
branches/results_branch_285.dat
branches/results_branch_286.dat
branches/results_branch_287.dat
branches/results_branch_288.dat
branches/results_branch_289.dat
branches/results_branch_290.dat
branches/results_branch_291.dat
branches/results_branch_292.dat
branches/results_branch_293.dat
branches/results_branch_294.dat
branches/results_branch_295.dat
branches/results_branch_296.dat
branches/results_branch_297.dat
branches/results_branch_298.dat
branches/results_branch_299.dat
branches/results_branch_300.dat
branches/results_branch_301.dat
branches/results_branch_302.dat
branches/results_branch_303.dat
branches/results_branch_304.dat
branches/results_branch_305.dat
branches/results_branch_306.dat
branches/results_branch_307.dat
branches/results_branch_308.dat
branches/results_branch_309.dat
branches/results_branch_310.dat
branches/results_branch_311.dat
branches/results_branch_312.dat
branches/results_branch_313.dat
branches/results_branch_314.dat
branches/results_branch_315.dat
branches/results_branch_316.dat
branches/results_branch_317.dat
branches/results_branch_318.dat
branches/results_branch_319.dat
branches/results_branch_320.dat
branches/results_branch_321.dat
branches/results_branch_322.dat
branches/results_branch_323.dat
branches/results_branch_324.dat
branches/results_branch_325.dat
branches/results_branch_326.dat
branches/results_branch_327.dat
branches/results_branch_328.dat
branches/results_branch_329.dat
branches/results_branch_330.dat
branches/results_branch_331.dat
branches/results_branch_332.dat
branches/results_branch_333.dat
branches/results_branch_334.dat
branches/results_branch_335.dat
branches/results_branch_336.dat
branches/results_branch_337.dat
branches/results_branch_338.dat
branches/results_branch_339.dat
branches/results_branch_340.dat
branches/results_branch_341.dat
branches/results_branch_342.dat
branches/results_branch_343.dat
branches/results_branch_344.dat
branches/results_branch_345.dat
branches/results_branch_346.dat
branches/results_branch_347.dat
branches/results_branch_348.dat
branches/results_branch_349.dat
branches/results_branch_350.dat
branches/results_branch_351.dat
branches/results_branch_352.dat
branches/results_branch_353.dat
branches/results_branch_354.dat
branches/results_branch_355.dat
branches/results_branch_356.dat
branches/results_branch_357.dat
branches/results_branch_358.dat
branches/results_branch_359.dat
branches/results_branch_360.dat
branches/results_branch_361.dat
branches/results_branch_362.dat
branches/results_branch_363.dat
branches/results_branch_364.dat
branches/results_branch_365.dat
branches/results_branch_366.dat
branches/results_branch_367.dat
branches/results_branch_368.dat
branches/results_branch_369.dat
branches/results_branch_370.dat
branches/results_branch_371.dat
branches/results_branch_372.dat
branches/results_branch_373.dat
branches/results_branch_374.dat
branches/results_branch_375.dat
branches/results_branch_376.dat
branches/results_branch_377.dat
branches/results_branch_378.dat
branches/results_branch_379.dat
branches/results_branch_380.dat
branches/results_branch_381.dat
branches/results_branch_382.dat
branches/results_branch_383.dat
branches/results_branch_384.dat
branches/results_branch_385.dat
branches/results_branch_386.dat
branches/results_branch_387.dat
branches/results_branch_388.dat
branches/results_branch_389.dat
branches/results_branch_390.dat
branches/results_branch_391.dat
branches/results_branch_392.dat
branches/results_branch_393.dat
branches/results_branch_394.dat
branches/results_branch_395.dat
branches/results_branch_396.dat
branches/results_branch_397.dat
branches/results_branch_398.dat
branches/results_branch_399.dat
branches/results_branch_400.dat
branches/results_branch_401.dat
branches/results_branch_402.dat
branches/results_branch_403.dat
branches/results_branch_404.dat
branches/results_branch_405.dat
branches/results_branch_406.dat
branches/results_branch_407.dat
branches/results_branch_408.dat
branches/results_branch_409.dat
branches/results_branch_410.dat
branches/results_branch_411.dat
branches/results_branch_412.dat
branches/results_branch_413.dat
branches/results_branch_414.dat
branches/results_branch_415.dat
branches/results_branch_416.dat
branches/results_branch_417.dat
branches/results_branch_418.dat
branches/results_branch_419.dat
branches/results_branch_420.dat
branches/results_branch_421.dat
branches/results_branch_422.dat
branches/results_branch_423.dat
branches/results_branch_424.dat
branches/results_branch_425.dat
branches/results_branch_426.dat
branches/results_branch_427.dat
branches/results_branch_428.dat
branches/results_branch_429.dat
branches/results_branch_430.dat
branches/results_branch_431.dat
branches/results_branch_432.dat
branches/results_branch_433.dat
branches/results_branch_434.dat
branches/results_branch_435.dat
branches/results_branch_436.dat
branches/results_branch_437.dat
branches/results_branch_438.dat
branches/results_branch_439.dat
branches/results_branch_440.dat
branches/results_branch_441.dat
branches/results_branch_442.dat
branches/results_branch_443.dat
branches/results_branch_444.dat
branches/results_branch_445.dat
branches/results_branch_446.dat
branches/results_branch_447.dat
branches/results_branch_448.dat
branches/results_branch_449.dat
branches/results_branch_450.dat
branches/results_branch_451.dat
branches/results_branch_452.dat
branches/results_branch_453.dat
branches/results_branch_454.dat
branches/results_branch_455.dat
branches/results_branch_456.dat
branches/results_branch_457.dat
branches/results_branch_458.dat
branches/results_branch_459.dat
branches/results_branch_460.dat
branches/results_branch_461.dat
branches/results_branch_462.dat
branches/results_branch_463.dat
branches/results_branch_464.dat
branches/results_branch_465.dat
branches/results_branch_466.dat
branches/results_branch_467.dat
branches/results_branch_468.dat
branches/results_branch_469.dat
branches/results_branch_470.dat
branches/results_branch_471.dat
branches/results_branch_472.dat
branches/results_branch_473.dat
branches/results_branch_474.dat
branches/results_branch_475.dat
branches/results_branch_476.dat
branches/results_branch_477.dat
branches/results_branch_478.dat
branches/results_branch_479.dat
branches/results_branch_480.dat
branches/results_branch_481.dat
branches/results_branch_482.dat
branches/results_branch_483.dat
branches/results_branch_484.dat
branches/results_branch_485.dat
branches/results_branch_486.dat
branches/results_branch_487.dat
branches/results_branch_488.dat
branches/results_branch_489.dat
branches/results_branch_490.dat
branches/results_branch_491.dat
branches/results_branch_492.dat
branches/results_branch_493.dat
branches/results_branch_494.dat
branches/results_branch_495.dat
branches/results_branch_496.dat
branches/results_branch_497.dat
branches/results_branch_498.dat
branches/results_branch_499.dat
branches/results_branch_500.dat
branches/results_branch_501.dat
branches/results_branch_502.dat
branches/results_branch_503.dat
branches/results_branch_504.dat
branches/results_branch_505.dat
branches/results_branch_506.dat
branches/results_branch_507.dat
branches/results_branch_508.dat
branches/results_branch_509.dat
branches/results_branch_510.dat
branches/results_branch_511.dat
branches/results_branch_512.dat
branches/results_branch_513.dat
branches/results_branch_514.dat
branches/results_branch_515.dat
branches/results_branch_516.dat
branches/results_branch_517.dat
branches/results_branch_518.dat
branches/results_branch_519.dat
branches/results_branch_520.dat
branches/results_branch_521.dat
branches/results_branch_522.dat
branches/results_branch_523.dat
branches/results_branch_524.dat
branches/results_branch_525.dat
branches/results_branch_526.dat
branches/results_branch_527.dat
branches/results_branch_528.dat
branches/results_branch_529.dat
branches/results_branch_530.dat
branches/results_branch_531.dat
branches/results_branch_532.dat
branches/results_branch_533.dat
branches/results_branch_534.dat
branches/results_branch_535.dat
branches/results_branch_536.dat
branches/results_branch_537.dat
branches/results_branch_538.dat
branches/results_branch_539.dat
branches/results_branch_540.dat
branches/results_branch_541.dat
branches/results_branch_542.dat
branches/results_branch_543.dat
branches/results_branch_544.dat
branches/results_branch_545.dat
branches/results_branch_546.dat
branches/results_branch_547.dat
branches/results_branch_548.dat
branches/results_branch_549.dat
branches/results_branch_550.dat
branches/results_branch_551.dat
branches/results_branch_552.dat
branches/results_branch_553.dat
branches/results_branch_554.dat
branches/results_branch_555.dat
branches/results_branch_556.dat
branches/results_branch_557.dat
branches/results_branch_558.dat
branches/results_branch_559.dat
branches/results_branch_560.dat
branches/results_branch_561.dat
branches/results_branch_562.dat
branches/results_branch_563.dat
branches/results_branch_564.dat
branches/results_branch_565.dat
branches/results_branch_566.dat
branches/results_branch_567.dat
branches/results_branch_568.dat
branches/results_branch_569.dat
branches/results_branch_570.dat
branches/results_branch_571.dat
branches/results_branch_572.dat
branches/results_branch_573.dat
branches/results_branch_574.dat
branches/results_branch_575.dat
branches/results_branch_576.dat
branches/results_branch_577.dat
branches/results_branch_578.dat
branches/results_branch_579.dat
branches/results_branch_580.dat
branches/results_branch_581.dat
branches/results_branch_582.dat
branches/results_branch_583.dat
branches/results_branch_584.dat
branches/results_branch_585.dat
branches/results_branch_586.dat
branches/results_branch_587.dat
branches/results_branch_588.dat
branches/results_branch_589.dat
branches/results_branch_590.dat
branches/results_branch_591.dat
branches/results_branch_592.dat
branches/results_branch_593.dat
branches/results_branch_594.dat
branches/results_branch_595.dat
branches/results_branch_596.dat
branches/results_branch_597.dat
branches/results_branch_598.dat
branches/results_branch_599.dat
branches/results_branch_600.dat
branches/results_branch_601.dat
branches/results_branch_602.dat
branches/results_branch_603.dat
branches/results_branch_604.dat
branches/results_branch_605.dat
branches/results_branch_606.dat
branches/results_branch_607.dat
branches/results_branch_608.dat
branches/results_branch_609.dat
branches/results_branch_610.dat
branches/results_branch_611.dat
branches/results_branch_612.dat
branches/results_branch_613.dat
branches/results_branch_614.dat
branches/results_branch_615.dat
branches/results_branch_616.dat
branches/results_branch_617.dat
branches/results_branch_618.dat
branches/results_branch_619.dat
branches/results_branch_620.dat
branches/results_branch_621.dat
branches/results_branch_622.dat
branches/results_branch_623.dat
branches/results_branch_624.dat
branches/results_branch_625.dat
branches/results_branch_626.dat
branches/results_branch_627.dat
branches/results_branch_628.dat
branches/results_branch_629.dat
branches/results_branch_630.dat
branches/results_branch_631.dat
branches/results_branch_632.dat
branches/results_branch_633.dat
branches/results_branch_634.dat
branches/results_branch_635.dat
branches/results_branch_636.dat
branches/results_branch_637.dat
branches/results_branch_638.dat
branches/results_branch_639.dat
branches/results_branch_640.dat
branches/results_branch_641.dat
branches/results_branch_642.dat
branches/results_branch_643.dat
branches/results_branch_644.dat
branches/results_branch_645.dat
branches/results_branch_646.dat
branches/results_branch_647.dat
branches/results_branch_648.dat
branches/results_branch_649.dat
branches/results_branch_650.dat
branches/results_branch_651.dat
branches/results_branch_652.dat
branches/results_branch_653.dat
branches/results_branch_654.dat
branches/results_branch_655.dat
branches/results_branch_656.dat
branches/results_branch_657.dat
branches/results_branch_658.dat
branches/results_branch_659.dat
branches/results_branch_660.dat
branches/results_branch_661.dat
branches/results_branch_662.dat
branches/results_branch_663.dat
branches/results_branch_664.dat
branches/results_branch_665.dat
branches/results_branch_666.dat
branches/results_branch_667.dat
branches/results_branch_668.dat
branches/results_branch_669.dat
branches/results_branch_670.dat
branches/results_branch_671.dat
branches/results_branch_672.dat
branches/results_branch_673.dat
branches/results_branch_674.dat
branches/results_branch_675.dat
branches/results_branch_676.dat
branches/results_branch_677.dat
branches/results_branch_678.dat
branches/results_branch_679.dat
branches/results_branch_680.dat
branches/results_branch_681.dat
branches/results_branch_682.dat
branches/results_branch_683.dat
branches/results_branch_684.dat
branches/results_branch_685.dat
branches/results_branch_686.dat
branches/results_branch_687.dat
branches/results_branch_688.dat
branches/results_branch_689.dat
branches/results_branch_690.dat
branches/results_branch_691.dat
branches/results_branch_692.dat
branches/results_branch_693.dat
branches/results_branch_694.dat
branches/results_branch_695.dat
branches/results_branch_696.dat
branches/results_branch_697.dat
branches/results_branch_698.dat
branches/results_branch_699.dat
branches/results_branch_700.dat
branches/results_branch_701.dat
branches/results_branch_702.dat
branches/results_branch_703.dat
branches/results_branch_704.dat
branches/results_branch_705.dat
branches/results_branch_706.dat
branches/results_branch_707.dat
branches/results_branch_708.dat
branches/results_branch_709.dat
branches/results_branch_710.dat
branches/results_branch_711.dat
branches/results_branch_712.dat
branches/results_branch_713.dat
branches/results_branch_714.dat
branches/results_branch_715.dat
branches/results_branch_716.dat
branches/results_branch_717.dat
branches/results_branch_718.dat
branches/results_branch_719.dat
branches/results_branch_720.dat
branches/results_branch_721.dat
branches/results_branch_722.dat
branches/results_branch_723.dat
branches/results_branch_724.dat
branches/results_branch_725.dat
branches/results_branch_726.dat
branches/results_branch_727.dat
branches/results_branch_728.dat
branches/results_branch_729.dat
branches/results_branch_730.dat
branches/results_branch_731.dat
branches/results_branch_732.dat
branches/results_branch_733.dat
branches/results_branch_734.dat
branches/results_branch_735.dat
branches/results_branch_736.dat
branches/results_branch_737.dat
branches/results_branch_738.dat
branches/results_branch_739.dat
branches/results_branch_740.dat
branches/results_branch_741.dat
branches/results_branch_742.dat
branches/results_branch_743.dat
branches/results_branch_744.dat
branches/results_branch_745.dat
branches/results_branch_746.dat
branches/results_branch_747.dat
branches/results_branch_748.dat
branches/results_branch_749.dat
branches/results_branch_750.dat
branches/results_branch_751.dat
branches/results_branch_752.dat
branches/results_branch_753.dat
branches/results_branch_754.dat
branches/results_branch_755.dat
branches/results_branch_756.dat
branches/results_branch_757.dat
branches/results_branch_758.dat
branches/results_branch_759.dat
branches/results_branch_760.dat
branches/results_branch_761.dat
branches/results_branch_762.dat
branches/results_branch_763.dat
branches/results_branch_764.dat
branches/results_branch_765.dat
branches/results_branch_766.dat
branches/results_branch_767.dat
branches/results_branch_768.dat
branches/results_branch_769.dat
branches/results_branch_770.dat
branches/results_branch_771.dat
branches/results_branch_772.dat
branches/results_branch_773.dat
branches/results_branch_774.dat
branches/results_branch_775.dat
branches/results_branch_776.dat
branches/results_branch_777.dat
branches/results_branch_778.dat
branches/results_branch_779.dat
branches/results_branch_780.dat
branches/results_branch_781.dat
branches/results_branch_782.dat
branches/results_branch_783.dat
branches/results_branch_784.dat
branches/results_branch_785.dat
branches/results_branch_786.dat
branches/results_branch_787.dat
branches/results_branch_788.dat
branches/results_branch_789.dat
branches/results_branch_790.dat
branches/results_branch_791.dat
branches/results_branch_792.dat
branches/results_branch_793.dat
branches/results_branch_794.dat
branches/results_branch_795.dat
branches/results_branch_796.dat
branches/results_branch_797.dat
branches/results_branch_798.dat
branches/results_branch_799.dat
branches/results_branch_800.dat
branches/results_branch_801.dat
branches/results_branch_802.dat
branches/results_branch_803.dat
branches/results_branch_804.dat
branches/results_branch_805.dat
branches/results_branch_806.dat
branches/results_branch_807.dat
branches/results_branch_808.dat
branches/results_branch_809.dat
branches/results_branch_810.dat
branches/results_branch_811.dat
branches/results_branch_812.dat
branches/results_branch_813.dat
branches/results_branch_814.dat
branches/results_branch_815.dat
branches/results_branch_816.dat
branches/results_branch_817.dat
branches/results_branch_818.dat
branches/results_branch_819.dat
branches/results_branch_820.dat
branches/results_branch_821.dat
branches/results_branch_822.dat
branches/results_branch_823.dat
branches/results_branch_824.dat
branches/results_branch_825.dat
branches/results_branch_826.dat
branches/results_branch_827.dat
branches/results_branch_828.dat
branches/results_branch_829.dat
branches/results_branch_830.dat
branches/results_branch_831.dat
branches/results_branch_832.dat
branches/results_branch_833.dat
branches/results_branch_834.dat
branches/results_branch_835.dat
branches/results_branch_836.dat
branches/results_branch_837.dat
branches/results_branch_838.dat
branches/results_branch_839.dat
branches/results_branch_840.dat
branches/results_branch_841.dat
branches/results_branch_842.dat
branches/results_branch_843.dat
branches/results_branch_844.dat
branches/results_branch_845.dat
branches/results_branch_846.dat
branches/results_branch_847.dat
branches/results_branch_848.dat
branches/results_branch_849.dat
branches/results_branch_850.dat
branches/results_branch_851.dat
branches/results_branch_852.dat
branches/results_branch_853.dat
branches/results_branch_854.dat
branches/results_branch_855.dat
branches/results_branch_856.dat
branches/results_branch_857.dat
branches/results_branch_858.dat
branches/results_branch_859.dat
branches/results_branch_860.dat
branches/results_branch_861.dat
branches/results_branch_862.dat
branches/results_branch_863.dat
branches/results_branch_864.dat
branches/results_branch_865.dat
branches/results_branch_866.dat
branches/results_branch_867.dat
branches/results_branch_868.dat
branches/results_branch_869.dat
branches/results_branch_870.dat
branches/results_branch_871.dat
branches/results_branch_872.dat
branches/results_branch_873.dat
branches/results_branch_874.dat
branches/results_branch_875.dat
branches/results_branch_876.dat
branches/results_branch_877.dat
branches/results_branch_878.dat
branches/results_branch_879.dat
branches/results_branch_880.dat
branches/results_branch_881.dat
branches/results_branch_882.dat
branches/results_branch_883.dat
branches/results_branch_884.dat
branches/results_branch_885.dat
branches/results_branch_886.dat
branches/results_branch_887.dat
branches/results_branch_888.dat
branches/results_branch_889.dat
branches/results_branch_890.dat
branches/results_branch_891.dat
branches/results_branch_892.dat
branches/results_branch_893.dat
branches/results_branch_894.dat
branches/results_branch_895.dat
branches/results_branch_896.dat
branches/results_branch_897.dat
branches/results_branch_898.dat
branches/results_branch_899.dat
branches/results_branch_900.dat
branches/results_branch_901.dat
branches/results_branch_902.dat
branches/results_branch_903.dat
branches/results_branch_904.dat
branches/results_branch_905.dat
branches/results_branch_906.dat
branches/results_branch_907.dat
branches/results_branch_908.dat
branches/results_branch_909.dat
branches/results_branch_910.dat
branches/results_branch_911.dat
branches/results_branch_912.dat
branches/results_branch_913.dat
branches/results_branch_914.dat
branches/results_branch_915.dat
branches/results_branch_916.dat
branches/results_branch_917.dat
branches/results_branch_918.dat
branches/results_branch_919.dat
branches/results_branch_920.dat
branches/results_branch_921.dat
branches/results_branch_922.dat
branches/results_branch_923.dat
branches/results_branch_924.dat
branches/results_branch_925.dat
branches/results_branch_926.dat
branches/results_branch_927.dat
branches/results_branch_928.dat
branches/results_branch_929.dat
branches/results_branch_930.dat
branches/results_branch_931.dat
branches/results_branch_932.dat
branches/results_branch_933.dat
branches/results_branch_934.dat
branches/results_branch_935.dat
branches/results_branch_936.dat
branches/results_branch_937.dat
branches/results_branch_938.dat
branches/results_branch_939.dat
branches/results_branch_940.dat
branches/results_branch_941.dat
branches/results_branch_942.dat
branches/results_branch_943.dat
branches/results_branch_944.dat
branches/results_branch_945.dat
branches/results_branch_946.dat
branches/results_branch_947.dat
branches/results_branch_948.dat
branches/results_branch_949.dat
branches/results_branch_950.dat
branches/results_branch_951.dat
branches/results_branch_952.dat
branches/results_branch_953.dat
branches/results_branch_954.dat
branches/results_branch_955.dat
branches/results_branch_956.dat
branches/results_branch_957.dat
branches/results_branch_958.dat
branches/results_branch_959.dat
branches/results_branch_960.dat
branches/results_branch_961.dat
branches/results_branch_962.dat
branches/results_branch_963.dat
branches/results_branch_964.dat
branches/results_branch_965.dat
branches/results_branch_966.dat
branches/results_branch_967.dat
branches/results_branch_968.dat
branches/results_branch_969.dat
branches/results_branch_970.dat
branches/results_branch_971.dat
branches/results_branch_972.dat
branches/results_branch_973.dat
branches/results_branch_974.dat
branches/results_branch_975.dat
branches/results_branch_976.dat
branches/results_branch_977.dat
branches/results_branch_978.dat
branches/results_branch_979.dat
branches/results_branch_980.dat
branches/results_branch_981.dat
branches/results_branch_982.dat
branches/results_branch_983.dat
branches/results_branch_984.dat
branches/results_branch_985.dat
branches/results_branch_986.dat
branches/results_branch_987.dat
branches/results_branch_988.dat
branches/results_branch_989.dat
branches/results_branch_990.dat
branches/results_branch_991.dat
branches/results_branch_992.dat
branches/results_branch_993.dat
branches/results_branch_994.dat
branches/results_branch_995.dat
branches/results_branch_996.dat
branches/results_branch_997.dat
branches/results_branch_998.dat
branches/results_branch_999.dat
branches/results_branch_1000.dat
branches/results_branch_1001.dat
branches/results_branch_1002.dat
branches/results_branch_1003.dat
branches/results_branch_1004.dat
branches/results_branch_1005.dat
branches/results_branch_1006.dat
branches/results_branch_1007.dat
branches/results_branch_1008.dat
branches/results_branch_1009.dat
branches/results_branch_1010.dat
branches/results_branch_1011.dat
branches/results_branch_1012.dat
branches/results_branch_1013.dat
branches/results_branch_1014.dat
branches/results_branch_1015.dat
branches/results_branch_1016.dat
branches/results_branch_1017.dat
branches/results_branch_1018.dat
branches/results_branch_1019.dat
branches/results_branch_1020.dat
branches/results_branch_1021.dat
branches/results_branch_1022.dat
branches/results_branch_1023.dat
branches/results_branch_1024.dat
branches/results_branch_1025.dat
branches/results_branch_1026.dat
branches/results_branch_1027.dat
branches/results_branch_1028.dat
branches/results_branch_1029.dat
branches/results_branch_1030.dat
branches/results_branch_1031.dat
branches/results_branch_1032.dat
branches/results_branch_1033.dat
branches/results_branch_1034.dat
branches/results_branch_1035.dat
branches/results_branch_1036.dat
branches/results_branch_1037.dat
branches/results_branch_1038.dat
branches/results_branch_1039.dat
branches/results_branch_1040.dat
branches/results_branch_1041.dat
branches/results_branch_1042.dat
branches/results_branch_1043.dat
branches/results_branch_1044.dat
branches/results_branch_1045.dat
branches/results_branch_1046.dat
branches/results_branch_1047.dat
branches/results_branch_1048.dat
branches/results_branch_1049.dat
branches/results_branch_1050.dat
branches/results_branch_1051.dat
branches/results_branch_1052.dat
branches/results_branch_1053.dat
branches/results_branch_1054.dat
branches/results_branch_1055.dat
branches/results_branch_1056.dat
branches/results_branch_1057.dat
branches/results_branch_1058.dat
branches/results_branch_1059.dat
branches/results_branch_1060.dat
branches/results_branch_1061.dat
branches/results_branch_1062.dat
branches/results_branch_1063.dat
branches/results_branch_1064.dat
branches/results_branch_1065.dat
branches/results_branch_1066.dat
branches/results_branch_1067.dat
branches/results_branch_1068.dat
branches/results_branch_1069.dat
branches/results_branch_1070.dat
branches/results_branch_1071.dat
branches/results_branch_1072.dat
branches/results_branch_1073.dat
branches/results_branch_1074.dat
branches/results_branch_1075.dat
branches/results_branch_1076.dat
branches/results_branch_1077.dat
branches/results_branch_1078.dat
branches/results_branch_1079.dat
branches/results_branch_1080.dat
branches/results_branch_1081.dat
branches/results_branch_1082.dat
branches/results_branch_1083.dat
branches/results_branch_1084.dat
branches/results_branch_1085.dat
branches/results_branch_1086.dat
branches/results_branch_1087.dat
branches/results_branch_1088.dat
branches/results_branch_1089.dat
branches/results_branch_1090.dat
branches/results_branch_1091.dat
branches/results_branch_1092.dat
branches/results_branch_1093.dat
branches/results_branch_1094.dat
branches/results_branch_1095.dat
branches/results_branch_1096.dat
branches/results_branch_1097.dat
branches/results_branch_1098.dat
branches/results_branch_1099.dat
branches/results_branch_1100.dat
branches/results_branch_1101.dat
branches/results_branch_1102.dat
branches/results_branch_1103.dat
branches/results_branch_1104.dat
branches/results_branch_1105.dat
branches/results_branch_1106.dat
branches/results_branch_1107.dat
branches/results_branch_1108.dat
branches/results_branch_1109.dat
branches/results_branch_1110.dat
branches/results_branch_1111.dat
branches/results_branch_1112.dat
branches/results_branch_1113.dat
branches/results_branch_1114.dat
branches/results_branch_1115.dat
branches/results_branch_1116.dat
branches/results_branch_1117.dat
branches/results_branch_1118.dat
branches/results_branch_1119.dat
branches/results_branch_1120.dat
branches/results_branch_1121.dat
branches/results_branch_1122.dat
branches/results_branch_1123.dat
branches/results_branch_1124.dat
branches/results_branch_1125.dat
branches/results_branch_1126.dat
branches/results_branch_1127.dat
branches/results_branch_1128.dat
branches/results_branch_1129.dat
branches/results_branch_1130.dat
branches/results_branch_1131.dat
branches/results_branch_1132.dat
branches/results_branch_1133.dat
branches/results_branch_1134.dat
branches/results_branch_1135.dat
branches/results_branch_1136.dat
branches/results_branch_1137.dat
branches/results_branch_1138.dat
branches/results_branch_1139.dat
branches/results_branch_1140.dat
branches/results_branch_1141.dat
branches/results_branch_1142.dat
branches/results_branch_1143.dat
branches/results_branch_1144.dat
branches/results_branch_1145.dat
branches/results_branch_1146.dat
branches/results_branch_1147.dat
branches/results_branch_1148.dat
branches/results_branch_1149.dat
branches/results_branch_1150.dat
branches/results_branch_1151.dat
branches/results_branch_1152.dat
branches/results_branch_1153.dat
branches/results_branch_1154.dat
branches/results_branch_1155.dat
branches/results_branch_1156.dat
branches/results_branch_1157.dat
branches/results_branch_1158.dat
branches/results_branch_1159.dat
branches/results_branch_1160.dat
branches/results_branch_1161.dat
branches/results_branch_1162.dat
branches/results_branch_1163.dat
branches/results_branch_1164.dat
branches/results_branch_1165.dat
branches/results_branch_1166.dat
branches/results_branch_1167.dat
branches/results_branch_1168.dat
branches/results_branch_1169.dat
branches/results_branch_1170.dat
branches/results_branch_1171.dat
branches/results_branch_1172.dat
branches/results_branch_1173.dat
branches/results_branch_1174.dat
branches/results_branch_1175.dat
branches/results_branch_1176.dat
branches/results_branch_1177.dat
branches/results_branch_1178.dat
branches/results_branch_1179.dat
branches/results_branch_1180.dat
branches/results_branch_1181.dat
branches/results_branch_1182.dat
branches/results_branch_1183.dat
branches/results_branch_1184.dat
branches/results_branch_1185.dat
branches/results_branch_1186.dat
branches/results_branch_1187.dat
branches/results_branch_1188.dat
branches/results_branch_1189.dat
branches/results_branch_1190.dat
branches/results_branch_1191.dat
branches/results_branch_1192.dat
branches/results_branch_1193.dat
branches/results_branch_1194.dat
branches/results_branch_1195.dat
branches/results_branch_1196.dat
branches/results_branch_1197.dat
branches/results_branch_1198.dat
branches/results_branch_1199.dat
branches/results_branch_1200.dat
branches/results_branch_1201.dat
branches/results_branch_1202.dat
branches/results_branch_1203.dat
branches/results_branch_1204.dat
branches/results_branch_1205.dat
branches/results_branch_1206.dat
branches/results_branch_1207.dat
branches/results_branch_1208.dat
branches/results_branch_1209.dat
branches/results_branch_1210.dat
branches/results_branch_1211.dat
branches/results_branch_1212.dat
branches/results_branch_1213.dat
branches/results_branch_1214.dat
branches/results_branch_1215.dat
branches/results_branch_1216.dat
branches/results_branch_1217.dat
branches/results_branch_1218.dat
branches/results_branch_1219.dat
branches/results_branch_1220.dat
branches/results_branch_1221.dat
branches/results_branch_1222.dat
branches/results_branch_1223.dat
branches/results_branch_1224.dat
branches/results_branch_1225.dat
branches/results_branch_1226.dat
branches/results_branch_1227.dat
branches/results_branch_1228.dat
branches/results_branch_1229.dat
branches/results_branch_1230.dat
branches/results_branch_1231.dat
branches/results_branch_1232.dat
branches/results_branch_1233.dat
branches/results_branch_1234.dat
branches/results_branch_1235.dat
branches/results_branch_1236.dat
branches/results_branch_1237.dat
branches/results_branch_1238.dat
branches/results_branch_1239.dat
branches/results_branch_1240.dat
branches/results_branch_1241.dat
branches/results_branch_1242.dat
branches/results_branch_1243.dat
branches/results_branch_1244.dat
branches/results_branch_1245.dat
branches/results_branch_1246.dat
branches/results_branch_1247.dat
branches/results_branch_1248.dat
branches/results_branch_1249.dat
branches/results_branch_1250.dat
branches/results_branch_1251.dat
branches/results_branch_1252.dat
branches/results_branch_1253.dat
branches/results_branch_1254.dat
branches/results_branch_1255.dat
branches/results_branch_1256.dat
branches/results_branch_1257.dat
branches/results_branch_1258.dat
branches/results_branch_1259.dat
branches/results_branch_1260.dat
branches/results_branch_1261.dat
branches/results_branch_1262.dat
branches/results_branch_1263.dat
branches/results_branch_1264.dat
branches/results_branch_1265.dat
branches/results_branch_1266.dat
branches/results_branch_1267.dat
branches/results_branch_1268.dat
branches/results_branch_1269.dat
branches/results_branch_1270.dat
branches/results_branch_1271.dat
branches/results_branch_1272.dat
branches/results_branch_1273.dat
branches/results_branch_1274.dat
branches/results_branch_1275.dat
branches/results_branch_1276.dat
branches/results_branch_1277.dat
branches/results_branch_1278.dat
branches/results_branch_1279.dat
branches/results_branch_1280.dat
branches/results_branch_1281.dat
branches/results_branch_1282.dat
branches/results_branch_1283.dat
branches/results_branch_1284.dat
branches/results_branch_1285.dat
branches/results_branch_1286.dat
branches/results_branch_1287.dat
branches/results_branch_1288.dat
branches/results_branch_1289.dat
branches/results_branch_1290.dat
branches/results_branch_1291.dat
branches/results_branch_1292.dat
branches/results_branch_1293.dat
branches/results_branch_1294.dat
branches/results_branch_1295.dat
branches/results_branch_1296.dat
branches/results_branch_1297.dat
branches/results_branch_1298.dat
branches/results_branch_1299.dat
branches/results_branch_1300.dat
branches/results_branch_1301.dat
branches/results_branch_1302.dat
branches/results_branch_1303.dat
branches/results_branch_1304.dat
branches/results_branch_1305.dat
branches/results_branch_1306.dat
branches/results_branch_1307.dat
branches/results_branch_1308.dat
branches/results_branch_1309.dat
branches/results_branch_1310.dat
branches/results_branch_1311.dat
branches/results_branch_1312.dat
branches/results_branch_1313.dat
branches/results_branch_1314.dat
branches/results_branch_1315.dat
branches/results_branch_1316.dat
branches/results_branch_1317.dat
branches/results_branch_1318.dat
branches/results_branch_1319.dat
branches/results_branch_1320.dat
branches/results_branch_1321.dat
branches/results_branch_1322.dat
branches/results_branch_1323.dat
branches/results_branch_1324.dat
branches/results_branch_1325.dat
branches/results_branch_1326.dat
branches/results_branch_1327.dat
branches/results_branch_1328.dat
branches/results_branch_1329.dat
branches/results_branch_1330.dat
branches/results_branch_1331.dat
branches/results_branch_1332.dat
branches/results_branch_1333.dat
branches/results_branch_1334.dat
branches/results_branch_1335.dat
branches/results_branch_1336.dat
branches/results_branch_1337.dat
branches/results_branch_1338.dat
branches/results_branch_1339.dat
branches/results_branch_1340.dat
branches/results_branch_1341.dat
branches/results_branch_1342.dat
branches/results_branch_1343.dat
branches/results_branch_1344.dat
branches/results_branch_1345.dat
branches/results_branch_1346.dat
branches/results_branch_1347.dat
branches/results_branch_1348.dat
branches/results_branch_1349.dat
branches/results_branch_1350.dat
branches/results_branch_1351.dat
branches/results_branch_1352.dat
branches/results_branch_1353.dat
branches/results_branch_1354.dat
branches/results_branch_1355.dat
branches/results_branch_1356.dat
branches/results_branch_1357.dat
branches/results_branch_1358.dat
branches/results_branch_1359.dat
branches/results_branch_1360.dat
branches/results_branch_1361.dat
branches/results_branch_1362.dat
branches/results_branch_1363.dat
branches/results_branch_1364.dat
branches/results_branch_1365.dat
branches/results_branch_1366.dat
branches/results_branch_1367.dat
branches/results_branch_1368.dat
branches/results_branch_1369.dat
branches/results_branch_1370.dat
branches/results_branch_1371.dat
branches/results_branch_1372.dat
branches/results_branch_1373.dat
branches/results_branch_1374.dat
branches/results_branch_1375.dat
branches/results_branch_1376.dat
branches/results_branch_1377.dat
branches/results_branch_1378.dat
branches/results_branch_1379.dat
branches/results_branch_1380.dat
branches/results_branch_1381.dat
branches/results_branch_1382.dat
branches/results_branch_1383.dat
branches/results_branch_1384.dat
branches/results_branch_1385.dat
branches/results_branch_1386.dat
branches/results_branch_1387.dat
branches/results_branch_1388.dat
branches/results_branch_1389.dat
branches/results_branch_1390.dat
branches/results_branch_1391.dat
branches/results_branch_1392.dat
branches/results_branch_1393.dat
branches/results_branch_1394.dat
branches/results_branch_1395.dat
branches/results_branch_1396.dat
branches/results_branch_1397.dat
branches/results_branch_1398.dat
branches/results_branch_1399.dat
branches/results_branch_1400.dat
branches/results_branch_1401.dat
branches/results_branch_1402.dat
branches/results_branch_1403.dat
branches/results_branch_1404.dat
branches/results_branch_1405.dat
branches/results_branch_1406.dat
branches/results_branch_1407.dat
branches/results_branch_1408.dat
branches/results_branch_1409.dat
branches/results_branch_1410.dat
branches/results_branch_1411.dat
branches/results_branch_1412.dat
branches/results_branch_1413.dat
branches/results_branch_1414.dat
branches/results_branch_1415.dat
branches/results_branch_1416.dat
branches/results_branch_1417.dat
branches/results_branch_1418.dat
branches/results_branch_1419.dat
branches/results_branch_1420.dat
branches/results_branch_1421.dat
branches/results_branch_1422.dat
branches/results_branch_1423.dat
branches/results_branch_1424.dat
branches/results_branch_1425.dat
branches/results_branch_1426.dat
branches/results_branch_1427.dat
branches/results_branch_1428.dat
branches/results_branch_1429.dat
branches/results_branch_1430.dat
branches/results_branch_1431.dat
branches/results_branch_1432.dat
branches/results_branch_1433.dat
branches/results_branch_1434.dat
branches/results_branch_1435.dat
branches/results_branch_1436.dat
branches/results_branch_1437.dat
branches/results_branch_1438.dat
branches/results_branch_1439.dat
branches/results_branch_1440.dat
branches/results_branch_1441.dat
branches/results_branch_1442.dat
branches/results_branch_1443.dat
branches/results_branch_1444.dat
branches/results_branch_1445.dat
branches/results_branch_1446.dat
branches/results_branch_1447.dat
branches/results_branch_1448.dat
branches/results_branch_1449.dat
branches/results_branch_1450.dat
branches/results_branch_1451.dat
branches/results_branch_1452.dat
branches/results_branch_1453.dat
branches/results_branch_1454.dat
branches/results_branch_1455.dat
branches/results_branch_1456.dat
branches/results_branch_1457.dat
branches/results_branch_1458.dat
branches/results_branch_1459.dat
branches/results_branch_1460.dat
branches/results_branch_1461.dat
branches/results_branch_1462.dat
branches/results_branch_1463.dat
branches/results_branch_1464.dat
branches/results_branch_1465.dat
branches/results_branch_1466.dat
branches/results_branch_1467.dat
branches/results_branch_1468.dat
branches/results_branch_1469.dat
branches/results_branch_1470.dat
branches/results_branch_1471.dat
branches/results_branch_1472.dat
branches/results_branch_1473.dat
branches/results_branch_1474.dat
branches/results_branch_1475.dat
branches/results_branch_1476.dat
branches/results_branch_1477.dat
branches/results_branch_1478.dat
branches/results_branch_1479.dat
branches/results_branch_1480.dat
branches/results_branch_1481.dat
branches/results_branch_1482.dat
branches/results_branch_1483.dat
branches/results_branch_1484.dat
branches/results_branch_1485.dat
branches/results_branch_1486.dat
branches/results_branch_1487.dat
branches/results_branch_1488.dat
branches/results_branch_1489.dat
branches/results_branch_1490.dat
branches/results_branch_1491.dat
branches/results_branch_1492.dat
branches/results_branch_1493.dat
branches/results_branch_1494.dat
branches/results_branch_1495.dat
branches/results_branch_1496.dat
branches/results_branch_1497.dat
branches/results_branch_1498.dat
branches/results_branch_1499.dat
branches/results_branch_1500.dat
branches/results_branch_1501.dat
branches/results_branch_1502.dat
branches/results_branch_1503.dat
branches/results_branch_1504.dat
branches/results_branch_1505.dat
branches/results_branch_1506.dat
branches/results_branch_1507.dat
branches/results_branch_1508.dat
branches/results_branch_1509.dat
branches/results_branch_1510.dat
branches/results_branch_1511.dat
branches/results_branch_1512.dat
branches/results_branch_1513.dat
branches/results_branch_1514.dat
branches/results_branch_1515.dat
branches/results_branch_1516.dat
branches/results_branch_1517.dat
branches/results_branch_1518.dat
branches/results_branch_1519.dat
branches/results_branch_1520.dat
branches/results_branch_1521.dat
branches/results_branch_1522.dat
branches/results_branch_1523.dat
branches/results_branch_1524.dat
branches/results_branch_1525.dat
branches/results_branch_1526.dat
branches/results_branch_1527.dat
branches/results_branch_1528.dat
branches/results_branch_1529.dat
branches/results_branch_1530.dat
branches/results_branch_1531.dat
branches/results_branch_1532.dat
branches/results_branch_1533.dat
branches/results_branch_1534.dat
branches/results_branch_1535.dat
branches/results_branch_1536.dat
branches/results_branch_1537.dat
branches/results_branch_1538.dat
branches/results_branch_1539.dat
branches/results_branch_1540.dat
branches/results_branch_1541.dat
branches/results_branch_1542.dat
branches/results_branch_1543.dat
branches/results_branch_1544.dat
branches/results_branch_1545.dat
branches/results_branch_1546.dat
branches/results_branch_1547.dat
branches/results_branch_1548.dat
branches/results_branch_1549.dat
branches/results_branch_1550.dat
branches/results_branch_1551.dat
branches/results_branch_1552.dat
branches/results_branch_1553.dat
branches/results_branch_1554.dat
branches/results_branch_1555.dat
branches/results_branch_1556.dat
branches/results_branch_1557.dat
branches/results_branch_1558.dat
branches/results_branch_1559.dat
branches/results_branch_1560.dat
branches/results_branch_1561.dat
branches/results_branch_1562.dat
branches/results_branch_1563.dat
branches/results_branch_1564.dat
branches/results_branch_1565.dat
branches/results_branch_1566.dat
branches/results_branch_1567.dat
branches/results_branch_1568.dat
branches/results_branch_1569.dat
branches/results_branch_1570.dat
branches/results_branch_1571.dat
branches/results_branch_1572.dat
branches/results_branch_1573.dat
branches/results_branch_1574.dat
branches/results_branch_1575.dat
branches/results_branch_1576.dat
branches/results_branch_1577.dat
branches/results_branch_1578.dat
branches/results_branch_1579.dat
branches/results_branch_1580.dat
branches/results_branch_1581.dat
branches/results_branch_1582.dat
branches/results_branch_1583.dat
branches/results_branch_1584.dat
branches/results_branch_1585.dat
branches/results_branch_1586.dat
branches/results_branch_1587.dat
branches/results_branch_1588.dat
branches/results_branch_1589.dat
branches/results_branch_1590.dat
branches/results_branch_1591.dat
branches/results_branch_1592.dat
branches/results_branch_1593.dat
branches/results_branch_1594.dat
branches/results_branch_1595.dat
branches/results_branch_1596.dat
branches/results_branch_1597.dat
branches/results_branch_1598.dat
branches/results_branch_1599.dat
branches/results_branch_1600.dat
branches/results_branch_1601.dat
branches/results_branch_1602.dat
branches/results_branch_1603.dat
branches/results_branch_1604.dat
branches/results_branch_1605.dat
branches/results_branch_1606.dat
branches/results_branch_1607.dat
branches/results_branch_1608.dat
branches/results_branch_1609.dat
branches/results_branch_1610.dat
branches/results_branch_1611.dat
branches/results_branch_1612.dat
branches/results_branch_1613.dat
branches/results_branch_1614.dat
branches/results_branch_1615.dat
branches/results_branch_1616.dat
branches/results_branch_1617.dat
branches/results_branch_1618.dat
branches/results_branch_1619.dat
branches/results_branch_1620.dat
branches/results_branch_1621.dat
branches/results_branch_1622.dat
branches/results_branch_1623.dat
branches/results_branch_1624.dat
branches/results_branch_1625.dat
branches/results_branch_1626.dat
branches/results_branch_1627.dat
branches/results_branch_1628.dat
branches/results_branch_1629.dat
branches/results_branch_1630.dat
branches/results_branch_1631.dat
branches/results_branch_1632.dat
branches/results_branch_1633.dat
branches/results_branch_1634.dat
branches/results_branch_1635.dat
branches/results_branch_1636.dat


==> data/results/planning/parking/results_obstacles.dat <==
-4.56448,4.49276
-4.29918,4.5313
-3.92393,4.5034
-3.83145,4.5052
-3.58615,4.4242
-3.21731,4.57533
-2.99529,4.52694
-2.71479,4.54588
-2.57919,4.46994
-2.20513,4.47643
-1.91555,4.54434
-1.82478,4.56732
-1.51113,4.4961
-1.28939,4.44164
-0.93041,4.4231
-0.749208,4.46833
-0.501054,4.42838
-0.324594,4.47972
0.0724181,4.49378
0.171265,4.54729
0.434439,4.53298
0.77267,4.53945
1.068,4.46611
1.25232,4.56055
1.55976,4.48519
1.74439,4.44371
2.01254,4.41828
2.24973,4.54345
2.56838,4.55986
2.69973,4.43532
2.96055,4.485
3.28672,4.45448
3.46807,4.52661
3.78174,4.48035
3.93832,4.56048
4.3297,4.43843
4.48403,4.51136
4.74799,4.58069
4.94746,4.52262
5.27647,4.55304
5.49588,4.44807
5.82029,4.43735
5.9843,4.56749
6.19088,4.47643
6.43614,4.49218
6.74165,4.57554
6.95017,4.57156
7.31315,4.50104
7.55557,4.49339
7.77323,4.55682
8.03539,4.57952
8.21313,4.50253
8.48495,4.5659
8.79021,4.53774
9.03614,4.41584
9.25437,4.42391
9.49807,4.53186
9.82291,4.56825
9.93686,4.58564
10.2406,4.50257
10.4895,4.55366
10.4495,4.68938
10.5204,4.91265
10.5398,5.2356
10.5316,5.55887
10.5575,5.6768
10.5227,5.94987
10.4805,6.32832
10.4596,6.46221
10.5497,6.71188
10.4145,7.08457
10.556,7.23218
10.4435,7.4401
10.4575,7.68029
10.5236,8.05158
10.5443,8.27335
10.5172,8.46829
10.4331,8.75457
10.5154,9.03552
10.4408,9.31304
10.5099,9.4678
10.505,9.76542
10.4879,9.97729
10.4907,10.2304
10.4262,10.4569
10.5308,10.79
10.5778,11.077
10.4931,11.2782
10.5185,11.4388
10.4727,11.754
10.4151,12.025
10.5731,12.3323
10.5602,12.4923
10.4164,12.7862
10.4889,13.044
10.5342,13.2944
10.4132,13.4265
10.5706,13.7932
10.4136,14.0032
10.5077,14.2003
10.5222,14.5366
10.4616,14.7276
10.4668,14.9307
10.5483,15.1722
10.4405,15.4645
10.4961,15.7535
10.4388,16.0584
10.5136,16.2205
10.5852,16.4128
10.4176,16.7482
10.5418,17.0063
10.4339,17.1954
10.52,17.4345
10.5795,17.8092
10.4578,17.9868
10.5696,18.2956
10.4916,18.529
10.4492,18.7582
10.4433,18.9881
10.5328,19.3088
10.5828,19.4266
10.7972,19.4563
11.0471,19.5436
11.2818,19.4189
11.4513,19.5267
11.7275,19.4534
11.9415,19.4405
12.2783,19.5786
12.5212,19.4156
12.7888,19.4219
13.0034,19.4239
13.3335,19.4701
13.5426,19.4425
13.827,19.4571
13.9342,19.4405
14.1809,19.477
14.4698,19.5134
14.7952,19.535
15.0762,19.4759
15.2421,19.4546
15.4863,19.4632
15.7004,19.5048
16.0636,19.537
16.2295,19.493
16.5517,19.4131
16.7788,19.4452
16.936,19.5781
17.2686,19.4733
17.5017,19.5585
17.7202,19.5231
17.9197,19.5467
18.2534,19.4511
18.4281,19.5361
18.7083,19.4787
18.9532,19.4947
19.3335,19.4185
19.418,19.516
19.4702,19.2564
19.4831,19.0817
19.5643,18.6885
19.5244,18.5756
19.5552,18.2627
19.5779,17.9397
19.4726,17.6794
19.4164,17.5625
19.5305,17.2847
19.4461,16.973
19.4371,16.7013
19.5151,16.4171
19.5459,16.176
19.5745,15.9878
19.558,15.7678
19.5034,15.4407
19.513,15.2555
19.5292,15.0085
19.5294,14.7625
19.4897,14.5004
19.418,14.2539
19.4186,13.9313
19.5091,13.7694
19.5476,13.4977
19.5345,13.2477
19.5368,12.9609
19.4615,12.7553
19.4537,12.5171
19.5735,12.3062
19.4528,12.0699
19.5265,11.8263
19.5628,11.5792
19.434,11.2854
19.4314,10.93
19.4728,10.7951
19.4704,10.5128
19.4479,10.333
19.4986,10.0534
19.4404,9.68862
19.4791,9.48672
19.5265,9.17302
19.5696,9.07021
19.4424,8.668
19.5039,8.46101
19.5152,8.30458
19.577,8.01398
19.5666,7.69567
19.5383,7.42525
19.5663,7.17822
19.4854,7.03057
19.5548,6.79714
19.5694,6.49763
19.4786,6.28283
19.4259,5.99609
19.4542,5.83328
19.5317,5.47592
19.5515,5.17536
19.4972,4.99994
19.5757,4.68808
19.4266,4.48393
19.8311,4.44716
19.9469,4.51324
20.265,4.47694
20.5175,4.43854
20.8367,4.48298
21.0559,4.47799
21.2465,4.52564
21.5523,4.47509
21.721,4.43786
22.0292,4.46757
22.2679,4.57365
22.5029,4.45872
22.8084,4.52356
22.9927,4.43978
23.279,4.5516
23.463,4.46861
23.7884,4.45308
23.9778,4.42542
24.2616,4.48645
24.4638,4.47507
24.7656,4.49354
25.0778,4.42133
25.2668,4.56373
25.4308,4.55834
25.7778,4.41581
25.9466,4.50404
26.2885,4.55899
26.528,4.52503
26.7561,4.4691
26.9899,4.46092
27.183,4.55887
27.4708,4.50629
27.8252,4.45506
28.0169,4.45572
28.1968,4.5588
28.5216,4.53004
28.815,4.43273
29.0308,4.49205
29.1681,4.56214
29.5282,4.42299
29.7114,4.44337
30.0695,4.51648
30.2834,4.51213
30.4885,4.44805
30.7102,4.45525
30.996,4.58075
31.2005,4.54943
31.5805,4.51285
31.6851,4.50032
32.0009,4.43322
32.2796,4.48017
32.5579,4.4341
32.7759,4.56102
32.931,4.47567
33.2884,4.51417
33.44,4.44209
33.78,4.56764
33.9723,4.53494
34.3011,4.46189
34.4422,4.42531
34.5438,4.1913
34.5478,3.98844
34.5751,3.7091
34.5512,3.44994
34.4791,3.32499
34.5204,2.97486
34.4471,2.80095
34.4157,2.43254
34.5271,2.22942
34.4705,2.07251
34.4814,1.80802
34.4352,1.57736
34.4741,1.26258
34.5602,1.05553
34.4887,0.723602
34.5733,0.542802
34.5484,0.26961
34.4676,-0.0654636
34.4358,-0.315445
34.5438,-0.50719
34.4536,-0.717809
34.562,-1.06647
34.5777,-1.32695
34.4372,-1.54769
34.5174,-1.8281
34.5547,-2.08193
34.583,-2.22006
34.4542,-2.4843
34.4524,-2.75913
34.5758,-2.99764
34.5629,-3.23084
34.5217,-3.47473
34.4171,-3.80114
34.5106,-4.06638
34.4366,-4.24254
34.5677,-4.52405
34.2149,-4.42772
34.0823,-4.44787
33.741,-4.46606
33.4944,-4.51723
33.2443,-4.49692
33.0699,-4.56353
32.7831,-4.51588
32.418,-4.55379
32.2106,-4.51599
32.0389,-4.47674
31.6625,-4.52687
31.4986,-4.53175
31.1867,-4.51979
30.9223,-4.45353
30.8308,-4.41266
30.4737,-4.55267
30.2575,-4.55222
30.0024,-4.4811
29.8022,-4.56183
29.5042,-4.48747
29.2813,-4.43969
28.9706,-4.45729
28.733,-4.4903
28.52,-4.48006
28.1694,-4.52739
27.9425,-4.51333
27.7903,-4.52351
27.4277,-4.51432
27.2194,-4.4888
27.0056,-4.57696
26.6818,-4.49133
26.4348,-4.57711
26.3231,-4.43726
26.0086,-4.43939
25.7788,-4.41719
25.4404,-4.53792
25.2671,-4.57649
25.0786,-4.53811
24.7379,-4.55274
24.5454,-4.46977
24.2821,-4.55802
24.0737,-4.58683
23.6937,-4.47055
23.5031,-4.50578
23.1789,-4.5096
23.0266,-4.43309
22.6982,-4.58469
22.4316,-4.4893
22.2055,-4.58224
22.0676,-4.4917
21.7477,-4.42359
21.5086,-4.45567
21.1927,-4.52093
21.0817,-4.53476
20.8183,-4.54369
20.5594,-4.46352
20.2546,-4.57148
20.0494,-4.53362
19.7949,-4.47456
19.4395,-4.50784
19.1909,-4.51591
18.9418,-4.41505
18.7209,-4.52549
18.4689,-4.47526
18.1691,-4.57381
17.9984,-4.54327
17.7778,-4.58721
17.4302,-4.42028
17.1914,-4.56712
17.0807,-4.54893
16.707,-4.54497
16.7586,-4.68846
16.7601,-4.92965
16.7954,-5.1628
16.7281,-5.45703
16.7966,-5.72521
16.6804,-5.93641
16.8254,-6.28655
16.8332,-6.44213
16.6957,-6.70359
16.6682,-7.0218
16.6963,-7.23303
16.7587,-7.45153
16.7865,-7.68288
16.8366,-8.00004
16.7935,-8.2168
16.6925,-8.53801
16.8219,-8.76762
16.8204,-8.99154
16.7086,-9.29623
16.7212,-9.50825
16.7792,-9.69414
16.7573,-9.9569
16.7953,-10.2663
16.7854,-10.4718
16.7109,-10.7847
16.8295,-10.9296
16.583,-11.0158
16.3018,-10.9821
15.9317,-11.0747
15.7296,-11.0191
15.5103,-10.9652
15.1645,-11.0197
15.0115,-11.0405
14.6908,-10.946
14.446,-10.9741
14.1752,-11.0212
13.9988,-11.0497
13.7243,-10.9314
13.4894,-10.9156
13.2634,-11.0624
13,-11.073
12.6928,-11.0219
12.6913,-10.7946
12.801,-10.5436
12.7587,-10.2473
12.7241,-10.0154
12.8227,-9.73799
12.7326,-9.44639
12.6701,-9.31473
12.8321,-9.05124
12.8079,-8.78394
12.8349,-8.52925
12.6769,-8.21821
12.6982,-8.05881
12.6971,-7.68493
12.6784,-7.54427
12.753,-7.1856
12.7669,-6.91482
12.8065,-6.71737
12.7724,-6.51809
12.736,-6.25389
12.8049,-6.03591
12.7455,-5.76238
12.7437,-5.47234
12.7609,-5.22067
12.7767,-5.03855
12.6634,-4.82714
12.7001,-4.54311
12.5417,-4.50469
12.324,-4.54364
12.0322,-4.50456
11.7511,-4.44136
11.5828,-4.56148
11.2319,-4.45264
10.992,-4.47614
10.7924,-4.53988
10.4441,-4.44965
10.176,-4.4403
10.0778,-4.42196
9.72851,-4.44248
9.45251,-4.43675
9.32956,-4.43542
9.04377,-4.51444
8.73315,-4.52414
8.44819,-4.44337
8.33152,-4.51455
8.03937,-4.51486
7.76809,-4.4147
7.41324,-4.56472
7.28112,-4.54605
7.03163,-4.56195
6.76729,-4.5746
6.44802,-4.4593
6.33019,-4.45792
5.9502,-4.44065
5.70076,-4.54013
5.55877,-4.47851
5.2426,-4.46058
4.98475,-4.5696
4.73876,-4.54507
4.52307,-4.49219
4.17631,-4.57905
3.99481,-4.52827
3.81191,-4.53875
3.53558,-4.43518
3.19435,-4.49459
3.03943,-4.54632
2.70411,-4.4436
2.56438,-4.58073
2.24785,-4.52533
1.94138,-4.53319
1.68881,-4.42883
1.51605,-4.44237
1.19948,-4.48563
0.939635,-4.53368
0.727007,-4.58138
0.423915,-4.45265
0.215502,-4.41823
0.0346194,-4.56047
-0.238544,-4.46693
-0.507203,-4.55919
-0.835319,-4.44654
-0.988889,-4.48676
-1.21002,-4.49811
-1.50441,-4.48509
-1.71052,-4.52709
-2.08173,-4.45492
-2.2659,-4.55906
-2.58143,-4.55745
-2.67177,-4.44398
-3.02929,-4.44137
-3.26026,-4.57717
-3.47475,-4.55095
-3.71695,-4.52327
-4.06585,-4.44518
-4.2429,-4.45924
-4.49131,-4.46381
-4.71133,-4.46407
-5.02062,-4.55524
-5.03428,-4.21496
-5.0017,-4.05613
-5.04655,-3.74515
-5.02819,-3.46944
-4.98307,-3.19384
-5.07842,-3.06323
-4.93769,-2.83361
-5.03927,-2.57014
-4.95062,-2.19796
-5.08449,-1.97781
-5.0329,-1.78139
-4.945,-1.45852
-5.06479,-1.28217
-5.06928,-0.932833
-4.97968,-0.683813
-5.02153,-0.446836
-4.97412,-0.326463
-4.98392,-0.0295256
-5.04363,0.1903
-4.96242,0.425097
-5.05497,0.704125
-5.05377,0.972769
-5.03202,1.33402
-4.97162,1.57506
-4.94991,1.77647
-5.0558,1.95751
-5.08325,2.24715
-4.91816,2.56746
-4.93538,2.69607
-5.04799,3.05564
-4.99235,3.19454
-4.93111,3.46141
-5.02594,3.78381
-5.07995,3.9552
-4.98763,4.22394
-5.03688,4.46863


==> data/results/planning/parking/results_poly.dat <==
16.213,-10.893
16.605,-10.716
16.76,-10.349
16.672,-7.019
16.766,-6.396
16.68,-5.572
16.934,-4.501
32.95,-4.528
32.994,-4.405
33.992,-4.36
34.457,-3.163
34.342,-2.698
34.438,-2.035
34.305,2.374
34.376,3.253
33.886,4.443
31.942,4.322
31.458,4.487
19.778,4.461
19.418,6.392
19.49,18.455
19.298,18.509
18.866,19.404
16.88,19.466
16.502,19.298
16.026,19.417
12.008,19.334
11.524,19.425
10.535,18.903
10.527,4.502
0.292,4.516
-0.904,4.3
-3.145,4.473
-3.841,4.409
-4.926,3.708
-4.941,2.99
-4.807,2.509
-4.931,0.686
-4.904,-3.977
-3.981,-4.352
5.461,-4.4
6.663,-4.504
12.663,-4.455
12.782,-8.284
12.945,-8.587
12.917,-10.497
13.102,-11.001
16.213,-10.893


==> data/results/planning/parking/results_problem_info.dat <==
1
1.2
2
2


==> data/results/planning/parking/results_target.dat <==
15,-9.5,1.6

==> data/results/planning/parking/results_trajectory.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.49757,0,0,5.44756,-1.2,0
0.181784,0.995043,0,0,5.33741,-1.2,0
0.275463,1.49233,-0.00626228,-0.0503702,5.225,-1.2,-0.275
0.371156,1.98789,-0.0448585,-0.159799,5.11017,-1.2,-0.55
0.469001,2.47961,-0.117772,-0.109453,4.99275,-1.2,0.275
0.569146,2.97474,-0.15852,-8.17929e-05,4.87258,-1.2,0.55
0.671761,3.47158,-0.15856,-8.17929e-05,4.74944,-1.2,0
0.777036,3.96825,-0.158601,-8.17929e-05,4.62311,-1.2,0
0.885188,4.46474,-0.158641,-8.17929e-05,4.49333,-1.2,0
0.996464,4.96095,-0.164917,-0.0503425,4.3598,-1.2,-0.275
1.11115,5.45637,-0.189879,-0.0503425,4.22218,-1.2,0
1.22957,5.95177,-0.208609,-0.000131665,4.08007,-1.2,0.275
1.35212,6.44727,-0.208675,-0.000131665,3.93301,-1.2,0
1.47925,6.94242,-0.20874,-0.000131665,3.78046,-1.2,0
1.61151,7.4368,-0.195346,0.108747,3.62175,-1.2,0.55
1.74956,7.92817,-0.1417,0.108747,3.45608,-1.2,0
1.89423,8.42006,-0.101478,9.52897e-05,3.28248,-1.2,-0.55
2.04656,8.91273,-0.114796,-0.108406,3.09969,-1.2,-0.55
2.20786,9.4013,-0.174135,-0.158252,2.90612,-1.2,-0.275
2.37991,9.88628,-0.251532,-0.158252,2.69966,-1.2,0
2.56512,10.3818,-0.316694,-0.0482192,2.69966,0,0.55
2.75033,10.8712,-0.327114,0.0595494,2.47741,-1.2,0.55
2.95216,11.357,-0.285054,0.166893,2.23522,-1.2,0.55
3.17585,11.8328,-0.191804,0.273623,1.96679,-1.2,0.55
3.43007,12.2917,-0.0498178,0.37939,1.66172,-1.2,0.55
3.73096,12.7261,0.136557,0.483446,1.30065,-1.2,0.55
4.11538,13.2001,0.403705,0.603235,1.76196,1.2,0.55
4.39916,13.6082,0.692526,0.653872,1.76196,0,0.275
4.68293,13.9964,1.00734,0.763906,1.76196,0,0.55
4.96671,14.3312,1.34523,0.868622,1.42143,-1.2,0.55
5.31847,14.621,1.70593,0.970487,0.999319,-1.2,0.55
5.81881,14.853,2.06175,1.06399,0.398909,-1.2,0.55
6.81881,14.901,2.14823,1.06399,-0.801091,-1.2,0
7.44296,14.6705,1.70474,1.17403,-0.801091,0,-0.55
8.06711,14.4901,1.23862,1.28406,-0.801091,0,-0.55
8.69126,14.3351,0.641761,1.41981,-1.55007,-1.2,-0.55
9.01382,14.2701,0.177545,1.46729,-1.16299,1.2,-0.275
9.44375,14.2349,-0.265437,1.56512,-0.647079,1.2,-0.55
10.2165,14.2458,-0.765129,1.67515,-0.647079,0,-0.55
10.9892,14.2915,-1.26299,1.62451,-0.647079,0,0.275
11.7619,14.3184,-1.76227,1.62451,-0.647079,0,0
12.5346,14.3452,-2.26155,1.62451,-0.647079,0,0
13.3073,14.3721,-2.76083,1.62451,-0.647079,0,0
14.08,14.3989,-3.2601,1.62451,-0.647079,0,0
14.8527,14.4321,-3.75896,1.67515,-0.647079,0,-0.275
15.6254,14.4842,-4.25624,1.67515,-0.647079,0,0
16.3981,14.5363,-4.75352,1.67515,-0.647079,0,0
17.1708,14.607,-5.42895,1.67515,-1.57432,-1.2,0
17.4884,14.6504,-5.89664,1.62758,-1.19321,1.2,0.275
17.9074,14.6808,-6.3429,1.67288,-0.69036,1.2,-0.275
18.6317,14.758,-6.99566,1.73945,-1.55947,-1.2,-0.275
18.9523,14.8248,-7.45986,1.63621,-1.17473,1.2,0.55
19.3779,14.8539,-7.90456,1.63621,-0.663969,1.2,0
20.131,14.8866,-8.40349,1.63621,-0.663969,0,0
20.884,14.9193,-8.90242,1.63621,-0.663969,0,0
21.6371,14.952,-9.40135,1.63621,-0.663969,0,0


==> data/results/planning/parking/results_voronoi_path.dat <==
-3.87499,3.12415,-3.32959,2.91404
-3.75436,-3.20056,-0.585637,-0.0282583
-3.32959,2.91404,-3.3264,2.91181
-3.32959,2.91404,-3.87499,3.12415
-3.3264,2.91181,-3.1404,2.77409
-3.3264,2.91181,-3.32959,2.91404
-3.1404,2.77409,-2.75469,2.37448
-3.1404,2.77409,-3.3264,2.91181
-2.75469,2.37448,-1.1965,0.579055
-2.75469,2.37448,-3.1404,2.77409
-1.1965,0.579055,-1.18229,0.563826
-1.1965,0.579055,-2.75469,2.37448
-1.18229,0.563826,-0.585637,-0.0282583
-1.18229,0.563826,-1.1965,0.579055
-0.585637,-0.0282583,-0.105262,0.00119214
-0.585637,-0.0282583,-1.18229,0.563826
-0.585637,-0.0282583,-3.75436,-3.20056
-0.105262,0.00119214,0.693302,0.0722568
-0.105262,0.00119214,-0.585637,-0.0282583
0.693302,0.0722568,5.4836,0.0548926
0.693302,0.0722568,-0.105262,0.00119214
5.4836,0.0548926,5.83057,0.0468781
5.4836,0.0548926,0.693302,0.0722568
5.83057,0.0468781,6.83231,0.00423114
5.83057,0.0468781,5.4836,0.0548926
6.83231,0.00423114,10.5212,0.0129249
6.83231,0.00423114,5.83057,0.0468781
11.7074,18.1885,11.7835,18.0971
11.7835,18.0971,12.0439,17.8165
11.7835,18.0971,11.7074,18.1885
12.0439,17.8165,14.9997,14.9261
12.0439,17.8165,11.7835,18.0971
13.5054,-10.401,14.8297,-9.04332
10.5212,0.0129249,12.6285,0.265686
10.5212,0.0129249,6.83231,0.00423114
14.31,-7.88291,14.7276,-7.78057
14.7069,-7.07306,14.7276,-7.78057
14.7069,-7.07306,14.7134,-6.70442
14.7276,-7.78057,14.8261,-8.60975
14.7276,-7.78057,14.7069,-7.07306
14.7276,-7.78057,14.31,-7.88291
14.6971,-5.78501,14.7364,-6.34721
14.6971,-5.78501,14.7073,-5.10908
14.7134,-6.70442,14.7364,-6.34721
14.7134,-6.70442,14.7069,-7.07306
14.8261,-8.60975,14.8297,-9.04332
14.8261,-8.60975,14.7276,-7.78057
14.8297,-9.04332,16.0513,-10.1911
14.8297,-9.04332,14.8261,-8.60975
14.8297,-9.04332,13.5054,-10.401
14.7073,-5.10908,14.7784,-4.39345
14.7073,-5.10908,14.6971,-5.78501
14.7364,-6.34721,14.6971,-5.78501
14.7364,-6.34721,14.7134,-6.70442
16.0513,-10.1911,16.1015,-10.223
16.0513,-10.1911,14.8297,-9.04332
16.1015,-10.223,16.0513,-10.1911
14.7784,-4.39345,14.7995,-4.00221
14.7784,-4.39345,14.7073,-5.10908
14.7995,-4.00221,14.8444,0.792456
14.7995,-4.00221,14.7784,-4.39345
12.6285,0.265686,14.8444,0.792456
12.6285,0.265686,10.5212,0.0129249
17.2329,17.6617,17.304,17.2746
15.6243,15.8701,15.5856,15.5217
14.975,6.4158,14.9997,14.9261
14.975,6.4158,15.013,5.56797
17.8246,17.7972,17.7859,17.7372
14.9997,14.9261,15.5856,15.5217
14.9997,14.9261,12.0439,17.8165
14.9997,14.9261,14.975,6.4158
15.5856,15.5217,17.304,17.2746
15.5856,15.5217,15.6243,15.8701
15.5856,15.5217,14.9997,14.9261
17.304,17.2746,17.7859,17.7372
17.304,17.2746,17.2329,17.6617
17.304,17.2746,15.5856,15.5217
17.7859,17.7372,17.8246,17.7972
17.7859,17.7372,17.304,17.2746
15.013,5.56797,15.1118,4.5
15.013,5.56797,14.975,6.4158
15.1118,4.5,15.1512,3.59659
15.1118,4.5,15.013,5.56797
15.1512,3.59659,15.14,1.00264
15.1512,3.59659,15.1118,4.5
14.8444,0.792456,15.14,1.00264
14.8444,0.792456,12.6285,0.265686
14.8444,0.792456,14.7995,-4.00221
15.14,1.00264,16.9392,0.430328
15.14,1.00264,15.1512,3.59659
15.14,1.00264,14.8444,0.792456
16.9392,0.430328,19.7915,-0.022668
16.9392,0.430328,15.14,1.00264
19.7915,-0.022668,29.8685,-0.0191621
19.7915,-0.022668,16.9392,0.430328
30.9583,1.54825,30.872,1.01938
32.2701,2.30556,32.077,2.09357
32.2701,2.30556,32.4914,2.53442
32.4914,2.53442,33.0159,3.04388
32.4914,2.53442,32.2701,2.30556
32.077,2.09357,30.872,1.01938
32.077,2.09357,32.2701,2.30556
30.872,1.01938,29.8685,-0.0191621
30.872,1.01938,32.077,2.09357
30.872,1.01938,30.9583,1.54825
32.3024,-2.47927,32.2134,-2.3778
32.3024,-2.47927,32.9178,-2.96507
33.0159,3.04388,32.4914,2.53442
32.2134,-2.3778,31.7884,-1.88253
32.2134,-2.3778,32.3024,-2.47927
32.9178,-2.96507,33.0214,-3.04399
32.9178,-2.96507,32.3024,-2.47927
29.8685,-0.0191621,31.7884,-1.88253
29.8685,-0.0191621,30.872,1.01938
29.8685,-0.0191621,19.7915,-0.022668
33.0214,-3.04399,33.0673,-3.07765
33.0214,-3.04399,32.9178,-2.96507
33.0673,-3.07765,33.0214,-3.04399
31.7884,-1.88253,29.8685,-0.0191621
31.7884,-1.88253,32.2134,-2.3778


==> data/results/planning/parking/results_voronoi_path/part_1.dat <==
x,y
-3.87499,3.12415
-3.32959,2.91404


==> data/results/planning/parking/results_voronoi_path/part_10.dat <==
x,y
-2.75469,2.37448
-3.1404,2.77409


==> data/results/planning/parking/results_voronoi_path/part_100.dat <==
x,y
32.4914,2.53442
32.2701,2.30556


==> data/results/planning/parking/results_voronoi_path/part_101.dat <==
x,y
32.077,2.09357
30.872,1.01938


==> data/results/planning/parking/results_voronoi_path/part_102.dat <==
x,y
32.077,2.09357
32.2701,2.30556


==> data/results/planning/parking/results_voronoi_path/part_103.dat <==
x,y
30.872,1.01938
29.8685,-0.0191621


==> data/results/planning/parking/results_voronoi_path/part_104.dat <==
x,y
30.872,1.01938
32.077,2.09357


==> data/results/planning/parking/results_voronoi_path/part_105.dat <==
x,y
30.872,1.01938
30.9583,1.54825


==> data/results/planning/parking/results_voronoi_path/part_106.dat <==
x,y
32.3024,-2.47927
32.2134,-2.3778


==> data/results/planning/parking/results_voronoi_path/part_107.dat <==
x,y
32.3024,-2.47927
32.9178,-2.96507


==> data/results/planning/parking/results_voronoi_path/part_108.dat <==
x,y
33.0159,3.04388
32.4914,2.53442


==> data/results/planning/parking/results_voronoi_path/part_109.dat <==
x,y
32.2134,-2.3778
31.7884,-1.88253


==> data/results/planning/parking/results_voronoi_path/part_11.dat <==
x,y
-1.1965,0.579055
-1.18229,0.563826


==> data/results/planning/parking/results_voronoi_path/part_110.dat <==
x,y
32.2134,-2.3778
32.3024,-2.47927


==> data/results/planning/parking/results_voronoi_path/part_111.dat <==
x,y
32.9178,-2.96507
33.0214,-3.04399


==> data/results/planning/parking/results_voronoi_path/part_112.dat <==
x,y
32.9178,-2.96507
32.3024,-2.47927


==> data/results/planning/parking/results_voronoi_path/part_113.dat <==
x,y
29.8685,-0.0191621
31.7884,-1.88253


==> data/results/planning/parking/results_voronoi_path/part_114.dat <==
x,y
29.8685,-0.0191621
30.872,1.01938


==> data/results/planning/parking/results_voronoi_path/part_115.dat <==
x,y
29.8685,-0.0191621
19.7915,-0.022668


==> data/results/planning/parking/results_voronoi_path/part_116.dat <==
x,y
33.0214,-3.04399
33.0673,-3.07765


==> data/results/planning/parking/results_voronoi_path/part_117.dat <==
x,y
33.0214,-3.04399
32.9178,-2.96507


==> data/results/planning/parking/results_voronoi_path/part_118.dat <==
x,y
33.0673,-3.07765
33.0214,-3.04399


==> data/results/planning/parking/results_voronoi_path/part_119.dat <==
x,y
31.7884,-1.88253
29.8685,-0.0191621


==> data/results/planning/parking/results_voronoi_path/part_12.dat <==
x,y
-1.1965,0.579055
-2.75469,2.37448


==> data/results/planning/parking/results_voronoi_path/part_120.dat <==
x,y
31.7884,-1.88253
32.2134,-2.3778


==> data/results/planning/parking/results_voronoi_path/part_13.dat <==
x,y
-1.18229,0.563826
-0.585637,-0.0282583


==> data/results/planning/parking/results_voronoi_path/part_14.dat <==
x,y
-1.18229,0.563826
-1.1965,0.579055


==> data/results/planning/parking/results_voronoi_path/part_15.dat <==
x,y
-0.585637,-0.0282583
-0.105262,0.00119214


==> data/results/planning/parking/results_voronoi_path/part_16.dat <==
x,y
-0.585637,-0.0282583
-1.18229,0.563826


==> data/results/planning/parking/results_voronoi_path/part_17.dat <==
x,y
-0.585637,-0.0282583
-3.75436,-3.20056


==> data/results/planning/parking/results_voronoi_path/part_18.dat <==
x,y
-0.105262,0.00119214
0.693302,0.0722568


==> data/results/planning/parking/results_voronoi_path/part_19.dat <==
x,y
-0.105262,0.00119214
-0.585637,-0.0282583


==> data/results/planning/parking/results_voronoi_path/part_2.dat <==
x,y
-3.75436,-3.20056
-0.585637,-0.0282583


==> data/results/planning/parking/results_voronoi_path/part_20.dat <==
x,y
0.693302,0.0722568
5.4836,0.0548926


==> data/results/planning/parking/results_voronoi_path/part_21.dat <==
x,y
0.693302,0.0722568
-0.105262,0.00119214


==> data/results/planning/parking/results_voronoi_path/part_22.dat <==
x,y
5.4836,0.0548926
5.83057,0.0468781


==> data/results/planning/parking/results_voronoi_path/part_23.dat <==
x,y
5.4836,0.0548926
0.693302,0.0722568


==> data/results/planning/parking/results_voronoi_path/part_24.dat <==
x,y
5.83057,0.0468781
6.83231,0.00423114


==> data/results/planning/parking/results_voronoi_path/part_25.dat <==
x,y
5.83057,0.0468781
5.4836,0.0548926


==> data/results/planning/parking/results_voronoi_path/part_26.dat <==
x,y
6.83231,0.00423114
10.5212,0.0129249


==> data/results/planning/parking/results_voronoi_path/part_27.dat <==
x,y
6.83231,0.00423114
5.83057,0.0468781


==> data/results/planning/parking/results_voronoi_path/part_28.dat <==
x,y
11.7074,18.1885
11.7835,18.0971


==> data/results/planning/parking/results_voronoi_path/part_29.dat <==
x,y
11.7835,18.0971
12.0439,17.8165


==> data/results/planning/parking/results_voronoi_path/part_3.dat <==
x,y
-3.32959,2.91404
-3.3264,2.91181


==> data/results/planning/parking/results_voronoi_path/part_30.dat <==
x,y
11.7835,18.0971
11.7074,18.1885


==> data/results/planning/parking/results_voronoi_path/part_31.dat <==
x,y
12.0439,17.8165
14.9997,14.9261


==> data/results/planning/parking/results_voronoi_path/part_32.dat <==
x,y
12.0439,17.8165
11.7835,18.0971


==> data/results/planning/parking/results_voronoi_path/part_33.dat <==
x,y
13.5054,-10.401
14.8297,-9.04332


==> data/results/planning/parking/results_voronoi_path/part_34.dat <==
x,y
10.5212,0.0129249
12.6285,0.265686


==> data/results/planning/parking/results_voronoi_path/part_35.dat <==
x,y
10.5212,0.0129249
6.83231,0.00423114


==> data/results/planning/parking/results_voronoi_path/part_36.dat <==
x,y
14.31,-7.88291
14.7276,-7.78057


==> data/results/planning/parking/results_voronoi_path/part_37.dat <==
x,y
14.7069,-7.07306
14.7276,-7.78057


==> data/results/planning/parking/results_voronoi_path/part_38.dat <==
x,y
14.7069,-7.07306
14.7134,-6.70442


==> data/results/planning/parking/results_voronoi_path/part_39.dat <==
x,y
14.7276,-7.78057
14.8261,-8.60975


==> data/results/planning/parking/results_voronoi_path/part_4.dat <==
x,y
-3.32959,2.91404
-3.87499,3.12415


==> data/results/planning/parking/results_voronoi_path/part_40.dat <==
x,y
14.7276,-7.78057
14.7069,-7.07306


==> data/results/planning/parking/results_voronoi_path/part_41.dat <==
x,y
14.7276,-7.78057
14.31,-7.88291


==> data/results/planning/parking/results_voronoi_path/part_42.dat <==
x,y
14.6971,-5.78501
14.7364,-6.34721


==> data/results/planning/parking/results_voronoi_path/part_43.dat <==
x,y
14.6971,-5.78501
14.7073,-5.10908


==> data/results/planning/parking/results_voronoi_path/part_44.dat <==
x,y
14.7134,-6.70442
14.7364,-6.34721


==> data/results/planning/parking/results_voronoi_path/part_45.dat <==
x,y
14.7134,-6.70442
14.7069,-7.07306


==> data/results/planning/parking/results_voronoi_path/part_46.dat <==
x,y
14.8261,-8.60975
14.8297,-9.04332


==> data/results/planning/parking/results_voronoi_path/part_47.dat <==
x,y
14.8261,-8.60975
14.7276,-7.78057


==> data/results/planning/parking/results_voronoi_path/part_48.dat <==
x,y
14.8297,-9.04332
16.0513,-10.1911


==> data/results/planning/parking/results_voronoi_path/part_49.dat <==
x,y
14.8297,-9.04332
14.8261,-8.60975


==> data/results/planning/parking/results_voronoi_path/part_5.dat <==
x,y
-3.3264,2.91181
-3.1404,2.77409


==> data/results/planning/parking/results_voronoi_path/part_50.dat <==
x,y
14.8297,-9.04332
13.5054,-10.401


==> data/results/planning/parking/results_voronoi_path/part_51.dat <==
x,y
14.7073,-5.10908
14.7784,-4.39345


==> data/results/planning/parking/results_voronoi_path/part_52.dat <==
x,y
14.7073,-5.10908
14.6971,-5.78501


==> data/results/planning/parking/results_voronoi_path/part_53.dat <==
x,y
14.7364,-6.34721
14.6971,-5.78501


==> data/results/planning/parking/results_voronoi_path/part_54.dat <==
x,y
14.7364,-6.34721
14.7134,-6.70442


==> data/results/planning/parking/results_voronoi_path/part_55.dat <==
x,y
16.0513,-10.1911
16.1015,-10.223


==> data/results/planning/parking/results_voronoi_path/part_56.dat <==
x,y
16.0513,-10.1911
14.8297,-9.04332


==> data/results/planning/parking/results_voronoi_path/part_57.dat <==
x,y
16.1015,-10.223
16.0513,-10.1911


==> data/results/planning/parking/results_voronoi_path/part_58.dat <==
x,y
14.7784,-4.39345
14.7995,-4.00221


==> data/results/planning/parking/results_voronoi_path/part_59.dat <==
x,y
14.7784,-4.39345
14.7073,-5.10908


==> data/results/planning/parking/results_voronoi_path/part_6.dat <==
x,y
-3.3264,2.91181
-3.32959,2.91404


==> data/results/planning/parking/results_voronoi_path/part_60.dat <==
x,y
14.7995,-4.00221
14.8444,0.792456


==> data/results/planning/parking/results_voronoi_path/part_61.dat <==
x,y
14.7995,-4.00221
14.7784,-4.39345


==> data/results/planning/parking/results_voronoi_path/part_62.dat <==
x,y
12.6285,0.265686
14.8444,0.792456


==> data/results/planning/parking/results_voronoi_path/part_63.dat <==
x,y
12.6285,0.265686
10.5212,0.0129249


==> data/results/planning/parking/results_voronoi_path/part_64.dat <==
x,y
17.2329,17.6617
17.304,17.2746


==> data/results/planning/parking/results_voronoi_path/part_65.dat <==
x,y
15.6243,15.8701
15.5856,15.5217


==> data/results/planning/parking/results_voronoi_path/part_66.dat <==
x,y
14.975,6.4158
14.9997,14.9261


==> data/results/planning/parking/results_voronoi_path/part_67.dat <==
x,y
14.975,6.4158
15.013,5.56797


==> data/results/planning/parking/results_voronoi_path/part_68.dat <==
x,y
17.8246,17.7972
17.7859,17.7372


==> data/results/planning/parking/results_voronoi_path/part_69.dat <==
x,y
14.9997,14.9261
15.5856,15.5217


==> data/results/planning/parking/results_voronoi_path/part_7.dat <==
x,y
-3.1404,2.77409
-2.75469,2.37448


==> data/results/planning/parking/results_voronoi_path/part_70.dat <==
x,y
14.9997,14.9261
12.0439,17.8165


==> data/results/planning/parking/results_voronoi_path/part_71.dat <==
x,y
14.9997,14.9261
14.975,6.4158


==> data/results/planning/parking/results_voronoi_path/part_72.dat <==
x,y
15.5856,15.5217
17.304,17.2746


==> data/results/planning/parking/results_voronoi_path/part_73.dat <==
x,y
15.5856,15.5217
15.6243,15.8701


==> data/results/planning/parking/results_voronoi_path/part_74.dat <==
x,y
15.5856,15.5217
14.9997,14.9261


==> data/results/planning/parking/results_voronoi_path/part_75.dat <==
x,y
17.304,17.2746
17.7859,17.7372


==> data/results/planning/parking/results_voronoi_path/part_76.dat <==
x,y
17.304,17.2746
17.2329,17.6617


==> data/results/planning/parking/results_voronoi_path/part_77.dat <==
x,y
17.304,17.2746
15.5856,15.5217


==> data/results/planning/parking/results_voronoi_path/part_78.dat <==
x,y
17.7859,17.7372
17.8246,17.7972


==> data/results/planning/parking/results_voronoi_path/part_79.dat <==
x,y
17.7859,17.7372
17.304,17.2746


==> data/results/planning/parking/results_voronoi_path/part_8.dat <==
x,y
-3.1404,2.77409
-3.3264,2.91181


==> data/results/planning/parking/results_voronoi_path/part_80.dat <==
x,y
15.013,5.56797
15.1118,4.5


==> data/results/planning/parking/results_voronoi_path/part_81.dat <==
x,y
15.013,5.56797
14.975,6.4158


==> data/results/planning/parking/results_voronoi_path/part_82.dat <==
x,y
15.1118,4.5
15.1512,3.59659


==> data/results/planning/parking/results_voronoi_path/part_83.dat <==
x,y
15.1118,4.5
15.013,5.56797


==> data/results/planning/parking/results_voronoi_path/part_84.dat <==
x,y
15.1512,3.59659
15.14,1.00264


==> data/results/planning/parking/results_voronoi_path/part_85.dat <==
x,y
15.1512,3.59659
15.1118,4.5


==> data/results/planning/parking/results_voronoi_path/part_86.dat <==
x,y
14.8444,0.792456
15.14,1.00264


==> data/results/planning/parking/results_voronoi_path/part_87.dat <==
x,y
14.8444,0.792456
12.6285,0.265686


==> data/results/planning/parking/results_voronoi_path/part_88.dat <==
x,y
14.8444,0.792456
14.7995,-4.00221


==> data/results/planning/parking/results_voronoi_path/part_89.dat <==
x,y
15.14,1.00264
16.9392,0.430328


==> data/results/planning/parking/results_voronoi_path/part_9.dat <==
x,y
-2.75469,2.37448
-1.1965,0.579055


==> data/results/planning/parking/results_voronoi_path/part_90.dat <==
x,y
15.14,1.00264
15.1512,3.59659


==> data/results/planning/parking/results_voronoi_path/part_91.dat <==
x,y
15.14,1.00264
14.8444,0.792456


==> data/results/planning/parking/results_voronoi_path/part_92.dat <==
x,y
16.9392,0.430328
19.7915,-0.022668


==> data/results/planning/parking/results_voronoi_path/part_93.dat <==
x,y
16.9392,0.430328
15.14,1.00264


==> data/results/planning/parking/results_voronoi_path/part_94.dat <==
x,y
19.7915,-0.022668
29.8685,-0.0191621


==> data/results/planning/parking/results_voronoi_path/part_95.dat <==
x,y
19.7915,-0.022668
16.9392,0.430328


==> data/results/planning/parking/results_voronoi_path/part_96.dat <==
x,y
30.9583,1.54825
30.872,1.01938


==> data/results/planning/parking/results_voronoi_path/part_97.dat <==
x,y
32.2701,2.30556
32.077,2.09357


==> data/results/planning/parking/results_voronoi_path/part_98.dat <==
x,y
32.2701,2.30556
32.4914,2.53442


==> data/results/planning/parking/results_voronoi_path/part_99.dat <==
x,y
32.4914,2.53442
33.0159,3.04388


==> data/results/planning/parking/results_voronoi_path_filelist.dat <==
results/planning/parking/results_voronoi_path/part_1.dat
results/planning/parking/results_voronoi_path/part_2.dat
results/planning/parking/results_voronoi_path/part_3.dat
results/planning/parking/results_voronoi_path/part_4.dat
results/planning/parking/results_voronoi_path/part_5.dat
results/planning/parking/results_voronoi_path/part_6.dat
results/planning/parking/results_voronoi_path/part_7.dat
results/planning/parking/results_voronoi_path/part_8.dat
results/planning/parking/results_voronoi_path/part_9.dat
results/planning/parking/results_voronoi_path/part_10.dat
results/planning/parking/results_voronoi_path/part_11.dat
results/planning/parking/results_voronoi_path/part_12.dat
results/planning/parking/results_voronoi_path/part_13.dat
results/planning/parking/results_voronoi_path/part_14.dat
results/planning/parking/results_voronoi_path/part_15.dat
results/planning/parking/results_voronoi_path/part_16.dat
results/planning/parking/results_voronoi_path/part_17.dat
results/planning/parking/results_voronoi_path/part_18.dat
results/planning/parking/results_voronoi_path/part_19.dat
results/planning/parking/results_voronoi_path/part_20.dat
results/planning/parking/results_voronoi_path/part_21.dat
results/planning/parking/results_voronoi_path/part_22.dat
results/planning/parking/results_voronoi_path/part_23.dat
results/planning/parking/results_voronoi_path/part_24.dat
results/planning/parking/results_voronoi_path/part_25.dat
results/planning/parking/results_voronoi_path/part_26.dat
results/planning/parking/results_voronoi_path/part_27.dat
results/planning/parking/results_voronoi_path/part_28.dat
results/planning/parking/results_voronoi_path/part_29.dat
results/planning/parking/results_voronoi_path/part_30.dat
results/planning/parking/results_voronoi_path/part_31.dat
results/planning/parking/results_voronoi_path/part_32.dat
results/planning/parking/results_voronoi_path/part_33.dat
results/planning/parking/results_voronoi_path/part_34.dat
results/planning/parking/results_voronoi_path/part_35.dat
results/planning/parking/results_voronoi_path/part_36.dat
results/planning/parking/results_voronoi_path/part_37.dat
results/planning/parking/results_voronoi_path/part_38.dat
results/planning/parking/results_voronoi_path/part_39.dat
results/planning/parking/results_voronoi_path/part_40.dat
results/planning/parking/results_voronoi_path/part_41.dat
results/planning/parking/results_voronoi_path/part_42.dat
results/planning/parking/results_voronoi_path/part_43.dat
results/planning/parking/results_voronoi_path/part_44.dat
results/planning/parking/results_voronoi_path/part_45.dat
results/planning/parking/results_voronoi_path/part_46.dat
results/planning/parking/results_voronoi_path/part_47.dat
results/planning/parking/results_voronoi_path/part_48.dat
results/planning/parking/results_voronoi_path/part_49.dat
results/planning/parking/results_voronoi_path/part_50.dat
results/planning/parking/results_voronoi_path/part_51.dat
results/planning/parking/results_voronoi_path/part_52.dat
results/planning/parking/results_voronoi_path/part_53.dat
results/planning/parking/results_voronoi_path/part_54.dat
results/planning/parking/results_voronoi_path/part_55.dat
results/planning/parking/results_voronoi_path/part_56.dat
results/planning/parking/results_voronoi_path/part_57.dat
results/planning/parking/results_voronoi_path/part_58.dat
results/planning/parking/results_voronoi_path/part_59.dat
results/planning/parking/results_voronoi_path/part_60.dat
results/planning/parking/results_voronoi_path/part_61.dat
results/planning/parking/results_voronoi_path/part_62.dat
results/planning/parking/results_voronoi_path/part_63.dat
results/planning/parking/results_voronoi_path/part_64.dat
results/planning/parking/results_voronoi_path/part_65.dat
results/planning/parking/results_voronoi_path/part_66.dat
results/planning/parking/results_voronoi_path/part_67.dat
results/planning/parking/results_voronoi_path/part_68.dat
results/planning/parking/results_voronoi_path/part_69.dat
results/planning/parking/results_voronoi_path/part_70.dat
results/planning/parking/results_voronoi_path/part_71.dat
results/planning/parking/results_voronoi_path/part_72.dat
results/planning/parking/results_voronoi_path/part_73.dat
results/planning/parking/results_voronoi_path/part_74.dat
results/planning/parking/results_voronoi_path/part_75.dat
results/planning/parking/results_voronoi_path/part_76.dat
results/planning/parking/results_voronoi_path/part_77.dat
results/planning/parking/results_voronoi_path/part_78.dat
results/planning/parking/results_voronoi_path/part_79.dat
results/planning/parking/results_voronoi_path/part_80.dat
results/planning/parking/results_voronoi_path/part_81.dat
results/planning/parking/results_voronoi_path/part_82.dat
results/planning/parking/results_voronoi_path/part_83.dat
results/planning/parking/results_voronoi_path/part_84.dat
results/planning/parking/results_voronoi_path/part_85.dat
results/planning/parking/results_voronoi_path/part_86.dat
results/planning/parking/results_voronoi_path/part_87.dat
results/planning/parking/results_voronoi_path/part_88.dat
results/planning/parking/results_voronoi_path/part_89.dat
results/planning/parking/results_voronoi_path/part_90.dat
results/planning/parking/results_voronoi_path/part_91.dat
results/planning/parking/results_voronoi_path/part_92.dat
results/planning/parking/results_voronoi_path/part_93.dat
results/planning/parking/results_voronoi_path/part_94.dat
results/planning/parking/results_voronoi_path/part_95.dat
results/planning/parking/results_voronoi_path/part_96.dat
results/planning/parking/results_voronoi_path/part_97.dat
results/planning/parking/results_voronoi_path/part_98.dat
results/planning/parking/results_voronoi_path/part_99.dat
results/planning/parking/results_voronoi_path/part_100.dat
results/planning/parking/results_voronoi_path/part_101.dat
results/planning/parking/results_voronoi_path/part_102.dat
results/planning/parking/results_voronoi_path/part_103.dat
results/planning/parking/results_voronoi_path/part_104.dat
results/planning/parking/results_voronoi_path/part_105.dat
results/planning/parking/results_voronoi_path/part_106.dat
results/planning/parking/results_voronoi_path/part_107.dat
results/planning/parking/results_voronoi_path/part_108.dat
results/planning/parking/results_voronoi_path/part_109.dat
results/planning/parking/results_voronoi_path/part_110.dat
results/planning/parking/results_voronoi_path/part_111.dat
results/planning/parking/results_voronoi_path/part_112.dat
results/planning/parking/results_voronoi_path/part_113.dat
results/planning/parking/results_voronoi_path/part_114.dat
results/planning/parking/results_voronoi_path/part_115.dat
results/planning/parking/results_voronoi_path/part_116.dat
results/planning/parking/results_voronoi_path/part_117.dat
results/planning/parking/results_voronoi_path/part_118.dat
results/planning/parking/results_voronoi_path/part_119.dat
results/planning/parking/results_voronoi_path/part_120.dat


==> data/results/planning/scurveturn/results_branch_files.dat <==
branches/results_branch_0.dat
branches/results_branch_1.dat
branches/results_branch_2.dat
branches/results_branch_3.dat
branches/results_branch_4.dat
branches/results_branch_5.dat
branches/results_branch_6.dat
branches/results_branch_7.dat
branches/results_branch_8.dat
branches/results_branch_9.dat
branches/results_branch_10.dat
branches/results_branch_11.dat
branches/results_branch_12.dat
branches/results_branch_13.dat
branches/results_branch_14.dat
branches/results_branch_15.dat
branches/results_branch_16.dat
branches/results_branch_17.dat
branches/results_branch_18.dat
branches/results_branch_19.dat
branches/results_branch_20.dat
branches/results_branch_21.dat
branches/results_branch_22.dat
branches/results_branch_23.dat
branches/results_branch_24.dat
branches/results_branch_25.dat
branches/results_branch_26.dat
branches/results_branch_27.dat
branches/results_branch_28.dat
branches/results_branch_29.dat
branches/results_branch_30.dat
branches/results_branch_31.dat
branches/results_branch_32.dat
branches/results_branch_33.dat
branches/results_branch_34.dat
branches/results_branch_35.dat
branches/results_branch_36.dat
branches/results_branch_37.dat
branches/results_branch_38.dat
branches/results_branch_39.dat
branches/results_branch_40.dat
branches/results_branch_41.dat
branches/results_branch_42.dat
branches/results_branch_43.dat
branches/results_branch_44.dat
branches/results_branch_45.dat
branches/results_branch_46.dat
branches/results_branch_47.dat
branches/results_branch_48.dat
branches/results_branch_49.dat
branches/results_branch_50.dat
branches/results_branch_51.dat
branches/results_branch_52.dat
branches/results_branch_53.dat
branches/results_branch_54.dat
branches/results_branch_55.dat
branches/results_branch_56.dat
branches/results_branch_57.dat
branches/results_branch_58.dat
branches/results_branch_59.dat
branches/results_branch_60.dat
branches/results_branch_61.dat
branches/results_branch_62.dat
branches/results_branch_63.dat
branches/results_branch_64.dat
branches/results_branch_65.dat
branches/results_branch_66.dat
branches/results_branch_67.dat
branches/results_branch_68.dat
branches/results_branch_69.dat
branches/results_branch_70.dat
branches/results_branch_71.dat
branches/results_branch_72.dat
branches/results_branch_73.dat
branches/results_branch_74.dat
branches/results_branch_75.dat
branches/results_branch_76.dat
branches/results_branch_77.dat
branches/results_branch_78.dat
branches/results_branch_79.dat
branches/results_branch_80.dat
branches/results_branch_81.dat
branches/results_branch_82.dat
branches/results_branch_83.dat
branches/results_branch_84.dat
branches/results_branch_85.dat
branches/results_branch_86.dat
branches/results_branch_87.dat
branches/results_branch_88.dat
branches/results_branch_89.dat
branches/results_branch_90.dat
branches/results_branch_91.dat
branches/results_branch_92.dat
branches/results_branch_93.dat
branches/results_branch_94.dat
branches/results_branch_95.dat
branches/results_branch_96.dat
branches/results_branch_97.dat
branches/results_branch_98.dat
branches/results_branch_99.dat
branches/results_branch_100.dat
branches/results_branch_101.dat
branches/results_branch_102.dat
branches/results_branch_103.dat
branches/results_branch_104.dat
branches/results_branch_105.dat
branches/results_branch_106.dat
branches/results_branch_107.dat
branches/results_branch_108.dat
branches/results_branch_109.dat
branches/results_branch_110.dat
branches/results_branch_111.dat
branches/results_branch_112.dat
branches/results_branch_113.dat
branches/results_branch_114.dat
branches/results_branch_115.dat
branches/results_branch_116.dat
branches/results_branch_117.dat
branches/results_branch_118.dat
branches/results_branch_119.dat
branches/results_branch_120.dat
branches/results_branch_121.dat
branches/results_branch_122.dat
branches/results_branch_123.dat
branches/results_branch_124.dat
branches/results_branch_125.dat
branches/results_branch_126.dat
branches/results_branch_127.dat
branches/results_branch_128.dat
branches/results_branch_129.dat
branches/results_branch_130.dat
branches/results_branch_131.dat
branches/results_branch_132.dat
branches/results_branch_133.dat
branches/results_branch_134.dat
branches/results_branch_135.dat
branches/results_branch_136.dat
branches/results_branch_137.dat
branches/results_branch_138.dat
branches/results_branch_139.dat
branches/results_branch_140.dat
branches/results_branch_141.dat
branches/results_branch_142.dat
branches/results_branch_143.dat
branches/results_branch_144.dat
branches/results_branch_145.dat
branches/results_branch_146.dat
branches/results_branch_147.dat
branches/results_branch_148.dat
branches/results_branch_149.dat
branches/results_branch_150.dat
branches/results_branch_151.dat
branches/results_branch_152.dat
branches/results_branch_153.dat
branches/results_branch_154.dat
branches/results_branch_155.dat
branches/results_branch_156.dat
branches/results_branch_157.dat
branches/results_branch_158.dat
branches/results_branch_159.dat
branches/results_branch_160.dat
branches/results_branch_161.dat
branches/results_branch_162.dat
branches/results_branch_163.dat
branches/results_branch_164.dat
branches/results_branch_165.dat
branches/results_branch_166.dat
branches/results_branch_167.dat
branches/results_branch_168.dat
branches/results_branch_169.dat
branches/results_branch_170.dat
branches/results_branch_171.dat
branches/results_branch_172.dat
branches/results_branch_173.dat
branches/results_branch_174.dat
branches/results_branch_175.dat
branches/results_branch_176.dat
branches/results_branch_177.dat
branches/results_branch_178.dat
branches/results_branch_179.dat
branches/results_branch_180.dat
branches/results_branch_181.dat
branches/results_branch_182.dat
branches/results_branch_183.dat
branches/results_branch_184.dat
branches/results_branch_185.dat
branches/results_branch_186.dat
branches/results_branch_187.dat
branches/results_branch_188.dat
branches/results_branch_189.dat
branches/results_branch_190.dat
branches/results_branch_191.dat
branches/results_branch_192.dat
branches/results_branch_193.dat
branches/results_branch_194.dat
branches/results_branch_195.dat
branches/results_branch_196.dat
branches/results_branch_197.dat
branches/results_branch_198.dat
branches/results_branch_199.dat
branches/results_branch_200.dat
branches/results_branch_201.dat
branches/results_branch_202.dat
branches/results_branch_203.dat
branches/results_branch_204.dat
branches/results_branch_205.dat
branches/results_branch_206.dat
branches/results_branch_207.dat
branches/results_branch_208.dat
branches/results_branch_209.dat
branches/results_branch_210.dat
branches/results_branch_211.dat
branches/results_branch_212.dat
branches/results_branch_213.dat
branches/results_branch_214.dat
branches/results_branch_215.dat
branches/results_branch_216.dat
branches/results_branch_217.dat
branches/results_branch_218.dat
branches/results_branch_219.dat
branches/results_branch_220.dat
branches/results_branch_221.dat
branches/results_branch_222.dat
branches/results_branch_223.dat
branches/results_branch_224.dat
branches/results_branch_225.dat
branches/results_branch_226.dat
branches/results_branch_227.dat
branches/results_branch_228.dat
branches/results_branch_229.dat
branches/results_branch_230.dat
branches/results_branch_231.dat
branches/results_branch_232.dat
branches/results_branch_233.dat
branches/results_branch_234.dat
branches/results_branch_235.dat
branches/results_branch_236.dat
branches/results_branch_237.dat
branches/results_branch_238.dat
branches/results_branch_239.dat
branches/results_branch_240.dat
branches/results_branch_241.dat
branches/results_branch_242.dat
branches/results_branch_243.dat
branches/results_branch_244.dat
branches/results_branch_245.dat
branches/results_branch_246.dat
branches/results_branch_247.dat
branches/results_branch_248.dat
branches/results_branch_249.dat
branches/results_branch_250.dat
branches/results_branch_251.dat
branches/results_branch_252.dat
branches/results_branch_253.dat
branches/results_branch_254.dat
branches/results_branch_255.dat
branches/results_branch_256.dat
branches/results_branch_257.dat
branches/results_branch_258.dat
branches/results_branch_259.dat
branches/results_branch_260.dat
branches/results_branch_261.dat
branches/results_branch_262.dat
branches/results_branch_263.dat
branches/results_branch_264.dat
branches/results_branch_265.dat
branches/results_branch_266.dat
branches/results_branch_267.dat
branches/results_branch_268.dat
branches/results_branch_269.dat
branches/results_branch_270.dat
branches/results_branch_271.dat
branches/results_branch_272.dat
branches/results_branch_273.dat
branches/results_branch_274.dat
branches/results_branch_275.dat
branches/results_branch_276.dat
branches/results_branch_277.dat
branches/results_branch_278.dat
branches/results_branch_279.dat
branches/results_branch_280.dat
branches/results_branch_281.dat
branches/results_branch_282.dat
branches/results_branch_283.dat
branches/results_branch_284.dat
branches/results_branch_285.dat
branches/results_branch_286.dat
branches/results_branch_287.dat
branches/results_branch_288.dat
branches/results_branch_289.dat
branches/results_branch_290.dat
branches/results_branch_291.dat
branches/results_branch_292.dat
branches/results_branch_293.dat
branches/results_branch_294.dat
branches/results_branch_295.dat
branches/results_branch_296.dat
branches/results_branch_297.dat
branches/results_branch_298.dat
branches/results_branch_299.dat
branches/results_branch_300.dat
branches/results_branch_301.dat
branches/results_branch_302.dat
branches/results_branch_303.dat
branches/results_branch_304.dat
branches/results_branch_305.dat
branches/results_branch_306.dat
branches/results_branch_307.dat
branches/results_branch_308.dat
branches/results_branch_309.dat
branches/results_branch_310.dat
branches/results_branch_311.dat
branches/results_branch_312.dat
branches/results_branch_313.dat
branches/results_branch_314.dat
branches/results_branch_315.dat
branches/results_branch_316.dat
branches/results_branch_317.dat
branches/results_branch_318.dat
branches/results_branch_319.dat
branches/results_branch_320.dat
branches/results_branch_321.dat
branches/results_branch_322.dat
branches/results_branch_323.dat
branches/results_branch_324.dat
branches/results_branch_325.dat
branches/results_branch_326.dat
branches/results_branch_327.dat
branches/results_branch_328.dat
branches/results_branch_329.dat
branches/results_branch_330.dat
branches/results_branch_331.dat
branches/results_branch_332.dat
branches/results_branch_333.dat
branches/results_branch_334.dat
branches/results_branch_335.dat
branches/results_branch_336.dat
branches/results_branch_337.dat
branches/results_branch_338.dat
branches/results_branch_339.dat
branches/results_branch_340.dat
branches/results_branch_341.dat
branches/results_branch_342.dat
branches/results_branch_343.dat
branches/results_branch_344.dat
branches/results_branch_345.dat
branches/results_branch_346.dat
branches/results_branch_347.dat
branches/results_branch_348.dat
branches/results_branch_349.dat
branches/results_branch_350.dat
branches/results_branch_351.dat
branches/results_branch_352.dat
branches/results_branch_353.dat
branches/results_branch_354.dat
branches/results_branch_355.dat
branches/results_branch_356.dat
branches/results_branch_357.dat
branches/results_branch_358.dat
branches/results_branch_359.dat
branches/results_branch_360.dat
branches/results_branch_361.dat
branches/results_branch_362.dat
branches/results_branch_363.dat
branches/results_branch_364.dat
branches/results_branch_365.dat
branches/results_branch_366.dat
branches/results_branch_367.dat
branches/results_branch_368.dat
branches/results_branch_369.dat
branches/results_branch_370.dat
branches/results_branch_371.dat
branches/results_branch_372.dat
branches/results_branch_373.dat
branches/results_branch_374.dat
branches/results_branch_375.dat
branches/results_branch_376.dat
branches/results_branch_377.dat
branches/results_branch_378.dat
branches/results_branch_379.dat
branches/results_branch_380.dat
branches/results_branch_381.dat
branches/results_branch_382.dat
branches/results_branch_383.dat
branches/results_branch_384.dat
branches/results_branch_385.dat
branches/results_branch_386.dat
branches/results_branch_387.dat
branches/results_branch_388.dat
branches/results_branch_389.dat
branches/results_branch_390.dat
branches/results_branch_391.dat
branches/results_branch_392.dat
branches/results_branch_393.dat
branches/results_branch_394.dat
branches/results_branch_395.dat
branches/results_branch_396.dat
branches/results_branch_397.dat
branches/results_branch_398.dat
branches/results_branch_399.dat
branches/results_branch_400.dat
branches/results_branch_401.dat
branches/results_branch_402.dat
branches/results_branch_403.dat
branches/results_branch_404.dat
branches/results_branch_405.dat
branches/results_branch_406.dat
branches/results_branch_407.dat
branches/results_branch_408.dat
branches/results_branch_409.dat
branches/results_branch_410.dat
branches/results_branch_411.dat
branches/results_branch_412.dat
branches/results_branch_413.dat
branches/results_branch_414.dat
branches/results_branch_415.dat
branches/results_branch_416.dat
branches/results_branch_417.dat
branches/results_branch_418.dat
branches/results_branch_419.dat
branches/results_branch_420.dat
branches/results_branch_421.dat
branches/results_branch_422.dat
branches/results_branch_423.dat
branches/results_branch_424.dat
branches/results_branch_425.dat
branches/results_branch_426.dat
branches/results_branch_427.dat
branches/results_branch_428.dat
branches/results_branch_429.dat
branches/results_branch_430.dat
branches/results_branch_431.dat
branches/results_branch_432.dat
branches/results_branch_433.dat
branches/results_branch_434.dat
branches/results_branch_435.dat
branches/results_branch_436.dat
branches/results_branch_437.dat
branches/results_branch_438.dat
branches/results_branch_439.dat
branches/results_branch_440.dat
branches/results_branch_441.dat
branches/results_branch_442.dat
branches/results_branch_443.dat
branches/results_branch_444.dat
branches/results_branch_445.dat
branches/results_branch_446.dat
branches/results_branch_447.dat
branches/results_branch_448.dat
branches/results_branch_449.dat
branches/results_branch_450.dat
branches/results_branch_451.dat
branches/results_branch_452.dat
branches/results_branch_453.dat
branches/results_branch_454.dat
branches/results_branch_455.dat
branches/results_branch_456.dat
branches/results_branch_457.dat
branches/results_branch_458.dat
branches/results_branch_459.dat
branches/results_branch_460.dat
branches/results_branch_461.dat
branches/results_branch_462.dat
branches/results_branch_463.dat
branches/results_branch_464.dat
branches/results_branch_465.dat
branches/results_branch_466.dat
branches/results_branch_467.dat
branches/results_branch_468.dat
branches/results_branch_469.dat
branches/results_branch_470.dat
branches/results_branch_471.dat
branches/results_branch_472.dat
branches/results_branch_473.dat
branches/results_branch_474.dat
branches/results_branch_475.dat
branches/results_branch_476.dat
branches/results_branch_477.dat
branches/results_branch_478.dat
branches/results_branch_479.dat
branches/results_branch_480.dat
branches/results_branch_481.dat
branches/results_branch_482.dat
branches/results_branch_483.dat
branches/results_branch_484.dat
branches/results_branch_485.dat
branches/results_branch_486.dat
branches/results_branch_487.dat
branches/results_branch_488.dat
branches/results_branch_489.dat
branches/results_branch_490.dat
branches/results_branch_491.dat
branches/results_branch_492.dat
branches/results_branch_493.dat
branches/results_branch_494.dat
branches/results_branch_495.dat
branches/results_branch_496.dat
branches/results_branch_497.dat
branches/results_branch_498.dat
branches/results_branch_499.dat
branches/results_branch_500.dat
branches/results_branch_501.dat
branches/results_branch_502.dat
branches/results_branch_503.dat
branches/results_branch_504.dat
branches/results_branch_505.dat
branches/results_branch_506.dat
branches/results_branch_507.dat
branches/results_branch_508.dat
branches/results_branch_509.dat
branches/results_branch_510.dat
branches/results_branch_511.dat
branches/results_branch_512.dat
branches/results_branch_513.dat
branches/results_branch_514.dat
branches/results_branch_515.dat
branches/results_branch_516.dat
branches/results_branch_517.dat
branches/results_branch_518.dat
branches/results_branch_519.dat


==> data/results/planning/scurveturn/results_obstacles.dat <==
-4.56448,4.49276
-4.29919,4.53338
-3.92402,4.51173
-3.83176,4.52394
-3.58689,4.45752
-3.21876,4.62738
-2.99779,4.60187
-2.71876,4.64785
-2.58511,4.60308
-2.21356,4.64487
-1.92711,4.75219
-1.84016,4.8187
-1.53109,4.7951
-1.31476,4.79235
-0.962083,4.82958
-0.788149,4.93464
-0.548293,4.95856
-0.38123,5.07779
0.00522115,5.16373
0.0922752,5.29311
0.342359,5.35863
0.666137,5.44886
0.945585,5.46319
1.11253,5.6492
1.40104,5.66928
1.5651,5.72706
1.81102,5.80472
2.02422,6.03674
2.31706,6.16376
2.42073,6.15356
2.65194,6.32126
2.94649,6.41243
3.09417,6.60985
3.37204,6.69248
3.49066,6.90505
3.84183,6.91896
3.95367,7.13132
4.17278,7.34353
4.32498,7.43173
4.60427,7.61178
4.77142,7.65976
5.04101,7.80527
5.14757,8.09486
5.29401,8.16644
5.47639,8.34797
5.71623,8.60021
5.85624,8.76815
6.14783,8.87256
6.31795,9.04077
6.46512,9.27819
6.65859,9.473
6.76944,9.56622
6.97613,9.79789
7.21799,9.93609
7.40226,9.97861
7.56052,10.1491
7.74593,10.4175
8.01415,10.6124
8.07311,10.7862
8.32344,10.8575
8.52057,11.0609
8.68044,11.0969
8.95265,11.2183
9.17497,11.4373
9.37119,11.6545
9.60301,11.6643
9.77552,11.827
9.94219,12.0929
10.1315,12.1121
10.4332,12.2449
10.511,12.4984
10.8668,12.5247
10.97,12.6091
11.201,12.7234
11.4853,12.9666
11.7255,13.058
11.9192,13.1203
12.0571,13.2716
12.3626,13.4152
12.5123,13.5531
12.8069,13.5659
13.0285,13.7192
13.239,13.7844
13.4706,13.8884
13.6358,13.9635
13.9712,14.1427
14.25,14.2735
14.3979,14.316
14.657,14.3155
14.8458,14.4671
15.0237,14.5722
15.418,14.711
15.6422,14.7
15.7364,14.8206
16.0477,14.9026
16.3325,14.9746
16.4518,14.9258
16.8501,15.1091
16.9347,15.1333
17.2711,15.1419
17.5286,15.2873
17.7114,15.2848
17.9608,15.2919
18.2869,15.3348
18.4243,15.426
18.7256,15.5114
18.9144,15.6101
19.2358,15.5633
19.5544,15.5443
19.6342,15.6658
20.0061,15.7074
20.1463,15.6774
20.4807,15.6948
20.7889,15.8452
20.9162,15.7959
21.2772,15.8753
21.4484,15.8766
21.6556,15.8712
21.8994,15.8639
22.2387,15.9448
22.5386,15.82
22.7528,15.8547
23.0028,15.9444
23.2375,15.8196
23.407,15.9275
23.6832,15.8541
23.8972,15.8412
24.234,15.9794
24.4769,15.8164
24.7445,15.8226
24.959,15.8247
25.2892,15.8708
25.4983,15.8432
25.7826,15.8579
25.8899,15.8413
26.1366,15.8777
26.4255,15.9142
26.7509,15.9357
27.0319,15.8766
27.1978,15.8553
27.442,15.864
27.6561,15.9056
28.0193,15.9378
28.1852,15.8937
28.5074,15.8138
28.7345,15.8459
28.8916,15.9788
29.2242,15.8741
29.4574,15.9593
29.6758,15.9238
29.8754,15.9475
30.2091,15.8518
30.3838,15.9369
30.664,15.8795
30.9089,15.8954
31.2892,15.8192
31.3737,15.9168
31.6759,15.9071
31.9388,15.9825
32.02,15.5892
31.9801,15.4763
32.0109,15.1635
32.0336,14.8404
31.9283,14.5801
31.8721,14.4632
31.9862,14.1855
31.9018,13.8738
31.8928,13.602
31.9707,13.3179
32.0016,13.0768
32.0301,12.8886
32.0137,12.6685
31.9591,12.3415
31.9687,12.1563
31.9849,11.9093
31.9851,11.6633
31.9454,11.4011
31.8737,11.1546
31.8743,10.832
31.9648,10.6702
32.0033,10.3984
31.9902,10.1484
31.9925,9.86166
31.9172,9.65609
31.9094,9.41781
32.0292,9.20696
31.9085,8.97067
31.9822,8.72704
32.0185,8.47993
31.8897,8.18618
31.887,7.83073
31.9285,7.69583
31.9261,7.41356
31.9036,7.23376
31.9543,6.95411
31.8961,6.58937
31.9348,6.38747
31.9822,6.07378
32.0253,5.97096
31.8981,5.56875
31.9596,5.36176
31.9709,5.20533
32.0327,4.91473
32.0223,4.59642
31.994,4.326
32.022,4.07898
31.9411,3.93132
32.0105,3.69789
32.0251,3.39838
31.9342,3.18358
31.8816,2.89684
31.9098,2.73403
31.9874,2.37667
32.0072,2.07612
31.9529,1.90069
32.0314,1.58884
31.8822,1.38468
32.0367,1.09791
31.9025,0.913995
31.9707,0.627686
31.9732,0.339289
32.0424,0.13373
32.0116,-0.121256
31.9521,-0.323612
32.008,-0.624157
31.9267,-0.911392
31.9849,-1.13168
31.9736,-1.2756
31.9586,-1.64053
32.0141,-1.82569
31.9483,-2.15947
31.9847,-2.29765
31.9187,-2.63064
31.994,-2.89617
31.9335,-3.17383
31.9673,-3.3628
31.9195,-3.62418
31.9713,-3.85571
32.0335,-4.17791
31.9725,-4.28552
31.8865,-4.54091
31.9834,-4.93344
31.9023,-5.09521
31.9941,-5.29026
31.9837,-5.57422
31.9618,-5.88015
31.9456,-6.13833
31.8887,-6.29038
31.9264,-6.59296
32.0309,-6.89418
31.9726,-7.14353
31.9025,-7.29045
31.9773,-7.56921
32.0207,-7.91652
31.9865,-8.1072
31.6238,-8.03711
31.4839,-8.17626
31.1671,-8.15588
31.0252,-8.08277
30.7391,-8.08711
30.4442,-8.1512
30.1659,-8.144
29.9517,-8.0185
29.6562,-8.04982
29.5362,-8.0864
29.1408,-8.09892
28.9566,-8.16603
28.7352,-8.11908
28.5136,-8.16515
28.2316,-8.03823
27.8867,-8.12358
27.744,-8.08508
27.3957,-8.15715
27.2357,-8.03161
26.928,-8.06431
26.7568,-8.13736
26.3979,-8.17394
26.2495,-8.15794
26.0035,-8.11081
25.7808,-8.14015
25.5069,-8.14931
25.1848,-8.02426
24.9761,-8.12439
24.6528,-8.0483
24.3714,-8.16671
24.2327,-8.11983
23.9262,-8.02673
23.687,-8.04123
23.3909,-8.02189
23.1798,-8.08667
23.0159,-8.04372
22.9444,-7.87565
23.029,-7.55645
23.0041,-7.32964
22.9232,-7.16471
22.8915,-6.91469
22.9995,-6.60644
22.9093,-6.31706
23.0177,-6.16572
23.0334,-5.9262
22.8929,-5.64694
22.973,-5.42735
23.0103,-5.18118
23.0387,-4.81931
22.9099,-4.58355
22.908,-4.35838
23.0315,-4.09689
23.0186,-3.83009
22.9774,-3.57398
22.8727,-3.40039
22.9662,-3.16563
22.8923,-2.84179
23.0233,-2.6233
22.9205,-2.27697
23.038,-2.04712
22.9467,-1.81531
22.9501,-1.61648
22.9499,-1.34617
23.0256,-1.16278
22.9888,-0.865125
22.8737,-0.653036
22.9163,-0.36524
22.9946,-0.0759849
22.8682,0.123876
22.9543,0.368997
22.8923,0.630961
22.878,0.947219
23.0365,1.23809
22.9294,1.34808
22.9632,1.59853
22.9581,1.91965
23.0079,2.08892
22.9598,2.41329
22.987,2.71106
22.9263,2.94346
22.9387,3.16046
22.9757,3.42069
22.8751,3.62336
22.8982,3.88742
22.996,4.12724
22.8833,4.38643
22.9251,4.66195
22.9613,4.82379
22.8875,5.15942
22.8905,5.32364
23.0288,5.71349
22.9643,5.96136
22.9844,6.23356
22.8961,6.36283
22.9728,6.57426
23.0343,6.86264
22.6936,6.84593
22.5011,6.92265
22.2381,6.82399
22.0301,6.7806
21.6508,6.87815
21.4612,6.82003
21.1385,6.78918
20.9882,6.83453
20.6623,6.64763
20.3988,6.7036
20.1765,6.56713
20.0433,6.61004
19.7288,6.62645
19.4959,6.5386
19.1873,6.41351
19.0847,6.33581
18.8307,6.259
18.5823,6.26728
18.2893,6.08345
18.0971,6.04148
17.8571,6.01678
17.5176,5.89582
17.2864,5.79618
17.0562,5.80162
16.8558,5.5919
16.6261,5.53906
16.3503,5.33364
16.2055,5.25357
16.0124,5.0953
15.6945,5.1442
15.4874,4.87569
15.4103,4.76858
15.0724,4.64365
14.912,4.61772
14.7036,4.49057
14.5315,4.36799
14.259,4.18088
14.1248,4.01643
13.8083,3.9056
13.7556,3.65251
13.5682,3.5907
13.2381,3.4198
13.0207,3.18894
12.8617,3.06193
12.7398,2.92456
12.5861,2.77128
12.4576,2.52919
12.2368,2.38658
11.9563,2.14138
11.9044,1.98965
11.7198,1.84552
11.4231,1.62253
11.2491,1.49415
11.1188,1.39385
10.9069,1.21864
10.7531,0.998774
10.5498,0.884853
10.2803,0.66548
10.2023,0.616244
10.0076,0.377756
9.77656,0.261111
9.45513,0.0203776
9.30009,-0.0700496
9.12644,-0.16007
8.82465,-0.356408
8.71434,-0.516846
8.43482,-0.559874
8.22986,-0.7232
7.99744,-0.90341
7.85802,-1.06277
7.61915,-1.07315
7.41852,-1.18382
7.2256,-1.45481
6.9939,-1.58732
6.71717,-1.65584
6.49497,-1.79578
6.38264,-1.90987
6.11725,-1.97628
5.85829,-2.1047
5.73151,-2.18536
5.41479,-2.24943
5.12464,-2.47109
5.05794,-2.55853
4.80395,-2.63978
4.60017,-2.73124
4.21047,-2.76394
3.99905,-2.94586
3.76422,-2.91088
3.51097,-3.10667
3.35011,-3.08201
3.12772,-3.14277
2.93013,-3.27441
2.65807,-3.40173
2.38292,-3.46166
2.21228,-3.56531
1.91265,-3.61091
1.66989,-3.6375
1.44545,-3.69994
1.21894,-3.82942
0.862742,-3.92708
0.655878,-3.94958
0.503392,-3.96515
0.291102,-4.05554
0.00407993,-4.06537
-0.272652,-4.04851
-0.437114,-4.2124
-0.7846,-4.14478
-1.02145,-4.20692
-1.21851,-4.30672
-1.56454,-4.24998
-1.83067,-4.27154
-1.92724,-4.28152
-2.27524,-4.32777
-2.55017,-4.34518
-2.67227,-4.3644
-2.95742,-4.46137
-3.26756,-4.48641
-3.5522,-4.4184
-3.66866,-4.49972
-3.96069,-4.50758
-4.23192,-4.41236
-4.58676,-4.56472
-4.46888,-4.29605
-4.46837,-4.06195
-4.48271,-3.8246
-4.55198,-3.4593
-4.41981,-3.20792
-4.5498,-2.94065
-4.54924,-2.79013
-4.44123,-2.47851
-4.5074,-2.21058
-4.51525,-2.0696
-4.51124,-1.79507
-4.47693,-1.49219
-4.57369,-1.32905
-4.50519,-1.02827
-4.43809,-0.788751
-4.46442,-0.435184
-4.55565,-0.244587
-4.46057,-0.0463178
-4.54589,0.306403
-4.43562,0.419265
-4.50215,0.724669
-4.55862,0.966807
-4.56119,1.32117
-4.48395,1.55763
-4.55052,1.76437
-4.56036,1.96632
-4.52299,2.16862
-4.57609,2.54735
-4.5345,2.83177
-4.46538,2.93953
-4.48854,3.28307
-4.5072,3.44081
-4.58532,3.80346
-4.48889,4.01324
-4.46002,4.25189
-4.50441,4.51491


==> data/results/planning/scurveturn/results_poly.dat <==
29.949,-7.893
31.959,-5.451
31.798,7.742
31.938,8.383
31.839,8.866
31.933,10.037
31.827,11.038
31.859,13.481
30.652,15.754
20.871,15.751
18.582,15.406
15.13,14.507
12.174,13.229
7.87,10.423
3.315,6.58
1.689,5.72
-2.523,4.494
-3.841,4.417
-4.387,3.209
-4.452,-3.383
-3.878,-4.413
-0.93,-4.12
1.299,-3.734
4.66,-2.621
7.103,-1.43
10.628,0.987
14.044,4.018
16.267,5.334
19.695,6.747
21.949,6.876
22.413,7.011
23.141,6.638
22.965,-0.568
23.119,-1.952
23.079,-6.056
25.224,-7.905
26.782,-8.015
29.949,-7.893


==> data/results/planning/scurveturn/results_problem_info.dat <==
1
1.2
2
2


==> data/results/planning/scurveturn/results_target.dat <==
27.5,-2.5,-1.5

==> data/results/planning/scurveturn/results_trajectory.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.49992,0.00632893,0.0506369,5.55556,0,0.275
0.18,0.998205,0.045347,0.16067,5.55556,0,0.55
0.27,1.48919,0.138846,0.270703,5.55556,0,0.55
0.36,1.96694,0.285697,0.380737,5.55556,0,0.55
0.45,2.42568,0.484121,0.49077,5.55556,0,0.55
0.54,2.86666,0.719773,0.49077,5.55556,0,0
0.63,3.30084,0.967372,0.600803,5.55556,0,0.55
0.72,3.70963,1.2552,0.65144,5.55556,0,0.275
0.81,4.0986,1.56907,0.761473,5.55556,0,0.55
0.9,4.45075,1.92375,0.871506,5.55556,0,0.55
0.99,4.77738,2.30227,0.82087,5.55556,0,-0.275
1.08,5.12798,2.65849,0.710836,5.55556,0,-0.55
1.17,5.51557,2.97406,0.600803,5.55556,0,-0.55
1.26,5.93356,3.25277,0.54992,5.66356,1.2,-0.275
1.34828,6.35843,3.5207,0.600794,5.7695,1.2,0.275
1.43495,6.76723,3.80853,0.651431,5.7695,0,0.275
1.52161,7.16484,4.11169,0.651431,5.7695,0,0
1.60827,7.56245,4.41485,0.651431,5.7695,0,0
1.69493,7.96383,4.71293,0.600794,5.7695,0,-0.275
1.7816,8.37263,5.00076,0.651431,5.7695,0,0.275
1.86826,8.75989,5.31316,0.760968,5.6655,-1.2,0.55
1.95651,9.12028,5.65636,0.760968,5.5596,-1.2,0
2.04645,9.48236,6.00117,0.760968,5.5596,0,0
2.13638,9.84875,6.34134,0.710331,5.5596,0,-0.275
2.22632,10.2365,6.65672,0.600298,5.5596,0,-0.55
2.31625,10.6526,6.93389,0.549661,5.5596,0,-0.275
2.40619,11.0789,7.19509,0.549661,5.5596,0,0
2.49612,11.4978,7.46782,0.659694,5.5596,0,0.55
2.58606,11.901,7.76316,0.549661,5.5596,0,-0.55
2.67599,12.3274,8.02436,0.549661,5.5596,0,0
2.76592,12.7537,8.28556,0.549661,5.5596,0,0
2.85586,13.1801,8.54676,0.549661,5.5596,0,0
2.94579,13.6133,8.79604,0.439628,5.5596,0,-0.55
3.03573,14.0617,9.02227,0.550195,5.66752,1.2,0.55
3.12395,14.4968,9.27289,0.439648,5.77338,1.2,-0.55
3.21055,14.9493,9.4857,0.439648,5.77338,0,0
3.29716,15.4017,9.69851,0.439648,5.77338,0,0
3.38376,15.8597,9.89872,0.329615,5.77338,0,-0.55
3.47037,16.3306,10.0665,0.380252,5.77338,0,0.275
3.55697,16.7949,10.2521,0.380252,5.77338,0,0
3.64358,17.2592,10.4377,0.380252,5.77338,0,0
3.73018,17.7235,10.6233,0.380252,5.77338,0,0
3.81678,18.19,10.8029,0.329615,5.77338,0,-0.275
3.90339,18.6631,10.9648,0.329615,5.77338,0,0
3.98999,19.1362,11.1266,0.329615,5.77338,0,0
4.0766,19.6134,11.2753,0.219581,5.77338,0,-0.55
4.1632,20.104,11.3707,0.109548,5.77338,0,-0.55
4.24981,20.6021,11.4117,-0.000484991,5.77338,0,-0.55
4.33641,21.102,11.4051,-0.0511219,5.77338,0,-0.275
4.42301,21.6003,11.3658,-0.161155,5.77338,0,-0.55
4.50962,22.0938,11.2856,-0.161155,5.77338,0,0
4.59622,22.5848,11.1919,-0.271188,5.77338,0,-0.55
4.68283,23.0665,11.0579,-0.271188,5.77338,0,0
4.76943,23.5442,10.9109,-0.381222,5.77338,0,-0.55
4.85604,24.0028,10.7122,-0.491255,5.77338,0,-0.55
4.94264,24.435,10.4656,-0.600793,5.66946,-1.2,-0.55
5.03083,24.8419,10.1791,-0.651193,5.56363,-1.2,-0.275
5.1207,25.2309,9.86535,-0.761227,5.56363,0,-0.55
5.21057,25.5831,9.51075,-0.87126,5.56363,0,-0.55
5.30044,25.8943,9.11962,-0.981293,5.56363,0,-0.55
5.39031,26.1607,8.69668,-1.09133,5.56363,0,-0.55
5.48018,26.3789,8.24705,-1.20136,5.56363,0,-0.55
5.57005,26.5595,7.78079,-1.20136,5.56363,0,0
5.65992,26.7527,7.31984,-1.09133,5.56363,0,0.55
5.74979,26.971,6.87021,-1.20136,5.56363,0,-0.55
5.83966,27.1642,6.40927,-1.09133,5.56363,0,0.55
5.92953,27.3825,5.95964,-1.20136,5.56363,0,-0.55
6.0194,27.5571,5.49116,-1.252,5.56363,0,-0.275
6.10927,27.7007,5.01241,-1.36203,5.56363,0,-0.55
6.19913,27.7908,4.52079,-1.47206,5.56363,0,-0.55
6.289,27.8263,4.02224,-1.5821,5.56363,0,-0.55
6.37887,27.8069,3.52281,-1.69213,5.56363,0,-0.55
6.46874,27.7464,3.02648,-1.69213,5.56363,0,0
6.55861,27.6922,2.52947,-1.64149,5.56363,0,0.275
6.64848,27.6569,2.03072,-1.64149,5.56363,0,0
6.73835,27.6216,1.53197,-1.64149,5.56363,0,0
6.82822,27.6,1.03263,-1.53146,5.56363,0,0.55
6.91809,27.6196,0.533012,-1.53146,5.56363,0,0
7.00796,27.6393,0.033399,-1.53146,5.56363,0,0
7.09783,27.659,-0.466214,-1.53146,5.56363,0,0
7.1877,27.6786,-0.965827,-1.53146,5.56363,0,0
7.27757,27.6983,-1.46544,-1.53146,5.56363,0,0
7.36744,27.7116,-1.96522,-1.5821,5.56363,0,-0.275
7.45731,27.706,-2.46519,-1.5821,5.56363,0,0


==> data/results/planning/scurveturn/results_trajectory_0.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.49992,0.00632893,0.0506369,5.55556,0,0.275
0.18,0.998205,0.045347,0.16067,5.55556,0,0.55
0.27,1.48919,0.138846,0.270703,5.55556,0,0.55
0.36,1.96694,0.285697,0.380737,5.55556,0,0.55
0.45,2.42568,0.484121,0.49077,5.55556,0,0.55
0.54,2.86666,0.719773,0.49077,5.55556,0,0
0.63,3.30084,0.967372,0.600803,5.55556,0,0.55
0.72,3.70963,1.2552,0.65144,5.55556,0,0.275
0.81,4.0986,1.56907,0.761473,5.55556,0,0.55
0.9,4.45075,1.92375,0.871506,5.55556,0,0.55
0.99,4.77738,2.30227,0.82087,5.55556,0,-0.275
1.08,5.12798,2.65849,0.710836,5.55556,0,-0.55
1.17,5.51557,2.97406,0.600803,5.55556,0,-0.55
1.26,5.93356,3.25277,0.54992,5.66356,1.2,-0.275
1.34828,6.35843,3.5207,0.600794,5.7695,1.2,0.275
1.43495,6.76723,3.80853,0.651431,5.7695,0,0.275
1.52161,7.16484,4.11169,0.651431,5.7695,0,0
1.60827,7.56245,4.41485,0.651431,5.7695,0,0
1.69493,7.96383,4.71293,0.600794,5.7695,0,-0.275
1.7816,8.37263,5.00076,0.651431,5.7695,0,0.275
1.86826,8.75989,5.31316,0.760968,5.6655,-1.2,0.55
1.95651,9.12028,5.65636,0.760968,5.5596,-1.2,0
2.04645,9.48236,6.00117,0.760968,5.5596,0,0
2.13638,9.84875,6.34134,0.710331,5.5596,0,-0.275
2.22632,10.2365,6.65672,0.600298,5.5596,0,-0.55
2.31625,10.6526,6.93389,0.549661,5.5596,0,-0.275
2.40619,11.0789,7.19509,0.549661,5.5596,0,0
2.49612,11.4978,7.46782,0.659694,5.5596,0,0.55
2.58606,11.901,7.76316,0.549661,5.5596,0,-0.55
2.67599,12.3274,8.02436,0.549661,5.5596,0,0
2.76592,12.7537,8.28556,0.549661,5.5596,0,0
2.85586,13.1801,8.54676,0.549661,5.5596,0,0
2.94579,13.6133,8.79604,0.439628,5.5596,0,-0.55
3.03573,14.0617,9.02227,0.550195,5.66752,1.2,0.55
3.12395,14.4968,9.27289,0.439648,5.77338,1.2,-0.55
3.21055,14.9493,9.4857,0.439648,5.77338,0,0
3.29716,15.4017,9.69851,0.439648,5.77338,0,0
3.38376,15.8597,9.89872,0.329615,5.77338,0,-0.55
3.47037,16.3306,10.0665,0.380252,5.77338,0,0.275
3.55697,16.7949,10.2521,0.380252,5.77338,0,0
3.64358,17.2592,10.4377,0.380252,5.77338,0,0
3.73018,17.7235,10.6233,0.380252,5.77338,0,0
3.81678,18.19,10.8029,0.329615,5.77338,0,-0.275
3.90339,18.6631,10.9648,0.329615,5.77338,0,0
3.98999,19.1362,11.1266,0.329615,5.77338,0,0
4.0766,19.6134,11.2753,0.219581,5.77338,0,-0.55
4.1632,20.104,11.3707,0.109548,5.77338,0,-0.55
4.24981,20.6021,11.4117,-0.000484991,5.77338,0,-0.55
4.33641,21.102,11.4051,-0.0511219,5.77338,0,-0.275
4.42301,21.6003,11.3658,-0.161155,5.77338,0,-0.55
4.50962,22.0938,11.2856,-0.161155,5.77338,0,0
4.59622,22.5848,11.1919,-0.271188,5.77338,0,-0.55
4.68283,23.0665,11.0579,-0.271188,5.77338,0,0
4.76943,23.5442,10.9109,-0.381222,5.77338,0,-0.55
4.85604,24.0028,10.7122,-0.491255,5.77338,0,-0.55
4.94264,24.435,10.4656,-0.600793,5.66946,-1.2,-0.55
5.03083,24.8419,10.1791,-0.651193,5.56363,-1.2,-0.275
5.1207,25.2309,9.86535,-0.761227,5.56363,0,-0.55
5.21057,25.5831,9.51075,-0.87126,5.56363,0,-0.55
5.30044,25.8943,9.11962,-0.981293,5.56363,0,-0.55
5.39031,26.1607,8.69668,-1.09133,5.56363,0,-0.55
5.48018,26.3789,8.24705,-1.20136,5.56363,0,-0.55
5.57005,26.5595,7.78079,-1.20136,5.56363,0,0
5.65992,26.7527,7.31984,-1.09133,5.56363,0,0.55
5.74979,26.971,6.87021,-1.20136,5.56363,0,-0.55
5.83966,27.1642,6.40927,-1.09133,5.56363,0,0.55
5.92953,27.3825,5.95964,-1.20136,5.56363,0,-0.55
6.0194,27.5571,5.49116,-1.252,5.56363,0,-0.275
6.10927,27.7007,5.01241,-1.36203,5.56363,0,-0.55
6.19913,27.7908,4.52079,-1.47206,5.56363,0,-0.55
6.289,27.8263,4.02224,-1.5821,5.56363,0,-0.55
6.37887,27.8069,3.52281,-1.69213,5.56363,0,-0.55
6.46874,27.7464,3.02648,-1.69213,5.56363,0,0
6.55861,27.6922,2.52947,-1.64149,5.56363,0,0.275
6.64848,27.6569,2.03072,-1.64149,5.56363,0,0
6.73835,27.6216,1.53197,-1.64149,5.56363,0,0
6.82822,27.6,1.03263,-1.53146,5.56363,0,0.55
6.91809,27.6196,0.533012,-1.53146,5.56363,0,0


==> data/results/planning/scurveturn/results_voronoi_path.dat <==
-3.16835,-3.05523,-1.34682,-1.06415
-2.77014,2.8514,-2.41508,2.51159
-2.41508,2.51159,-1.78688,1.9807
-2.41508,2.51159,-2.77014,2.8514
-1.78688,1.9807,0.053984,0.587571
-1.78688,1.9807,-2.41508,2.51159
-1.34682,-1.06415,0.053984,0.587571
-1.34682,-1.06415,-3.16835,-3.05523
0.053984,0.587571,0.206528,0.623078
0.053984,0.587571,-1.78688,1.9807
0.053984,0.587571,-1.34682,-1.06415
0.206528,0.623078,2.93141,1.47094
0.206528,0.623078,0.053984,0.587571
2.93141,1.47094,2.98823,1.48883
2.93141,1.47094,0.206528,0.623078
2.98823,1.48883,3.75323,1.83344
2.98823,1.48883,2.93141,1.47094
3.75323,1.83344,4.86871,2.40133
3.75323,1.83344,2.98823,1.48883
4.86871,2.40133,5.36785,2.70359
4.86871,2.40133,3.75323,1.83344
5.36785,2.70359,6.13487,3.22547
5.36785,2.70359,4.86871,2.40133
6.13487,3.22547,7.85696,4.53578
6.13487,3.22547,5.36785,2.70359
7.85696,4.53578,10.5275,6.84595
7.85696,4.53578,6.13487,3.22547
10.5275,6.84595,11.1239,7.30184
10.5275,6.84595,7.85696,4.53578
11.1239,7.30184,11.8271,7.78696
11.1239,7.30184,10.5275,6.84595
11.8271,7.78696,14.0259,9.15014
11.8271,7.78696,11.1239,7.30184
14.0259,9.15014,14.2822,9.30312
14.0259,9.15014,11.8271,7.78696
14.2822,9.30312,14.5676,9.43007
14.2822,9.30312,14.0259,9.15014
14.5676,9.43007,16.585,10.285
14.5676,9.43007,14.2822,9.30312
16.585,10.285,18.0217,10.7681
16.585,10.285,14.5676,9.43007
18.0217,10.7681,19.4389,11.1153
18.0217,10.7681,16.585,10.285
19.4389,11.1153,19.4558,11.1179
19.4389,11.1153,18.0217,10.7681
19.4558,11.1179,21.1988,11.2971
19.4558,11.1179,19.4389,11.1153
21.2219,11.2141,21.2079,11.2973
21.1988,11.2971,21.2079,11.2973
21.1988,11.2971,19.4558,11.1179
21.2079,11.2973,24.4985,11.1305
21.2079,11.2973,21.1988,11.2971
21.2079,11.2973,21.2219,11.2141
24.4985,11.1305,25.3169,10.9349
24.4985,11.1305,21.2079,11.2973
25.3169,10.9349,26.6313,10.526
25.3169,10.9349,24.4985,11.1305
26.6495,-4.44833,26.835,-4.27709
26.835,-4.27709,27.5207,-3.5697
26.835,-4.27709,26.6495,-4.44833
27.4069,7.68671,27.4765,6.53174
27.4069,7.68671,27.3081,8.46471
27.4765,6.53174,27.4322,-0.367568
27.4765,6.53174,27.4069,7.68671
27.1776,11.0972,28.8477,12.7469
27.1776,11.0972,26.6313,10.526
28.8477,12.7469,27.1776,11.0972
27.111,9.23377,26.8885,9.98228
27.111,9.23377,27.3081,8.46471
26.6313,10.526,26.6342,10.5204
26.6313,10.526,27.1776,11.0972
26.6313,10.526,25.3169,10.9349
26.6342,10.5204,26.8885,9.98228
26.6342,10.5204,26.6313,10.526
27.3081,8.46471,28.7146,8.41492
27.3081,8.46471,27.111,9.23377
27.3081,8.46471,27.4069,7.68671
28.7146,8.41492,29.5222,8.39697
28.7146,8.41492,27.3081,8.46471
29.5222,8.39697,28.7146,8.41492
27.4322,-0.367568,27.5009,-1.44207
27.4322,-0.367568,27.4765,6.53174
26.8885,9.98228,26.6342,10.5204
26.8885,9.98228,27.111,9.23377
27.5009,-1.44207,27.5188,-1.99281
27.5009,-1.44207,27.4322,-0.367568
27.5188,-1.99281,27.5207,-3.5697
27.5188,-1.99281,27.5009,-1.44207
27.5207,-3.5697,28.0533,-4.07478
27.5207,-3.5697,27.5188,-1.99281
27.5207,-3.5697,26.835,-4.27709
28.0533,-4.07478,27.5207,-3.5697


==> data/results/planning/scurveturn/results_voronoi_path/part_1.dat <==
x,y
-3.16835,-3.05523
-1.34682,-1.06415


==> data/results/planning/scurveturn/results_voronoi_path/part_10.dat <==
x,y
0.053984,0.587571
-1.78688,1.9807


==> data/results/planning/scurveturn/results_voronoi_path/part_11.dat <==
x,y
0.053984,0.587571
-1.34682,-1.06415


==> data/results/planning/scurveturn/results_voronoi_path/part_12.dat <==
x,y
0.206528,0.623078
2.93141,1.47094


==> data/results/planning/scurveturn/results_voronoi_path/part_13.dat <==
x,y
0.206528,0.623078
0.053984,0.587571


==> data/results/planning/scurveturn/results_voronoi_path/part_14.dat <==
x,y
2.93141,1.47094
2.98823,1.48883


==> data/results/planning/scurveturn/results_voronoi_path/part_15.dat <==
x,y
2.93141,1.47094
0.206528,0.623078


==> data/results/planning/scurveturn/results_voronoi_path/part_16.dat <==
x,y
2.98823,1.48883
3.75323,1.83344


==> data/results/planning/scurveturn/results_voronoi_path/part_17.dat <==
x,y
2.98823,1.48883
2.93141,1.47094


==> data/results/planning/scurveturn/results_voronoi_path/part_18.dat <==
x,y
3.75323,1.83344
4.86871,2.40133


==> data/results/planning/scurveturn/results_voronoi_path/part_19.dat <==
x,y
3.75323,1.83344
2.98823,1.48883


==> data/results/planning/scurveturn/results_voronoi_path/part_2.dat <==
x,y
-2.77014,2.8514
-2.41508,2.51159


==> data/results/planning/scurveturn/results_voronoi_path/part_20.dat <==
x,y
4.86871,2.40133
5.36785,2.70359


==> data/results/planning/scurveturn/results_voronoi_path/part_21.dat <==
x,y
4.86871,2.40133
3.75323,1.83344


==> data/results/planning/scurveturn/results_voronoi_path/part_22.dat <==
x,y
5.36785,2.70359
6.13487,3.22547


==> data/results/planning/scurveturn/results_voronoi_path/part_23.dat <==
x,y
5.36785,2.70359
4.86871,2.40133


==> data/results/planning/scurveturn/results_voronoi_path/part_24.dat <==
x,y
6.13487,3.22547
7.85696,4.53578


==> data/results/planning/scurveturn/results_voronoi_path/part_25.dat <==
x,y
6.13487,3.22547
5.36785,2.70359


==> data/results/planning/scurveturn/results_voronoi_path/part_26.dat <==
x,y
7.85696,4.53578
10.5275,6.84595


==> data/results/planning/scurveturn/results_voronoi_path/part_27.dat <==
x,y
7.85696,4.53578
6.13487,3.22547


==> data/results/planning/scurveturn/results_voronoi_path/part_28.dat <==
x,y
10.5275,6.84595
11.1239,7.30184


==> data/results/planning/scurveturn/results_voronoi_path/part_29.dat <==
x,y
10.5275,6.84595
7.85696,4.53578


==> data/results/planning/scurveturn/results_voronoi_path/part_3.dat <==
x,y
-2.41508,2.51159
-1.78688,1.9807


==> data/results/planning/scurveturn/results_voronoi_path/part_30.dat <==
x,y
11.1239,7.30184
11.8271,7.78696


==> data/results/planning/scurveturn/results_voronoi_path/part_31.dat <==
x,y
11.1239,7.30184
10.5275,6.84595


==> data/results/planning/scurveturn/results_voronoi_path/part_32.dat <==
x,y
11.8271,7.78696
14.0259,9.15014


==> data/results/planning/scurveturn/results_voronoi_path/part_33.dat <==
x,y
11.8271,7.78696
11.1239,7.30184


==> data/results/planning/scurveturn/results_voronoi_path/part_34.dat <==
x,y
14.0259,9.15014
14.2822,9.30312


==> data/results/planning/scurveturn/results_voronoi_path/part_35.dat <==
x,y
14.0259,9.15014
11.8271,7.78696


==> data/results/planning/scurveturn/results_voronoi_path/part_36.dat <==
x,y
14.2822,9.30312
14.5676,9.43007


==> data/results/planning/scurveturn/results_voronoi_path/part_37.dat <==
x,y
14.2822,9.30312
14.0259,9.15014


==> data/results/planning/scurveturn/results_voronoi_path/part_38.dat <==
x,y
14.5676,9.43007
16.585,10.285


==> data/results/planning/scurveturn/results_voronoi_path/part_39.dat <==
x,y
14.5676,9.43007
14.2822,9.30312


==> data/results/planning/scurveturn/results_voronoi_path/part_4.dat <==
x,y
-2.41508,2.51159
-2.77014,2.8514


==> data/results/planning/scurveturn/results_voronoi_path/part_40.dat <==
x,y
16.585,10.285
18.0217,10.7681


==> data/results/planning/scurveturn/results_voronoi_path/part_41.dat <==
x,y
16.585,10.285
14.5676,9.43007


==> data/results/planning/scurveturn/results_voronoi_path/part_42.dat <==
x,y
18.0217,10.7681
19.4389,11.1153


==> data/results/planning/scurveturn/results_voronoi_path/part_43.dat <==
x,y
18.0217,10.7681
16.585,10.285


==> data/results/planning/scurveturn/results_voronoi_path/part_44.dat <==
x,y
19.4389,11.1153
19.4558,11.1179


==> data/results/planning/scurveturn/results_voronoi_path/part_45.dat <==
x,y
19.4389,11.1153
18.0217,10.7681


==> data/results/planning/scurveturn/results_voronoi_path/part_46.dat <==
x,y
19.4558,11.1179
21.1988,11.2971


==> data/results/planning/scurveturn/results_voronoi_path/part_47.dat <==
x,y
19.4558,11.1179
19.4389,11.1153


==> data/results/planning/scurveturn/results_voronoi_path/part_48.dat <==
x,y
21.2219,11.2141
21.2079,11.2973


==> data/results/planning/scurveturn/results_voronoi_path/part_49.dat <==
x,y
21.1988,11.2971
21.2079,11.2973


==> data/results/planning/scurveturn/results_voronoi_path/part_5.dat <==
x,y
-1.78688,1.9807
0.053984,0.587571


==> data/results/planning/scurveturn/results_voronoi_path/part_50.dat <==
x,y
21.1988,11.2971
19.4558,11.1179


==> data/results/planning/scurveturn/results_voronoi_path/part_51.dat <==
x,y
21.2079,11.2973
24.4985,11.1305


==> data/results/planning/scurveturn/results_voronoi_path/part_52.dat <==
x,y
21.2079,11.2973
21.1988,11.2971


==> data/results/planning/scurveturn/results_voronoi_path/part_53.dat <==
x,y
21.2079,11.2973
21.2219,11.2141


==> data/results/planning/scurveturn/results_voronoi_path/part_54.dat <==
x,y
24.4985,11.1305
25.3169,10.9349


==> data/results/planning/scurveturn/results_voronoi_path/part_55.dat <==
x,y
24.4985,11.1305
21.2079,11.2973


==> data/results/planning/scurveturn/results_voronoi_path/part_56.dat <==
x,y
25.3169,10.9349
26.6313,10.526


==> data/results/planning/scurveturn/results_voronoi_path/part_57.dat <==
x,y
25.3169,10.9349
24.4985,11.1305


==> data/results/planning/scurveturn/results_voronoi_path/part_58.dat <==
x,y
26.6495,-4.44833
26.835,-4.27709


==> data/results/planning/scurveturn/results_voronoi_path/part_59.dat <==
x,y
26.835,-4.27709
27.5207,-3.5697


==> data/results/planning/scurveturn/results_voronoi_path/part_6.dat <==
x,y
-1.78688,1.9807
-2.41508,2.51159


==> data/results/planning/scurveturn/results_voronoi_path/part_60.dat <==
x,y
26.835,-4.27709
26.6495,-4.44833


==> data/results/planning/scurveturn/results_voronoi_path/part_61.dat <==
x,y
27.4069,7.68671
27.4765,6.53174


==> data/results/planning/scurveturn/results_voronoi_path/part_62.dat <==
x,y
27.4069,7.68671
27.3081,8.46471


==> data/results/planning/scurveturn/results_voronoi_path/part_63.dat <==
x,y
27.4765,6.53174
27.4322,-0.367568


==> data/results/planning/scurveturn/results_voronoi_path/part_64.dat <==
x,y
27.4765,6.53174
27.4069,7.68671


==> data/results/planning/scurveturn/results_voronoi_path/part_65.dat <==
x,y
27.1776,11.0972
28.8477,12.7469


==> data/results/planning/scurveturn/results_voronoi_path/part_66.dat <==
x,y
27.1776,11.0972
26.6313,10.526


==> data/results/planning/scurveturn/results_voronoi_path/part_67.dat <==
x,y
28.8477,12.7469
27.1776,11.0972


==> data/results/planning/scurveturn/results_voronoi_path/part_68.dat <==
x,y
27.111,9.23377
26.8885,9.98228


==> data/results/planning/scurveturn/results_voronoi_path/part_69.dat <==
x,y
27.111,9.23377
27.3081,8.46471


==> data/results/planning/scurveturn/results_voronoi_path/part_7.dat <==
x,y
-1.34682,-1.06415
0.053984,0.587571


==> data/results/planning/scurveturn/results_voronoi_path/part_70.dat <==
x,y
26.6313,10.526
26.6342,10.5204


==> data/results/planning/scurveturn/results_voronoi_path/part_71.dat <==
x,y
26.6313,10.526
27.1776,11.0972


==> data/results/planning/scurveturn/results_voronoi_path/part_72.dat <==
x,y
26.6313,10.526
25.3169,10.9349


==> data/results/planning/scurveturn/results_voronoi_path/part_73.dat <==
x,y
26.6342,10.5204
26.8885,9.98228


==> data/results/planning/scurveturn/results_voronoi_path/part_74.dat <==
x,y
26.6342,10.5204
26.6313,10.526


==> data/results/planning/scurveturn/results_voronoi_path/part_75.dat <==
x,y
27.3081,8.46471
28.7146,8.41492


==> data/results/planning/scurveturn/results_voronoi_path/part_76.dat <==
x,y
27.3081,8.46471
27.111,9.23377


==> data/results/planning/scurveturn/results_voronoi_path/part_77.dat <==
x,y
27.3081,8.46471
27.4069,7.68671


==> data/results/planning/scurveturn/results_voronoi_path/part_78.dat <==
x,y
28.7146,8.41492
29.5222,8.39697


==> data/results/planning/scurveturn/results_voronoi_path/part_79.dat <==
x,y
28.7146,8.41492
27.3081,8.46471


==> data/results/planning/scurveturn/results_voronoi_path/part_8.dat <==
x,y
-1.34682,-1.06415
-3.16835,-3.05523


==> data/results/planning/scurveturn/results_voronoi_path/part_80.dat <==
x,y
29.5222,8.39697
28.7146,8.41492


==> data/results/planning/scurveturn/results_voronoi_path/part_81.dat <==
x,y
27.4322,-0.367568
27.5009,-1.44207


==> data/results/planning/scurveturn/results_voronoi_path/part_82.dat <==
x,y
27.4322,-0.367568
27.4765,6.53174


==> data/results/planning/scurveturn/results_voronoi_path/part_83.dat <==
x,y
26.8885,9.98228
26.6342,10.5204


==> data/results/planning/scurveturn/results_voronoi_path/part_84.dat <==
x,y
26.8885,9.98228
27.111,9.23377


==> data/results/planning/scurveturn/results_voronoi_path/part_85.dat <==
x,y
27.5009,-1.44207
27.5188,-1.99281


==> data/results/planning/scurveturn/results_voronoi_path/part_86.dat <==
x,y
27.5009,-1.44207
27.4322,-0.367568


==> data/results/planning/scurveturn/results_voronoi_path/part_87.dat <==
x,y
27.5188,-1.99281
27.5207,-3.5697


==> data/results/planning/scurveturn/results_voronoi_path/part_88.dat <==
x,y
27.5188,-1.99281
27.5009,-1.44207


==> data/results/planning/scurveturn/results_voronoi_path/part_89.dat <==
x,y
27.5207,-3.5697
28.0533,-4.07478


==> data/results/planning/scurveturn/results_voronoi_path/part_9.dat <==
x,y
0.053984,0.587571
0.206528,0.623078


==> data/results/planning/scurveturn/results_voronoi_path/part_90.dat <==
x,y
27.5207,-3.5697
27.5188,-1.99281


==> data/results/planning/scurveturn/results_voronoi_path/part_91.dat <==
x,y
27.5207,-3.5697
26.835,-4.27709


==> data/results/planning/scurveturn/results_voronoi_path/part_92.dat <==
x,y
28.0533,-4.07478
27.5207,-3.5697


==> data/results/planning/scurveturn/results_voronoi_path_filelist.dat <==
results/planning/scurveturn/results_voronoi_path/part_1.dat
results/planning/scurveturn/results_voronoi_path/part_2.dat
results/planning/scurveturn/results_voronoi_path/part_3.dat
results/planning/scurveturn/results_voronoi_path/part_4.dat
results/planning/scurveturn/results_voronoi_path/part_5.dat
results/planning/scurveturn/results_voronoi_path/part_6.dat
results/planning/scurveturn/results_voronoi_path/part_7.dat
results/planning/scurveturn/results_voronoi_path/part_8.dat
results/planning/scurveturn/results_voronoi_path/part_9.dat
results/planning/scurveturn/results_voronoi_path/part_10.dat
results/planning/scurveturn/results_voronoi_path/part_11.dat
results/planning/scurveturn/results_voronoi_path/part_12.dat
results/planning/scurveturn/results_voronoi_path/part_13.dat
results/planning/scurveturn/results_voronoi_path/part_14.dat
results/planning/scurveturn/results_voronoi_path/part_15.dat
results/planning/scurveturn/results_voronoi_path/part_16.dat
results/planning/scurveturn/results_voronoi_path/part_17.dat
results/planning/scurveturn/results_voronoi_path/part_18.dat
results/planning/scurveturn/results_voronoi_path/part_19.dat
results/planning/scurveturn/results_voronoi_path/part_20.dat
results/planning/scurveturn/results_voronoi_path/part_21.dat
results/planning/scurveturn/results_voronoi_path/part_22.dat
results/planning/scurveturn/results_voronoi_path/part_23.dat
results/planning/scurveturn/results_voronoi_path/part_24.dat
results/planning/scurveturn/results_voronoi_path/part_25.dat
results/planning/scurveturn/results_voronoi_path/part_26.dat
results/planning/scurveturn/results_voronoi_path/part_27.dat
results/planning/scurveturn/results_voronoi_path/part_28.dat
results/planning/scurveturn/results_voronoi_path/part_29.dat
results/planning/scurveturn/results_voronoi_path/part_30.dat
results/planning/scurveturn/results_voronoi_path/part_31.dat
results/planning/scurveturn/results_voronoi_path/part_32.dat
results/planning/scurveturn/results_voronoi_path/part_33.dat
results/planning/scurveturn/results_voronoi_path/part_34.dat
results/planning/scurveturn/results_voronoi_path/part_35.dat
results/planning/scurveturn/results_voronoi_path/part_36.dat
results/planning/scurveturn/results_voronoi_path/part_37.dat
results/planning/scurveturn/results_voronoi_path/part_38.dat
results/planning/scurveturn/results_voronoi_path/part_39.dat
results/planning/scurveturn/results_voronoi_path/part_40.dat
results/planning/scurveturn/results_voronoi_path/part_41.dat
results/planning/scurveturn/results_voronoi_path/part_42.dat
results/planning/scurveturn/results_voronoi_path/part_43.dat
results/planning/scurveturn/results_voronoi_path/part_44.dat
results/planning/scurveturn/results_voronoi_path/part_45.dat
results/planning/scurveturn/results_voronoi_path/part_46.dat
results/planning/scurveturn/results_voronoi_path/part_47.dat
results/planning/scurveturn/results_voronoi_path/part_48.dat
results/planning/scurveturn/results_voronoi_path/part_49.dat
results/planning/scurveturn/results_voronoi_path/part_50.dat
results/planning/scurveturn/results_voronoi_path/part_51.dat
results/planning/scurveturn/results_voronoi_path/part_52.dat
results/planning/scurveturn/results_voronoi_path/part_53.dat
results/planning/scurveturn/results_voronoi_path/part_54.dat
results/planning/scurveturn/results_voronoi_path/part_55.dat
results/planning/scurveturn/results_voronoi_path/part_56.dat
results/planning/scurveturn/results_voronoi_path/part_57.dat
results/planning/scurveturn/results_voronoi_path/part_58.dat
results/planning/scurveturn/results_voronoi_path/part_59.dat
results/planning/scurveturn/results_voronoi_path/part_60.dat
results/planning/scurveturn/results_voronoi_path/part_61.dat
results/planning/scurveturn/results_voronoi_path/part_62.dat
results/planning/scurveturn/results_voronoi_path/part_63.dat
results/planning/scurveturn/results_voronoi_path/part_64.dat
results/planning/scurveturn/results_voronoi_path/part_65.dat
results/planning/scurveturn/results_voronoi_path/part_66.dat
results/planning/scurveturn/results_voronoi_path/part_67.dat
results/planning/scurveturn/results_voronoi_path/part_68.dat
results/planning/scurveturn/results_voronoi_path/part_69.dat
results/planning/scurveturn/results_voronoi_path/part_70.dat
results/planning/scurveturn/results_voronoi_path/part_71.dat
results/planning/scurveturn/results_voronoi_path/part_72.dat
results/planning/scurveturn/results_voronoi_path/part_73.dat
results/planning/scurveturn/results_voronoi_path/part_74.dat
results/planning/scurveturn/results_voronoi_path/part_75.dat
results/planning/scurveturn/results_voronoi_path/part_76.dat
results/planning/scurveturn/results_voronoi_path/part_77.dat
results/planning/scurveturn/results_voronoi_path/part_78.dat
results/planning/scurveturn/results_voronoi_path/part_79.dat
results/planning/scurveturn/results_voronoi_path/part_80.dat
results/planning/scurveturn/results_voronoi_path/part_81.dat
results/planning/scurveturn/results_voronoi_path/part_82.dat
results/planning/scurveturn/results_voronoi_path/part_83.dat
results/planning/scurveturn/results_voronoi_path/part_84.dat
results/planning/scurveturn/results_voronoi_path/part_85.dat
results/planning/scurveturn/results_voronoi_path/part_86.dat
results/planning/scurveturn/results_voronoi_path/part_87.dat
results/planning/scurveturn/results_voronoi_path/part_88.dat
results/planning/scurveturn/results_voronoi_path/part_89.dat
results/planning/scurveturn/results_voronoi_path/part_90.dat
results/planning/scurveturn/results_voronoi_path/part_91.dat
results/planning/scurveturn/results_voronoi_path/part_92.dat


==> data/results/planning/turnevasion/objects/results_moving_obstacle_files_0.dat <==
0,0.5,12,-3
0.3,0.5,12,-2.66667
0.6,0.5,12,-2.33333
0.9,0.5,12,-2
1.2,0.5,12,-1.66667
1.5,0.5,12,-1.33333
1.8,0.5,12,-1
2.1,0.5,12,-0.666667
2.4,0.5,12,-0.333333
2.7,0.5,12,0
3,0.5,12,0.333333
3.3,0.5,12,0.666667
3.6,0.5,12,1
3.9,0.5,12,1.33333
4.2,0.5,12,1.66667
4.5,0.5,12,2
4.8,0.5,12,2.33333
5.1,0.5,12,2.66667
5.4,0.5,12,3
5.7,0.5,12,3.33333
6,0.5,12,3.66667
6.3,0.5,12,4
6.6,0.5,12,4.33333
6.9,0.5,12,4.66667
7.2,0.5,12,5
7.5,0.5,12,5.33333
7.8,0.5,12,5.66667
8.1,0.5,12,6
8.4,0.5,12,6.33333
8.7,0.5,12,6.66667
9,0.5,12,7
9.3,0.5,12,7.33333
9.6,0.5,12,7.66667
9.9,0.5,12,8
10.2,0.5,12,8.33333


==> data/results/planning/turnevasion/objects/results_moving_obstacle_files_1.dat <==
0,0.5,11.5,7
0.3,0.5,11.8333,7
0.6,0.5,12.1667,7
0.9,0.5,12.5,7
1.2,0.5,12.8333,7
1.5,0.5,13.1667,7
1.8,0.5,13.5,7
2.1,0.5,13.8333,7
2.4,0.5,14.1667,7
2.7,0.5,14.5,7
3,0.5,14.8333,7
3.3,0.5,15.1667,7
3.6,0.5,15.5,7
3.9,0.5,15.8333,7
4.2,0.5,16.1667,7
4.5,0.5,16.5,7
4.8,0.5,16.8333,7
5.1,0.5,17.1667,7
5.4,0.5,17.5,7
5.7,0.5,17.8333,7
6,0.5,18.1667,7
6.3,0.5,18.5,7
6.6,0.5,18.8333,7
6.9,0.5,19.1667,7
7.2,0.5,19.5,7
7.5,0.5,19.8333,7
7.8,0.5,20.1667,7
8.1,0.5,20.5,7
8.4,0.5,20.8333,7
8.7,0.5,21.1667,7
9,0.5,21.5,7
9.3,0.5,21.8333,7
9.6,0.5,22.1667,7
9.9,0.5,22.5,7
10.2,0.5,22.8333,7


==> data/results/planning/turnevasion/objects/results_moving_obstacle_files_2.dat <==
0,1.5,20,1.5
0.3,1.5,18.3333,1.5
0.6,1.5,16.6667,1.5
0.9,1.5,15,1.5
1.2,1.5,13.3333,1.5
1.5,1.5,11.6667,1.5
1.8,1.5,10,1.5
2.1,1.5,8.33333,1.5
2.4,1.5,6.66667,1.5
2.7,1.5,5,1.5
3,1.5,3.33333,1.5
3.3,1.5,1.66667,1.5
3.6,1.5,3.55271e-15,1.5
3.9,1.5,-1.66667,1.5
4.2,1.5,-3.33333,1.5
4.5,1.5,-5,1.5
4.8,1.5,-6.66667,1.5
5.1,1.5,-8.33333,1.5
5.4,1.5,-10,1.5
5.7,1.5,-11.6667,1.5
6,1.5,-13.3333,1.5
6.3,1.5,-15,1.5
6.6,1.5,-16.6667,1.5
6.9,1.5,-18.3333,1.5
7.2,1.5,-20,1.5
7.5,1.5,-21.6667,1.5
7.8,1.5,-23.3333,1.5
8.1,1.5,-25,1.5
8.4,1.5,-26.6667,1.5
8.7,1.5,-28.3333,1.5
9,1.5,-30,1.5
9.3,1.5,-31.6667,1.5
9.6,1.5,-33.3333,1.5
9.9,1.5,-35,1.5
10.2,1.5,-36.6667,1.5


==> data/results/planning/turnevasion/results_branch_files.dat <==
branches/results_branch_0.dat
branches/results_branch_1.dat
branches/results_branch_2.dat
branches/results_branch_3.dat
branches/results_branch_4.dat
branches/results_branch_5.dat
branches/results_branch_6.dat
branches/results_branch_7.dat
branches/results_branch_8.dat
branches/results_branch_9.dat
branches/results_branch_10.dat
branches/results_branch_11.dat
branches/results_branch_12.dat
branches/results_branch_13.dat
branches/results_branch_14.dat
branches/results_branch_15.dat
branches/results_branch_16.dat
branches/results_branch_17.dat
branches/results_branch_18.dat
branches/results_branch_19.dat
branches/results_branch_20.dat
branches/results_branch_21.dat
branches/results_branch_22.dat
branches/results_branch_23.dat
branches/results_branch_24.dat
branches/results_branch_25.dat
branches/results_branch_26.dat
branches/results_branch_27.dat
branches/results_branch_28.dat
branches/results_branch_29.dat
branches/results_branch_30.dat
branches/results_branch_31.dat
branches/results_branch_32.dat
branches/results_branch_33.dat
branches/results_branch_34.dat
branches/results_branch_35.dat
branches/results_branch_36.dat
branches/results_branch_37.dat
branches/results_branch_38.dat
branches/results_branch_39.dat
branches/results_branch_40.dat
branches/results_branch_41.dat
branches/results_branch_42.dat
branches/results_branch_43.dat
branches/results_branch_44.dat
branches/results_branch_45.dat
branches/results_branch_46.dat
branches/results_branch_47.dat
branches/results_branch_48.dat
branches/results_branch_49.dat
branches/results_branch_50.dat
branches/results_branch_51.dat
branches/results_branch_52.dat
branches/results_branch_53.dat
branches/results_branch_54.dat
branches/results_branch_55.dat
branches/results_branch_56.dat
branches/results_branch_57.dat
branches/results_branch_58.dat
branches/results_branch_59.dat
branches/results_branch_60.dat
branches/results_branch_61.dat
branches/results_branch_62.dat
branches/results_branch_63.dat
branches/results_branch_64.dat
branches/results_branch_65.dat
branches/results_branch_66.dat
branches/results_branch_67.dat
branches/results_branch_68.dat
branches/results_branch_69.dat
branches/results_branch_70.dat
branches/results_branch_71.dat
branches/results_branch_72.dat
branches/results_branch_73.dat
branches/results_branch_74.dat
branches/results_branch_75.dat
branches/results_branch_76.dat
branches/results_branch_77.dat
branches/results_branch_78.dat
branches/results_branch_79.dat
branches/results_branch_80.dat
branches/results_branch_81.dat
branches/results_branch_82.dat
branches/results_branch_83.dat
branches/results_branch_84.dat
branches/results_branch_85.dat
branches/results_branch_86.dat
branches/results_branch_87.dat
branches/results_branch_88.dat
branches/results_branch_89.dat
branches/results_branch_90.dat
branches/results_branch_91.dat
branches/results_branch_92.dat
branches/results_branch_93.dat
branches/results_branch_94.dat
branches/results_branch_95.dat
branches/results_branch_96.dat
branches/results_branch_97.dat
branches/results_branch_98.dat
branches/results_branch_99.dat
branches/results_branch_100.dat
branches/results_branch_101.dat
branches/results_branch_102.dat
branches/results_branch_103.dat
branches/results_branch_104.dat
branches/results_branch_105.dat
branches/results_branch_106.dat
branches/results_branch_107.dat
branches/results_branch_108.dat
branches/results_branch_109.dat
branches/results_branch_110.dat
branches/results_branch_111.dat
branches/results_branch_112.dat
branches/results_branch_113.dat
branches/results_branch_114.dat
branches/results_branch_115.dat
branches/results_branch_116.dat
branches/results_branch_117.dat
branches/results_branch_118.dat
branches/results_branch_119.dat
branches/results_branch_120.dat
branches/results_branch_121.dat
branches/results_branch_122.dat
branches/results_branch_123.dat
branches/results_branch_124.dat
branches/results_branch_125.dat
branches/results_branch_126.dat
branches/results_branch_127.dat
branches/results_branch_128.dat
branches/results_branch_129.dat
branches/results_branch_130.dat
branches/results_branch_131.dat
branches/results_branch_132.dat
branches/results_branch_133.dat
branches/results_branch_134.dat
branches/results_branch_135.dat
branches/results_branch_136.dat
branches/results_branch_137.dat
branches/results_branch_138.dat
branches/results_branch_139.dat
branches/results_branch_140.dat
branches/results_branch_141.dat
branches/results_branch_142.dat
branches/results_branch_143.dat
branches/results_branch_144.dat
branches/results_branch_145.dat
branches/results_branch_146.dat
branches/results_branch_147.dat
branches/results_branch_148.dat
branches/results_branch_149.dat
branches/results_branch_150.dat
branches/results_branch_151.dat
branches/results_branch_152.dat
branches/results_branch_153.dat
branches/results_branch_154.dat
branches/results_branch_155.dat
branches/results_branch_156.dat
branches/results_branch_157.dat
branches/results_branch_158.dat
branches/results_branch_159.dat
branches/results_branch_160.dat
branches/results_branch_161.dat
branches/results_branch_162.dat
branches/results_branch_163.dat
branches/results_branch_164.dat
branches/results_branch_165.dat
branches/results_branch_166.dat
branches/results_branch_167.dat
branches/results_branch_168.dat
branches/results_branch_169.dat
branches/results_branch_170.dat
branches/results_branch_171.dat
branches/results_branch_172.dat
branches/results_branch_173.dat
branches/results_branch_174.dat
branches/results_branch_175.dat
branches/results_branch_176.dat
branches/results_branch_177.dat
branches/results_branch_178.dat
branches/results_branch_179.dat
branches/results_branch_180.dat
branches/results_branch_181.dat
branches/results_branch_182.dat
branches/results_branch_183.dat
branches/results_branch_184.dat
branches/results_branch_185.dat
branches/results_branch_186.dat
branches/results_branch_187.dat
branches/results_branch_188.dat
branches/results_branch_189.dat
branches/results_branch_190.dat
branches/results_branch_191.dat
branches/results_branch_192.dat
branches/results_branch_193.dat
branches/results_branch_194.dat
branches/results_branch_195.dat
branches/results_branch_196.dat
branches/results_branch_197.dat
branches/results_branch_198.dat
branches/results_branch_199.dat
branches/results_branch_200.dat
branches/results_branch_201.dat
branches/results_branch_202.dat
branches/results_branch_203.dat
branches/results_branch_204.dat
branches/results_branch_205.dat
branches/results_branch_206.dat
branches/results_branch_207.dat
branches/results_branch_208.dat
branches/results_branch_209.dat
branches/results_branch_210.dat
branches/results_branch_211.dat
branches/results_branch_212.dat
branches/results_branch_213.dat
branches/results_branch_214.dat
branches/results_branch_215.dat
branches/results_branch_216.dat
branches/results_branch_217.dat
branches/results_branch_218.dat
branches/results_branch_219.dat
branches/results_branch_220.dat
branches/results_branch_221.dat
branches/results_branch_222.dat
branches/results_branch_223.dat
branches/results_branch_224.dat
branches/results_branch_225.dat
branches/results_branch_226.dat
branches/results_branch_227.dat
branches/results_branch_228.dat
branches/results_branch_229.dat
branches/results_branch_230.dat
branches/results_branch_231.dat
branches/results_branch_232.dat
branches/results_branch_233.dat
branches/results_branch_234.dat
branches/results_branch_235.dat
branches/results_branch_236.dat
branches/results_branch_237.dat
branches/results_branch_238.dat
branches/results_branch_239.dat
branches/results_branch_240.dat
branches/results_branch_241.dat
branches/results_branch_242.dat
branches/results_branch_243.dat
branches/results_branch_244.dat
branches/results_branch_245.dat
branches/results_branch_246.dat
branches/results_branch_247.dat
branches/results_branch_248.dat
branches/results_branch_249.dat
branches/results_branch_250.dat
branches/results_branch_251.dat
branches/results_branch_252.dat
branches/results_branch_253.dat
branches/results_branch_254.dat
branches/results_branch_255.dat
branches/results_branch_256.dat
branches/results_branch_257.dat
branches/results_branch_258.dat
branches/results_branch_259.dat
branches/results_branch_260.dat
branches/results_branch_261.dat
branches/results_branch_262.dat
branches/results_branch_263.dat
branches/results_branch_264.dat
branches/results_branch_265.dat
branches/results_branch_266.dat
branches/results_branch_267.dat
branches/results_branch_268.dat
branches/results_branch_269.dat
branches/results_branch_270.dat
branches/results_branch_271.dat
branches/results_branch_272.dat
branches/results_branch_273.dat
branches/results_branch_274.dat
branches/results_branch_275.dat
branches/results_branch_276.dat
branches/results_branch_277.dat
branches/results_branch_278.dat
branches/results_branch_279.dat
branches/results_branch_280.dat
branches/results_branch_281.dat
branches/results_branch_282.dat
branches/results_branch_283.dat
branches/results_branch_284.dat
branches/results_branch_285.dat
branches/results_branch_286.dat
branches/results_branch_287.dat
branches/results_branch_288.dat
branches/results_branch_289.dat
branches/results_branch_290.dat
branches/results_branch_291.dat
branches/results_branch_292.dat
branches/results_branch_293.dat
branches/results_branch_294.dat
branches/results_branch_295.dat
branches/results_branch_296.dat
branches/results_branch_297.dat
branches/results_branch_298.dat
branches/results_branch_299.dat
branches/results_branch_300.dat
branches/results_branch_301.dat
branches/results_branch_302.dat
branches/results_branch_303.dat
branches/results_branch_304.dat
branches/results_branch_305.dat
branches/results_branch_306.dat
branches/results_branch_307.dat
branches/results_branch_308.dat
branches/results_branch_309.dat
branches/results_branch_310.dat
branches/results_branch_311.dat
branches/results_branch_312.dat
branches/results_branch_313.dat
branches/results_branch_314.dat
branches/results_branch_315.dat
branches/results_branch_316.dat
branches/results_branch_317.dat
branches/results_branch_318.dat
branches/results_branch_319.dat
branches/results_branch_320.dat
branches/results_branch_321.dat
branches/results_branch_322.dat
branches/results_branch_323.dat
branches/results_branch_324.dat
branches/results_branch_325.dat
branches/results_branch_326.dat
branches/results_branch_327.dat
branches/results_branch_328.dat
branches/results_branch_329.dat
branches/results_branch_330.dat
branches/results_branch_331.dat
branches/results_branch_332.dat
branches/results_branch_333.dat
branches/results_branch_334.dat
branches/results_branch_335.dat
branches/results_branch_336.dat
branches/results_branch_337.dat
branches/results_branch_338.dat
branches/results_branch_339.dat
branches/results_branch_340.dat
branches/results_branch_341.dat
branches/results_branch_342.dat
branches/results_branch_343.dat
branches/results_branch_344.dat
branches/results_branch_345.dat
branches/results_branch_346.dat
branches/results_branch_347.dat
branches/results_branch_348.dat
branches/results_branch_349.dat
branches/results_branch_350.dat
branches/results_branch_351.dat
branches/results_branch_352.dat
branches/results_branch_353.dat
branches/results_branch_354.dat
branches/results_branch_355.dat
branches/results_branch_356.dat
branches/results_branch_357.dat
branches/results_branch_358.dat
branches/results_branch_359.dat
branches/results_branch_360.dat
branches/results_branch_361.dat
branches/results_branch_362.dat
branches/results_branch_363.dat
branches/results_branch_364.dat
branches/results_branch_365.dat
branches/results_branch_366.dat
branches/results_branch_367.dat
branches/results_branch_368.dat
branches/results_branch_369.dat
branches/results_branch_370.dat
branches/results_branch_371.dat
branches/results_branch_372.dat
branches/results_branch_373.dat
branches/results_branch_374.dat
branches/results_branch_375.dat
branches/results_branch_376.dat
branches/results_branch_377.dat
branches/results_branch_378.dat
branches/results_branch_379.dat
branches/results_branch_380.dat
branches/results_branch_381.dat
branches/results_branch_382.dat
branches/results_branch_383.dat
branches/results_branch_384.dat
branches/results_branch_385.dat
branches/results_branch_386.dat
branches/results_branch_387.dat
branches/results_branch_388.dat
branches/results_branch_389.dat
branches/results_branch_390.dat
branches/results_branch_391.dat
branches/results_branch_392.dat
branches/results_branch_393.dat
branches/results_branch_394.dat
branches/results_branch_395.dat
branches/results_branch_396.dat
branches/results_branch_397.dat
branches/results_branch_398.dat
branches/results_branch_399.dat
branches/results_branch_400.dat
branches/results_branch_401.dat
branches/results_branch_402.dat
branches/results_branch_403.dat
branches/results_branch_404.dat
branches/results_branch_405.dat
branches/results_branch_406.dat
branches/results_branch_407.dat
branches/results_branch_408.dat
branches/results_branch_409.dat
branches/results_branch_410.dat
branches/results_branch_411.dat
branches/results_branch_412.dat
branches/results_branch_413.dat
branches/results_branch_414.dat
branches/results_branch_415.dat
branches/results_branch_416.dat
branches/results_branch_417.dat
branches/results_branch_418.dat
branches/results_branch_419.dat
branches/results_branch_420.dat
branches/results_branch_421.dat
branches/results_branch_422.dat
branches/results_branch_423.dat
branches/results_branch_424.dat
branches/results_branch_425.dat
branches/results_branch_426.dat
branches/results_branch_427.dat
branches/results_branch_428.dat
branches/results_branch_429.dat
branches/results_branch_430.dat
branches/results_branch_431.dat
branches/results_branch_432.dat
branches/results_branch_433.dat
branches/results_branch_434.dat
branches/results_branch_435.dat
branches/results_branch_436.dat
branches/results_branch_437.dat
branches/results_branch_438.dat
branches/results_branch_439.dat
branches/results_branch_440.dat
branches/results_branch_441.dat
branches/results_branch_442.dat
branches/results_branch_443.dat
branches/results_branch_444.dat
branches/results_branch_445.dat
branches/results_branch_446.dat
branches/results_branch_447.dat
branches/results_branch_448.dat
branches/results_branch_449.dat
branches/results_branch_450.dat
branches/results_branch_451.dat
branches/results_branch_452.dat
branches/results_branch_453.dat
branches/results_branch_454.dat
branches/results_branch_455.dat
branches/results_branch_456.dat
branches/results_branch_457.dat
branches/results_branch_458.dat
branches/results_branch_459.dat
branches/results_branch_460.dat
branches/results_branch_461.dat
branches/results_branch_462.dat
branches/results_branch_463.dat
branches/results_branch_464.dat
branches/results_branch_465.dat
branches/results_branch_466.dat
branches/results_branch_467.dat
branches/results_branch_468.dat
branches/results_branch_469.dat
branches/results_branch_470.dat
branches/results_branch_471.dat
branches/results_branch_472.dat
branches/results_branch_473.dat
branches/results_branch_474.dat
branches/results_branch_475.dat
branches/results_branch_476.dat
branches/results_branch_477.dat
branches/results_branch_478.dat
branches/results_branch_479.dat
branches/results_branch_480.dat
branches/results_branch_481.dat
branches/results_branch_482.dat
branches/results_branch_483.dat
branches/results_branch_484.dat
branches/results_branch_485.dat
branches/results_branch_486.dat
branches/results_branch_487.dat
branches/results_branch_488.dat
branches/results_branch_489.dat
branches/results_branch_490.dat
branches/results_branch_491.dat
branches/results_branch_492.dat
branches/results_branch_493.dat
branches/results_branch_494.dat
branches/results_branch_495.dat
branches/results_branch_496.dat
branches/results_branch_497.dat
branches/results_branch_498.dat
branches/results_branch_499.dat
branches/results_branch_500.dat
branches/results_branch_501.dat
branches/results_branch_502.dat
branches/results_branch_503.dat
branches/results_branch_504.dat
branches/results_branch_505.dat
branches/results_branch_506.dat
branches/results_branch_507.dat
branches/results_branch_508.dat
branches/results_branch_509.dat
branches/results_branch_510.dat
branches/results_branch_511.dat
branches/results_branch_512.dat
branches/results_branch_513.dat
branches/results_branch_514.dat
branches/results_branch_515.dat
branches/results_branch_516.dat
branches/results_branch_517.dat
branches/results_branch_518.dat
branches/results_branch_519.dat
branches/results_branch_520.dat
branches/results_branch_521.dat
branches/results_branch_522.dat
branches/results_branch_523.dat
branches/results_branch_524.dat
branches/results_branch_525.dat
branches/results_branch_526.dat
branches/results_branch_527.dat
branches/results_branch_528.dat
branches/results_branch_529.dat
branches/results_branch_530.dat
branches/results_branch_531.dat
branches/results_branch_532.dat
branches/results_branch_533.dat
branches/results_branch_534.dat
branches/results_branch_535.dat
branches/results_branch_536.dat
branches/results_branch_537.dat
branches/results_branch_538.dat
branches/results_branch_539.dat
branches/results_branch_540.dat
branches/results_branch_541.dat
branches/results_branch_542.dat
branches/results_branch_543.dat
branches/results_branch_544.dat
branches/results_branch_545.dat
branches/results_branch_546.dat
branches/results_branch_547.dat
branches/results_branch_548.dat
branches/results_branch_549.dat
branches/results_branch_550.dat
branches/results_branch_551.dat
branches/results_branch_552.dat
branches/results_branch_553.dat
branches/results_branch_554.dat
branches/results_branch_555.dat
branches/results_branch_556.dat
branches/results_branch_557.dat
branches/results_branch_558.dat
branches/results_branch_559.dat
branches/results_branch_560.dat
branches/results_branch_561.dat
branches/results_branch_562.dat
branches/results_branch_563.dat
branches/results_branch_564.dat
branches/results_branch_565.dat
branches/results_branch_566.dat
branches/results_branch_567.dat
branches/results_branch_568.dat
branches/results_branch_569.dat
branches/results_branch_570.dat
branches/results_branch_571.dat
branches/results_branch_572.dat
branches/results_branch_573.dat
branches/results_branch_574.dat
branches/results_branch_575.dat
branches/results_branch_576.dat
branches/results_branch_577.dat
branches/results_branch_578.dat
branches/results_branch_579.dat
branches/results_branch_580.dat
branches/results_branch_581.dat
branches/results_branch_582.dat
branches/results_branch_583.dat
branches/results_branch_584.dat
branches/results_branch_585.dat
branches/results_branch_586.dat
branches/results_branch_587.dat
branches/results_branch_588.dat
branches/results_branch_589.dat
branches/results_branch_590.dat
branches/results_branch_591.dat
branches/results_branch_592.dat
branches/results_branch_593.dat
branches/results_branch_594.dat
branches/results_branch_595.dat
branches/results_branch_596.dat
branches/results_branch_597.dat
branches/results_branch_598.dat
branches/results_branch_599.dat
branches/results_branch_600.dat
branches/results_branch_601.dat
branches/results_branch_602.dat
branches/results_branch_603.dat
branches/results_branch_604.dat
branches/results_branch_605.dat
branches/results_branch_606.dat
branches/results_branch_607.dat
branches/results_branch_608.dat
branches/results_branch_609.dat
branches/results_branch_610.dat
branches/results_branch_611.dat
branches/results_branch_612.dat
branches/results_branch_613.dat
branches/results_branch_614.dat
branches/results_branch_615.dat
branches/results_branch_616.dat
branches/results_branch_617.dat
branches/results_branch_618.dat
branches/results_branch_619.dat
branches/results_branch_620.dat
branches/results_branch_621.dat
branches/results_branch_622.dat
branches/results_branch_623.dat
branches/results_branch_624.dat
branches/results_branch_625.dat
branches/results_branch_626.dat
branches/results_branch_627.dat
branches/results_branch_628.dat
branches/results_branch_629.dat
branches/results_branch_630.dat
branches/results_branch_631.dat
branches/results_branch_632.dat
branches/results_branch_633.dat
branches/results_branch_634.dat
branches/results_branch_635.dat
branches/results_branch_636.dat
branches/results_branch_637.dat
branches/results_branch_638.dat
branches/results_branch_639.dat
branches/results_branch_640.dat
branches/results_branch_641.dat
branches/results_branch_642.dat
branches/results_branch_643.dat
branches/results_branch_644.dat
branches/results_branch_645.dat
branches/results_branch_646.dat
branches/results_branch_647.dat
branches/results_branch_648.dat
branches/results_branch_649.dat
branches/results_branch_650.dat
branches/results_branch_651.dat
branches/results_branch_652.dat
branches/results_branch_653.dat
branches/results_branch_654.dat
branches/results_branch_655.dat
branches/results_branch_656.dat
branches/results_branch_657.dat
branches/results_branch_658.dat
branches/results_branch_659.dat
branches/results_branch_660.dat
branches/results_branch_661.dat
branches/results_branch_662.dat
branches/results_branch_663.dat
branches/results_branch_664.dat
branches/results_branch_665.dat
branches/results_branch_666.dat
branches/results_branch_667.dat
branches/results_branch_668.dat
branches/results_branch_669.dat
branches/results_branch_670.dat
branches/results_branch_671.dat
branches/results_branch_672.dat
branches/results_branch_673.dat
branches/results_branch_674.dat
branches/results_branch_675.dat
branches/results_branch_676.dat
branches/results_branch_677.dat
branches/results_branch_678.dat
branches/results_branch_679.dat
branches/results_branch_680.dat
branches/results_branch_681.dat
branches/results_branch_682.dat
branches/results_branch_683.dat
branches/results_branch_684.dat
branches/results_branch_685.dat
branches/results_branch_686.dat
branches/results_branch_687.dat
branches/results_branch_688.dat
branches/results_branch_689.dat
branches/results_branch_690.dat
branches/results_branch_691.dat
branches/results_branch_692.dat
branches/results_branch_693.dat
branches/results_branch_694.dat
branches/results_branch_695.dat
branches/results_branch_696.dat
branches/results_branch_697.dat
branches/results_branch_698.dat
branches/results_branch_699.dat
branches/results_branch_700.dat
branches/results_branch_701.dat
branches/results_branch_702.dat
branches/results_branch_703.dat
branches/results_branch_704.dat
branches/results_branch_705.dat
branches/results_branch_706.dat
branches/results_branch_707.dat
branches/results_branch_708.dat
branches/results_branch_709.dat
branches/results_branch_710.dat
branches/results_branch_711.dat
branches/results_branch_712.dat
branches/results_branch_713.dat
branches/results_branch_714.dat
branches/results_branch_715.dat
branches/results_branch_716.dat
branches/results_branch_717.dat
branches/results_branch_718.dat
branches/results_branch_719.dat
branches/results_branch_720.dat
branches/results_branch_721.dat
branches/results_branch_722.dat
branches/results_branch_723.dat
branches/results_branch_724.dat
branches/results_branch_725.dat
branches/results_branch_726.dat
branches/results_branch_727.dat
branches/results_branch_728.dat
branches/results_branch_729.dat
branches/results_branch_730.dat
branches/results_branch_731.dat
branches/results_branch_732.dat
branches/results_branch_733.dat
branches/results_branch_734.dat
branches/results_branch_735.dat
branches/results_branch_736.dat
branches/results_branch_737.dat
branches/results_branch_738.dat
branches/results_branch_739.dat
branches/results_branch_740.dat
branches/results_branch_741.dat
branches/results_branch_742.dat
branches/results_branch_743.dat
branches/results_branch_744.dat
branches/results_branch_745.dat
branches/results_branch_746.dat
branches/results_branch_747.dat
branches/results_branch_748.dat
branches/results_branch_749.dat
branches/results_branch_750.dat
branches/results_branch_751.dat
branches/results_branch_752.dat
branches/results_branch_753.dat
branches/results_branch_754.dat


==> data/results/planning/turnevasion/results_moving_obstacle_files.dat <==
objects/results_moving_obstacle_files_0.dat
objects/results_moving_obstacle_files_1.dat
objects/results_moving_obstacle_files_2.dat


==> data/results/planning/turnevasion/results_obstacles.dat <==
-4.56448,4.49276
-4.29918,4.5313
-3.92393,4.5034
-3.83145,4.5052
-3.58615,4.4242
-3.21731,4.57533
-2.99529,4.52694
-2.71479,4.54588
-2.57919,4.46994
-2.20513,4.47643
-1.91555,4.54434
-1.82478,4.56732
-1.51113,4.4961
-1.28939,4.44164
-0.93041,4.4231
-0.749208,4.46833
-0.501054,4.42838
-0.324594,4.47972
0.0724181,4.49378
0.171265,4.54729
0.434439,4.53298
0.77267,4.53945
1.068,4.46611
1.25232,4.56055
1.55976,4.48519
1.74439,4.44371
2.01254,4.41828
2.24973,4.54345
2.56838,4.55986
2.69973,4.43532
2.96055,4.485
3.28672,4.45448
3.46807,4.52661
3.78174,4.48035
3.93832,4.56048
4.3297,4.43843
4.48403,4.51136
4.74799,4.58069
4.94746,4.52262
5.27647,4.55304
5.49588,4.44807
5.82029,4.43735
5.9843,4.56749
6.19088,4.47643
6.43614,4.49218
6.74165,4.57554
6.95017,4.57156
7.31315,4.50104
7.55557,4.49339
7.77323,4.55682
8.03539,4.57952
8.21313,4.50253
8.48495,4.5659
8.79021,4.53774
9.03614,4.41584
9.25437,4.42391
9.49807,4.53186
9.82291,4.56825
9.93686,4.58564
10.2406,4.50257
10.4895,4.55366
10.4495,4.68938
10.5204,4.91265
10.5398,5.2356
10.5316,5.55887
10.5575,5.6768
10.5227,5.94987
10.4805,6.32832
10.4596,6.46221
10.5497,6.71188
10.4145,7.08457
10.556,7.23218
10.4435,7.4401
10.4575,7.68029
10.5236,8.05158
10.5443,8.27335
10.5172,8.46829
10.4331,8.75457
10.5154,9.03552
10.4408,9.31304
10.5099,9.4678
10.505,9.76542
10.4879,9.97729
10.4907,10.2304
10.4262,10.4569
10.5308,10.79
10.5778,11.077
10.4931,11.2782
10.5185,11.4388
10.4727,11.754
10.4151,12.025
10.5731,12.3323
10.5602,12.4923
10.4164,12.7862
10.4889,13.044
10.5342,13.2944
10.4132,13.4265
10.5706,13.7932
10.4136,14.0032
10.5077,14.2003
10.5222,14.5366
10.4616,14.7276
10.4668,14.9307
10.5483,15.1722
10.4405,15.4645
10.4961,15.7535
10.4388,16.0584
10.5136,16.2205
10.5852,16.4128
10.4176,16.7482
10.5418,17.0063
10.4339,17.1954
10.52,17.4345
10.5795,17.8092
10.4578,17.9868
10.5696,18.2956
10.4916,18.529
10.4492,18.7582
10.4433,18.9881
10.5328,19.3088
10.5828,19.4266
10.7972,19.4563
11.0471,19.5436
11.2818,19.4189
11.4513,19.5267
11.7275,19.4534
11.9415,19.4405
12.2783,19.5786
12.5212,19.4156
12.7888,19.4219
13.0034,19.4239
13.3335,19.4701
13.5426,19.4425
13.827,19.4571
13.9342,19.4405
14.1809,19.477
14.4698,19.5134
14.7952,19.535
15.0762,19.4759
15.2421,19.4546
15.4863,19.4632
15.7004,19.5048
16.0636,19.537
16.2295,19.493
16.5517,19.4131
16.7788,19.4452
16.936,19.5781
17.2686,19.4733
17.5017,19.5585
17.7202,19.5231
17.9197,19.5467
18.2534,19.4511
18.4281,19.5361
18.7083,19.4787
18.9532,19.4947
19.3335,19.4185
19.418,19.516
19.4702,19.2564
19.4831,19.0817
19.5643,18.6885
19.5244,18.5756
19.5552,18.2627
19.5779,17.9397
19.4726,17.6794
19.4164,17.5625
19.5305,17.2847
19.4461,16.973
19.4371,16.7013
19.5151,16.4171
19.5459,16.176
19.5745,15.9878
19.558,15.7678
19.5034,15.4407
19.513,15.2555
19.5292,15.0085
19.5294,14.7625
19.4897,14.5004
19.418,14.2539
19.4186,13.9313
19.5091,13.7694
19.5476,13.4977
19.5345,13.2477
19.5368,12.9609
19.4615,12.7553
19.4537,12.5171
19.5735,12.3062
19.4528,12.0699
19.5265,11.8263
19.5628,11.5792
19.434,11.2854
19.4314,10.93
19.4728,10.7951
19.4704,10.5128
19.4479,10.333
19.4986,10.0534
19.4404,9.68862
19.4791,9.48672
19.5265,9.17302
19.5696,9.07021
19.4424,8.668
19.5039,8.46101
19.5152,8.30458
19.577,8.01398
19.5666,7.69567
19.5383,7.42525
19.5663,7.17822
19.4854,7.03057
19.5548,6.79714
19.5694,6.49763
19.4786,6.28283
19.4259,5.99609
19.4542,5.83328
19.5317,5.47592
19.5515,5.17536
19.4972,4.99994
19.5757,4.68808
19.4266,4.48393
19.8311,4.44716
19.9469,4.51324
20.265,4.47694
20.5175,4.43854
20.8367,4.48298
21.0559,4.47799
21.2465,4.52564
21.5523,4.47509
21.721,4.43786
22.0292,4.46757
22.2679,4.57365
22.5029,4.45872
22.8084,4.52356
22.9927,4.43978
23.279,4.5516
23.463,4.46861
23.7884,4.45308
23.9778,4.42542
24.2616,4.48645
24.4638,4.47507
24.7656,4.49354
25.0778,4.42133
25.2668,4.56373
25.4308,4.55834
25.7778,4.41581
25.9466,4.50404
26.2885,4.55899
26.528,4.52503
26.7561,4.4691
26.9899,4.46092
27.183,4.55887
27.4708,4.50629
27.8252,4.45506
28.0169,4.45572
28.1968,4.5588
28.5216,4.53004
28.815,4.43273
29.0308,4.49205
29.1681,4.56214
29.5282,4.42299
29.7114,4.44337
30.0695,4.51648
30.2834,4.51213
30.4885,4.44805
30.7102,4.45525
30.996,4.58075
31.2005,4.54943
31.5805,4.51285
31.6851,4.50032
32.0009,4.43322
32.2796,4.48017
32.5579,4.4341
32.7759,4.56102
32.931,4.47567
33.2884,4.51417
33.44,4.44209
33.78,4.56764
33.9723,4.53494
34.3011,4.46189
34.4422,4.42531
34.5438,4.1913
34.5478,3.98844
34.5751,3.7091
34.5512,3.44994
34.4791,3.32499
34.5204,2.97486
34.4471,2.80095
34.4157,2.43254
34.5271,2.22942
34.4705,2.07251
34.4814,1.80802
34.4352,1.57736
34.4741,1.26258
34.5602,1.05553
34.4887,0.723602
34.5733,0.542802
34.5484,0.26961
34.4676,-0.0654636
34.4358,-0.315445
34.5438,-0.50719
34.4536,-0.717809
34.562,-1.06647
34.5777,-1.32695
34.4372,-1.54769
34.5174,-1.8281
34.5547,-2.08193
34.583,-2.22006
34.4542,-2.4843
34.4524,-2.75913
34.5758,-2.99764
34.5629,-3.23084
34.5217,-3.47473
34.4171,-3.80114
34.5106,-4.06638
34.4366,-4.24254
34.5677,-4.52405
34.2149,-4.42772
34.0823,-4.44787
33.741,-4.46606
33.4944,-4.51723
33.2443,-4.49692
33.0699,-4.56353
32.7831,-4.51588
32.418,-4.55379
32.2106,-4.51599
32.0389,-4.47674
31.6625,-4.52687
31.4986,-4.53175
31.1867,-4.51979
30.9223,-4.45353
30.8308,-4.41266
30.4737,-4.55267
30.2575,-4.55222
30.0024,-4.4811
29.8022,-4.56183
29.5042,-4.48747
29.2813,-4.43969
28.9706,-4.45729
28.733,-4.4903
28.52,-4.48006
28.1694,-4.52739
27.9425,-4.51333
27.7903,-4.52351
27.4277,-4.51432
27.2194,-4.4888
27.0056,-4.57696
26.6818,-4.49133
26.4348,-4.57711
26.3231,-4.43726
26.0086,-4.43939
25.7788,-4.41719
25.4404,-4.53792
25.2671,-4.57649
25.0786,-4.53811
24.7379,-4.55274
24.5454,-4.46977
24.2821,-4.55802
24.0737,-4.58683
23.6937,-4.47055
23.5031,-4.50578
23.1789,-4.5096
23.0266,-4.43309
22.6982,-4.58469
22.4316,-4.4893
22.2055,-4.58224
22.0676,-4.4917
21.7477,-4.42359
21.5086,-4.45567
21.1927,-4.52093
21.0817,-4.53476
20.8183,-4.54369
20.5594,-4.46352
20.2546,-4.57148
20.0494,-4.53362
19.7949,-4.47456
19.4395,-4.50784
19.4409,-4.76591
19.4418,-4.91505
19.4709,-5.27549
19.4689,-5.47526
19.4191,-5.82381
19.4984,-6.04327
19.5278,-6.33721
19.4302,-6.42028
19.4414,-6.81712
19.5807,-7.04893
19.457,-7.29497
19.5086,-7.43846
19.5101,-7.67965
19.5454,-7.9128
19.4781,-8.20703
19.5466,-8.47521
19.4304,-8.68641
19.5754,-9.03655
19.5832,-9.19213
19.4457,-9.45359
19.4182,-9.7718
19.4463,-9.98303
19.5087,-10.2015
19.5365,-10.4329
19.5866,-10.75
19.5435,-10.9668
19.4425,-11.288
19.5719,-11.5176
19.5704,-11.7415
19.4586,-12.0462
19.4712,-12.2582
19.5292,-12.4441
19.5073,-12.7069
19.5453,-13.0163
19.5354,-13.2218
19.4609,-13.5347
19.5795,-13.6796
19.583,-14.0158
19.5518,-14.2321
19.4317,-14.5747
19.4796,-14.7691
19.5103,-14.9652
19.4145,-15.2697
19.5115,-15.5405
19.4408,-15.696
19.446,-15.9741
19.4252,-16.2712
19.4988,-16.5497
19.4743,-16.6814
19.4894,-16.9156
19.5134,-17.3124
19.5,-17.573
19.4428,-17.7719
19.4413,-18.0446
19.551,-18.2936
19.5087,-18.4973
19.4741,-18.7654
19.5727,-18.988
19.4826,-19.1964
19.4201,-19.5647
19.3321,-19.5512
19.0579,-19.5339
18.8349,-19.5292
18.4269,-19.4682
18.1982,-19.5588
17.9471,-19.4349
17.6784,-19.5443
17.503,-19.4356
17.2669,-19.4148
17.0565,-19.4674
16.7724,-19.5181
16.486,-19.5039
16.3049,-19.5359
15.9955,-19.5124
15.7437,-19.4723
15.5109,-19.4707
15.2767,-19.5386
14.9134,-19.5771
14.7001,-19.5431
14.5417,-19.5047
14.324,-19.5436
14.0322,-19.5046
13.7511,-19.4414
13.5828,-19.5615
13.2319,-19.4526
12.992,-19.4761
12.7924,-19.5399
12.4441,-19.4497
12.176,-19.4403
12.0778,-19.422
11.7285,-19.4425
11.4525,-19.4367
11.3296,-19.4354
11.0438,-19.5144
10.7331,-19.5241
10.4482,-19.4434
10.5815,-19.2646
10.5394,-19.0149
10.5181,-18.6647
10.4132,-18.5647
10.5311,-18.2961
10.5316,-18.062
10.5173,-17.8246
10.448,-17.4593
10.5802,-17.2079
10.4502,-16.9406
10.4508,-16.7901
10.5588,-16.4785
10.4926,-16.2106
10.4847,-16.0696
10.4888,-15.7951
10.5231,-15.4922
10.4263,-15.3291
10.4948,-15.0283
10.5619,-14.7888
10.5356,-14.4352
10.4443,-14.2446
10.5394,-14.0463
10.4541,-13.6936
10.5644,-13.5807
10.4978,-13.2753
10.4414,-13.0332
10.4388,-12.6788
10.5161,-12.4424
10.4495,-12.2356
10.4396,-12.0337
10.477,-11.8314
10.4239,-11.4526
10.4655,-11.1682
10.5346,-11.0605
10.5115,-10.7169
10.4928,-10.5592
10.4147,-10.1965
10.5111,-9.98676
10.54,-9.74811
10.4956,-9.48509
10.5395,-9.27709
10.4183,-8.95492
10.4841,-8.80906
10.4186,-8.55745
10.5782,-8.19398
10.4707,-7.94137
10.4897,-7.82717
10.5253,-7.55095
10.533,-7.27327
10.4342,-6.94518
10.5071,-6.70924
10.5087,-6.46381
10.5387,-6.21407
10.4794,-6.05524
10.4657,-5.71496
10.4983,-5.55613
10.4535,-5.24515
10.4718,-4.96944
10.5169,-4.69384
10.4216,-4.56323
10.3123,-4.58361
9.96073,-4.57014
9.79938,-4.44796
9.41551,-4.47781
9.2171,-4.53139
9.055,-4.45852
8.68521,-4.53217
8.43072,-4.43283
8.27032,-4.43381
7.97847,-4.44684
7.77588,-4.57646
7.51608,-4.52953
7.20637,-4.5597
7.03758,-4.5749
6.69503,-4.54587
6.44623,-4.52723
6.21798,-4.41598
6.02838,-4.42494
5.80009,-4.47353
5.4442,-4.54249
5.16675,-4.50285
5.08184,-4.43254
4.81462,-4.55393
4.45201,-4.44436
4.25765,-4.55546
4.06889,-4.53859
3.72406,-4.46619
3.42005,-4.5448
3.26237,-4.52606
2.96312,-4.53137
2.77843,-4.42406
2.55163,-4.53368
2.21901,-4.57714
1.94663,-4.49722
1.75756,-4.48034
1.58423,-4.47494
1.19598,-4.55746
1.07504,-4.51796
0.696785,-4.44727
0.556745,-4.48759
0.177242,-4.5684
0.0427199,-4.47205
-0.248809,-4.55674
-0.540599,-4.50794
-0.66969,-4.55702
-0.997236,-4.48309
-1.20745,-4.52697
-1.41899,-4.57008
-1.81923,-4.44851
-2.02098,-4.56303
-2.32055,-4.56632
-2.46268,-4.48607
-2.73466,-4.41332
-3.07619,-4.52172
-3.29577,-4.4155
-3.56403,-4.47521
-3.72276,-4.52606
-3.93362,-4.55747
-4.2529,-4.5707
-4.56596,-4.56642
-4.56403,-4.26372
-4.54238,-3.98776
-4.55476,-3.81048
-4.48239,-3.5705
-4.52742,-3.17702
-4.42452,-3.04454
-4.44749,-2.73482
-4.44543,-2.49712
-4.4722,-2.2704
-4.55347,-1.98957
-4.46469,-1.7913
-4.56694,-1.57854
-4.57923,-1.19855
-4.53848,-1.04844
-4.49858,-0.785133
-4.5682,-0.561834
-4.44358,-0.217172
-4.54793,-0.0589682
-4.46517,0.176911
-4.56525,0.453471
-4.4374,0.727009
-4.55231,1.03319
-4.45387,1.1648
-4.54627,1.44474
-4.43408,1.672
-4.42354,2.06746
-4.53116,2.19323
-4.55903,2.58501
-4.4748,2.82671
-4.4514,2.98999
-4.56448,3.22215
-4.5234,3.53944
-4.45219,3.81406
-4.51392,4.02717
-4.47831,4.24531
-4.45279,4.45866


==> data/results/planning/turnevasion/results_poly.dat <==
19.395,-18.668
19.388,-4.841
22.321,-4.43
33.398,-4.436
34.411,-3.415
34.368,3.266
33.344,4.361
30.909,4.469
20.943,4.417
19.568,4.665
19.429,6.78
19.519,7.903
19.495,14.888
19.319,17.483
19.436,18.486
18.362,19.429
11.79,19.345
10.533,18.666
10.583,6.059
10.36,4.503
-2.516,4.361
-3.145,4.473
-3.841,4.409
-4.424,3.462
-4.375,-0.763
-4.458,-1.166
-4.384,-3.492
-3.851,-4.462
-1.771,-4.332
-1.381,-4.45
0.641,-4.324
0.817,-4.414
8.456,-4.434
10.386,-4.823
10.6,-7.239
10.574,-14.316
10.679,-14.745
10.612,-18.201
11.513,-19.327
17.455,-19.319
18.141,-19.447
19.395,-18.668


==> data/results/planning/turnevasion/results_problem_info.dat <==
0
1.2
2
2


==> data/results/planning/turnevasion/results_target.dat <==
15,14,1.6

==> data/results/planning/turnevasion/results_trajectory.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.49757,0,0,5.44756,-1.2,0
0.181784,0.995043,0,0,5.33741,-1.2,0
0.275463,1.49233,0.00626228,0.0503702,5.225,-1.2,0.275
0.371156,1.98789,0.0448585,0.159799,5.11017,-1.2,0.55
0.469001,2.47869,0.123961,0.159799,4.99275,-1.2,0
0.569146,2.97026,0.196857,0.109467,4.87258,-1.2,-0.275
0.671761,3.46524,0.237603,0.000128697,4.74944,-1.2,-0.55
0.777036,3.96184,0.231422,-0.0501714,4.62311,-1.2,-0.275
0.885188,4.45665,0.193004,-0.159432,4.49333,-1.2,-0.55
0.996464,4.94413,0.100903,-0.268648,4.3598,-1.2,-0.55
1.11115,5.41844,-0.0437101,-0.377813,4.22218,-1.2,-0.55
1.22957,5.87393,-0.239028,-0.486921,4.08007,-1.2,-0.55
1.35212,6.31184,-0.470873,-0.486921,3.93301,-1.2,0
1.47925,6.75112,-0.7193,-0.598021,4.08557,1.2,-0.55
1.60163,7.16406,-0.993093,-0.547839,3.93871,-1.2,0.275
1.72857,7.58676,-1.251,-0.547839,3.78638,-1.2,0
1.86063,8.00912,-1.50869,-0.547839,3.62791,-1.2,0
1.99845,8.43777,-1.75449,-0.43906,3.46253,-1.2,0.55
2.14285,8.88468,-1.96437,-0.43906,3.28925,-1.2,0
2.29486,9.33098,-2.17397,-0.43906,3.10683,-1.2,0
2.4558,9.78185,-2.371,-0.330736,2.91371,-1.2,0.55
2.6274,10.2504,-2.51784,-0.222647,2.70779,-1.2,0.55
2.81205,10.7407,-2.61475,-0.112614,2.70779,0,0.55
2.9967,11.2489,-2.65783,-0.00032974,2.92937,1.2,0.55
3.16739,11.7576,-2.65145,0.0511923,3.13419,1.2,0.275
3.32692,12.2482,-2.61296,0.159545,2.94276,-1.2,0.55
3.49683,12.7309,-2.52186,0.267673,2.73886,-1.2,0.55
3.67939,13.2185,-2.37328,0.379906,2.95793,1.2,0.55
3.84842,13.6697,-2.17885,0.488053,2.75509,-1.2,0.55
4.0299,14.1045,-1.93243,0.598086,2.75509,0,0.55
4.21139,14.5097,-1.63976,0.708119,2.75509,0,0.55
4.39287,14.8853,-1.3098,0.758756,2.75509,0,0.275
4.57435,15.2384,-0.956072,0.86879,2.75509,0,0.55
4.75583,15.5446,-0.573593,0.976648,2.53731,-1.2,0.55
4.95289,15.8188,-0.141901,1.08925,2.77378,1.2,0.55
5.13315,16.0381,0.30727,1.19928,2.77378,0,0.55
5.31341,16.2036,0.768533,1.30717,2.55747,-1.2,0.55
5.50892,16.3251,1.24169,1.35664,2.32286,-1.2,0.275
5.72417,16.42,1.74654,1.46973,2.58117,1.2,0.55
5.91788,16.4567,2.245,1.57977,2.58117,0,0.55
6.11159,16.4385,2.74448,1.6898,2.58117,0,0.55
6.3053,16.3636,3.25002,1.80231,2.81362,1.2,0.55
6.48301,16.2489,3.73668,1.80231,2.81362,0,0
6.66072,16.1476,4.22613,1.69228,2.81362,0,-0.55
6.83842,16.0734,4.7204,1.80231,2.81362,0,0.55
7.01613,15.9722,5.20985,1.69228,2.81362,0,-0.55
7.19384,15.9116,5.70616,1.69228,2.81362,0,0
7.37154,15.851,6.20248,1.69228,2.81362,0,0
7.54925,15.7967,6.69948,1.64164,2.81362,0,-0.275
7.72696,15.755,7.1977,1.69228,2.81362,0,0.275
7.90467,15.7007,7.6947,1.64164,2.81362,0,-0.275
8.08237,15.6653,8.19345,1.64164,2.81362,0,0
8.26008,15.6236,8.69167,1.69228,2.81362,0,0.275
8.43779,15.563,9.18798,1.69228,2.81362,0,0
8.61549,15.5024,9.6843,1.69228,2.81362,0,0
8.7932,15.4418,10.1806,1.69228,2.81362,0,0
8.97091,15.3824,10.6675,1.69228,2.60037,-1.2,0
9.16319,15.3204,11.1748,1.69228,2.83111,1.2,0
9.3398,15.2598,11.6712,1.69228,2.83111,0,0
9.51641,15.2055,12.1682,1.64164,2.83111,0,-0.275
9.69302,15.1701,12.6669,1.64164,2.83111,0,0
9.86963,15.1347,13.1657,1.64164,2.83111,0,0
10.0462,15.0857,13.6631,1.75167,2.83111,0,0.55
10.2228,14.9957,14.1549,1.75167,2.83111,0,0


==> data/results/planning/turnevasion/results_trajectory_0.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.49757,0,0,5.44756,-1.2,0
0.181784,0.995043,0,0,5.33741,-1.2,0
0.275463,1.49233,0.00626228,0.0503702,5.225,-1.2,0.275
0.371156,1.98789,0.0448585,0.159799,5.11017,-1.2,0.55
0.469001,2.47869,0.123961,0.159799,4.99275,-1.2,0
0.569146,2.97026,0.196857,0.109467,4.87258,-1.2,-0.275
0.671761,3.46524,0.237603,0.000128697,4.74944,-1.2,-0.55
0.777036,3.96184,0.231422,-0.0501714,4.62311,-1.2,-0.275
0.885188,4.45665,0.193004,-0.159432,4.49333,-1.2,-0.55


==> data/results/planning/turnevasion/results_trajectory_1.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.49757,0,0,5.44756,-1.2,0
0.181784,0.995043,0,0,5.33741,-1.2,0
0.275463,1.49233,0.00626228,0.0503702,5.225,-1.2,0.275
0.371156,1.98789,0.0448585,0.159799,5.11017,-1.2,0.55
0.469001,2.47869,0.123961,0.159799,4.99275,-1.2,0
0.569146,2.97026,0.196857,0.109467,4.87258,-1.2,-0.275
0.671761,3.46524,0.237603,0.000128697,4.74944,-1.2,-0.55
0.777036,3.96184,0.231422,-0.0501714,4.62311,-1.2,-0.275
0.885188,4.45665,0.193004,-0.159432,4.49333,-1.2,-0.55
0.996464,4.94413,0.100903,-0.268648,4.3598,-1.2,-0.55
1.11115,5.41844,-0.0437101,-0.377813,4.22218,-1.2,-0.55
1.22957,5.87393,-0.239028,-0.486921,4.08007,-1.2,-0.55
1.35212,6.31184,-0.470873,-0.486921,3.93301,-1.2,0
1.47925,6.75112,-0.7193,-0.598021,4.08557,1.2,-0.55
1.60163,7.16406,-0.993093,-0.547839,3.93871,-1.2,0.275
1.72857,7.58676,-1.251,-0.547839,3.78638,-1.2,0
1.86063,8.00912,-1.50869,-0.547839,3.62791,-1.2,0
1.99845,8.43777,-1.75449,-0.43906,3.46253,-1.2,0.55
2.14285,8.88468,-1.96437,-0.43906,3.28925,-1.2,0
2.29486,9.33098,-2.17397,-0.43906,3.10683,-1.2,0
2.4558,9.78185,-2.371,-0.330736,2.91371,-1.2,0.55


==> data/results/planning/turnevasion/results_trajectory_2.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.49757,0,0,5.44756,-1.2,0
0.181784,0.995043,0,0,5.33741,-1.2,0
0.275463,1.49233,0.00626228,0.0503702,5.225,-1.2,0.275
0.371156,1.98789,0.0448585,0.159799,5.11017,-1.2,0.55
0.469001,2.47869,0.123961,0.159799,4.99275,-1.2,0
0.569146,2.97026,0.196857,0.109467,4.87258,-1.2,-0.275
0.671761,3.46524,0.237603,0.000128697,4.74944,-1.2,-0.55
0.777036,3.96184,0.231422,-0.0501714,4.62311,-1.2,-0.275
0.885188,4.45665,0.193004,-0.159432,4.49333,-1.2,-0.55
0.996464,4.94413,0.100903,-0.268648,4.3598,-1.2,-0.55
1.11115,5.41844,-0.0437101,-0.377813,4.22218,-1.2,-0.55
1.22957,5.87393,-0.239028,-0.486921,4.08007,-1.2,-0.55
1.35212,6.31184,-0.470873,-0.486921,3.93301,-1.2,0
1.47925,6.75112,-0.7193,-0.598021,4.08557,1.2,-0.55
1.60163,7.16406,-0.993093,-0.547839,3.93871,-1.2,0.275
1.72857,7.58676,-1.251,-0.547839,3.78638,-1.2,0
1.86063,8.00912,-1.50869,-0.547839,3.62791,-1.2,0
1.99845,8.43777,-1.75449,-0.43906,3.46253,-1.2,0.55
2.14285,8.88468,-1.96437,-0.43906,3.28925,-1.2,0
2.29486,9.33098,-2.17397,-0.43906,3.10683,-1.2,0
2.4558,9.78185,-2.371,-0.330736,2.91371,-1.2,0.55
2.6274,10.2504,-2.51784,-0.222647,2.70779,-1.2,0.55
2.81205,10.7407,-2.61475,-0.112614,2.70779,0,0.55
2.9967,11.2489,-2.65783,-0.00032974,2.92937,1.2,0.55
3.16739,11.7576,-2.65145,0.0511923,3.13419,1.2,0.275
3.32692,12.2482,-2.61296,0.159545,2.94276,-1.2,0.55
3.49683,12.7309,-2.52186,0.267673,2.73886,-1.2,0.55
3.67939,13.2185,-2.37328,0.379906,2.95793,1.2,0.55
3.84842,13.6697,-2.17885,0.488053,2.75509,-1.2,0.55
4.0299,14.1045,-1.93243,0.598086,2.75509,0,0.55
4.21139,14.5097,-1.63976,0.708119,2.75509,0,0.55
4.39287,14.8853,-1.3098,0.758756,2.75509,0,0.275
4.57435,15.2384,-0.956072,0.86879,2.75509,0,0.55
4.75583,15.5446,-0.573593,0.976648,2.53731,-1.2,0.55
4.95289,15.8188,-0.141901,1.08925,2.77378,1.2,0.55
5.13315,16.0381,0.30727,1.19928,2.77378,0,0.55
5.31341,16.2036,0.768533,1.30717,2.55747,-1.2,0.55
5.50892,16.3251,1.24169,1.35664,2.32286,-1.2,0.275
5.72417,16.42,1.74654,1.46973,2.58117,1.2,0.55
5.91788,16.4567,2.245,1.57977,2.58117,0,0.55
6.11159,16.4385,2.74448,1.6898,2.58117,0,0.55
6.3053,16.3636,3.25002,1.80231,2.81362,1.2,0.55
6.48301,16.2489,3.73668,1.80231,2.81362,0,0
6.66072,16.1476,4.22613,1.69228,2.81362,0,-0.55


==> data/results/planning/turnevasion/results_trajectory_3.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.49757,0,0,5.44756,-1.2,0
0.181784,0.995043,0,0,5.33741,-1.2,0
0.275463,1.49233,0.00626228,0.0503702,5.225,-1.2,0.275
0.371156,1.98789,0.0448585,0.159799,5.11017,-1.2,0.55
0.469001,2.47869,0.123961,0.159799,4.99275,-1.2,0
0.569146,2.97026,0.196857,0.109467,4.87258,-1.2,-0.275
0.671761,3.46524,0.237603,0.000128697,4.74944,-1.2,-0.55
0.777036,3.96184,0.231422,-0.0501714,4.62311,-1.2,-0.275
0.885188,4.45665,0.193004,-0.159432,4.49333,-1.2,-0.55
0.996464,4.94413,0.100903,-0.268648,4.3598,-1.2,-0.55
1.11115,5.41844,-0.0437101,-0.377813,4.22218,-1.2,-0.55
1.22957,5.87393,-0.239028,-0.486921,4.08007,-1.2,-0.55
1.35212,6.31184,-0.470873,-0.486921,3.93301,-1.2,0
1.47925,6.75112,-0.7193,-0.598021,4.08557,1.2,-0.55
1.60163,7.16406,-0.993093,-0.547839,3.93871,-1.2,0.275
1.72857,7.58676,-1.251,-0.547839,3.78638,-1.2,0
1.86063,8.00912,-1.50869,-0.547839,3.62791,-1.2,0
1.99845,8.43777,-1.75449,-0.43906,3.46253,-1.2,0.55
2.14285,8.88468,-1.96437,-0.43906,3.28925,-1.2,0
2.29486,9.33098,-2.17397,-0.43906,3.10683,-1.2,0
2.4558,9.78185,-2.371,-0.330736,2.91371,-1.2,0.55
2.6274,10.2504,-2.51784,-0.222647,2.70779,-1.2,0.55
2.81205,10.7407,-2.61475,-0.112614,2.70779,0,0.55
2.9967,11.2489,-2.65783,-0.00032974,2.92937,1.2,0.55
3.16739,11.7576,-2.65145,0.0511923,3.13419,1.2,0.275
3.32692,12.2482,-2.61296,0.159545,2.94276,-1.2,0.55
3.49683,12.7309,-2.52186,0.267673,2.73886,-1.2,0.55
3.67939,13.2185,-2.37328,0.379906,2.95793,1.2,0.55
3.84842,13.6697,-2.17885,0.488053,2.75509,-1.2,0.55
4.0299,14.1045,-1.93243,0.598086,2.75509,0,0.55
4.21139,14.5097,-1.63976,0.708119,2.75509,0,0.55
4.39287,14.8853,-1.3098,0.758756,2.75509,0,0.275
4.57435,15.2384,-0.956072,0.86879,2.75509,0,0.55
4.75583,15.5446,-0.573593,0.976648,2.53731,-1.2,0.55
4.95289,15.8188,-0.141901,1.08925,2.77378,1.2,0.55
5.13315,16.0381,0.30727,1.19928,2.77378,0,0.55
5.31341,16.2036,0.768533,1.30717,2.55747,-1.2,0.55
5.50892,16.3251,1.24169,1.35664,2.32286,-1.2,0.275
5.72417,16.42,1.74654,1.46973,2.58117,1.2,0.55
5.91788,16.4567,2.245,1.57977,2.58117,0,0.55
6.11159,16.4385,2.74448,1.6898,2.58117,0,0.55
6.3053,16.3636,3.25002,1.80231,2.81362,1.2,0.55
6.48301,16.2489,3.73668,1.80231,2.81362,0,0
6.66072,16.1476,4.22613,1.69228,2.81362,0,-0.55
6.83842,16.0734,4.7204,1.80231,2.81362,0,0.55
7.01613,15.9722,5.20985,1.69228,2.81362,0,-0.55
7.19384,15.9116,5.70616,1.69228,2.81362,0,0
7.37154,15.851,6.20248,1.69228,2.81362,0,0
7.54925,15.7967,6.69948,1.64164,2.81362,0,-0.275
7.72696,15.755,7.1977,1.69228,2.81362,0,0.275
7.90467,15.7007,7.6947,1.64164,2.81362,0,-0.275
8.08237,15.6653,8.19345,1.64164,2.81362,0,0
8.26008,15.6236,8.69167,1.69228,2.81362,0,0.275
8.43779,15.563,9.18798,1.69228,2.81362,0,0
8.61549,15.5024,9.6843,1.69228,2.81362,0,0
8.7932,15.4418,10.1806,1.69228,2.81362,0,0
8.97091,15.3824,10.6675,1.69228,2.60037,-1.2,0
9.16319,15.3204,11.1748,1.69228,2.83111,1.2,0
9.3398,15.2598,11.6712,1.69228,2.83111,0,0
9.51641,15.2055,12.1682,1.64164,2.83111,0,-0.275
9.69302,15.1701,12.6669,1.64164,2.83111,0,0
9.86963,15.1347,13.1657,1.64164,2.83111,0,0


==> data/results/planning/turnevasion/results_voronoi_path.dat <==
-3.16835,-3.05523,-1.34682,-1.06415
-2.77014,2.8514,-2.41508,2.51159
-2.41508,2.51159,-1.78688,1.9807
-2.41508,2.51159,-2.77014,2.8514
-1.78688,1.9807,0.053984,0.587571
-1.78688,1.9807,-2.41508,2.51159
-1.34682,-1.06415,0.053984,0.587571
-1.34682,-1.06415,-3.16835,-3.05523
0.053984,0.587571,0.206528,0.623078
0.053984,0.587571,-1.78688,1.9807
0.053984,0.587571,-1.34682,-1.06415
0.206528,0.623078,2.93141,1.47094
0.206528,0.623078,0.053984,0.587571
2.93141,1.47094,2.98823,1.48883
2.93141,1.47094,0.206528,0.623078
2.98823,1.48883,3.75323,1.83344
2.98823,1.48883,2.93141,1.47094
3.75323,1.83344,4.86871,2.40133
3.75323,1.83344,2.98823,1.48883
4.86871,2.40133,5.36785,2.70359
4.86871,2.40133,3.75323,1.83344
5.36785,2.70359,6.13487,3.22547
5.36785,2.70359,4.86871,2.40133
6.13487,3.22547,7.85696,4.53578
6.13487,3.22547,5.36785,2.70359
7.85696,4.53578,10.5275,6.84595
7.85696,4.53578,6.13487,3.22547
10.5275,6.84595,11.1239,7.30184
10.5275,6.84595,7.85696,4.53578
11.1239,7.30184,11.8271,7.78696
11.1239,7.30184,10.5275,6.84595
11.8271,7.78696,14.0259,9.15014
11.8271,7.78696,11.1239,7.30184
14.0259,9.15014,14.2822,9.30312
14.0259,9.15014,11.8271,7.78696
14.2822,9.30312,14.5676,9.43007
14.2822,9.30312,14.0259,9.15014
14.5676,9.43007,16.585,10.285
14.5676,9.43007,14.2822,9.30312
16.585,10.285,18.0217,10.7681
16.585,10.285,14.5676,9.43007
18.0217,10.7681,19.4389,11.1153
18.0217,10.7681,16.585,10.285
19.4389,11.1153,19.4558,11.1179
19.4389,11.1153,18.0217,10.7681
19.4558,11.1179,21.1988,11.2971
19.4558,11.1179,19.4389,11.1153
21.2219,11.2141,21.2079,11.2973
21.1988,11.2971,21.2079,11.2973
21.1988,11.2971,19.4558,11.1179
21.2079,11.2973,24.4985,11.1305
21.2079,11.2973,21.1988,11.2971
21.2079,11.2973,21.2219,11.2141
24.4985,11.1305,25.3169,10.9349
24.4985,11.1305,21.2079,11.2973
25.3169,10.9349,26.6313,10.526
25.3169,10.9349,24.4985,11.1305
26.6495,-4.44833,26.835,-4.27709
26.835,-4.27709,27.5207,-3.5697
26.835,-4.27709,26.6495,-4.44833
27.4069,7.68671,27.4765,6.53174
27.4069,7.68671,27.3081,8.46471
27.4765,6.53174,27.4322,-0.367568
27.4765,6.53174,27.4069,7.68671
27.1776,11.0972,28.8477,12.7469
27.1776,11.0972,26.6313,10.526
28.8477,12.7469,27.1776,11.0972
27.111,9.23377,26.8885,9.98228
27.111,9.23377,27.3081,8.46471
26.6313,10.526,26.6342,10.5204
26.6313,10.526,27.1776,11.0972
26.6313,10.526,25.3169,10.9349
26.6342,10.5204,26.8885,9.98228
26.6342,10.5204,26.6313,10.526
27.3081,8.46471,28.7146,8.41492
27.3081,8.46471,27.111,9.23377
27.3081,8.46471,27.4069,7.68671
28.7146,8.41492,29.5222,8.39697
28.7146,8.41492,27.3081,8.46471
29.5222,8.39697,28.7146,8.41492
27.4322,-0.367568,27.5009,-1.44207
27.4322,-0.367568,27.4765,6.53174
26.8885,9.98228,26.6342,10.5204
26.8885,9.98228,27.111,9.23377
27.5009,-1.44207,27.5188,-1.99281
27.5009,-1.44207,27.4322,-0.367568
27.5188,-1.99281,27.5207,-3.5697
27.5188,-1.99281,27.5009,-1.44207
27.5207,-3.5697,28.0533,-4.07478
27.5207,-3.5697,27.5188,-1.99281
27.5207,-3.5697,26.835,-4.27709
28.0533,-4.07478,27.5207,-3.5697


==> data/results/planning/turnevasion/results_voronoi_path_2.dat <==
-3.19728,3.37268,-3.06792,3.08679
-3.1253,-3.14644,-1.92653,-1.82551
-3.06792,3.08679,-2.79787,2.76857
-3.06792,3.08679,-3.19728,3.37268
-2.79787,2.76857,-2.49923,2.44901
-2.79787,2.76857,-3.06792,3.08679
-2.49923,2.44901,-0.0170703,0.0168507
-2.49923,2.44901,-2.79787,2.76857
-1.92653,-1.82551,-1.51257,-1.40368
-1.92653,-1.82551,-3.1253,-3.14644
-1.11569,-2.20349,-1.00022,-1.02814
-1.51257,-1.40368,-1.42272,-1.33703
-1.51257,-1.40368,-1.92653,-1.82551
-1.42272,-1.33703,-1.00022,-1.02814
-1.42272,-1.33703,-1.51257,-1.40368
1.02349,-3.55302,1.53518,-0.00401972
-1.00022,-1.02814,-0.7063,-0.725178
-1.00022,-1.02814,-1.42272,-1.33703
-1.00022,-1.02814,-1.11569,-2.20349
-0.7063,-0.725178,-0.0170703,0.0168507
-0.7063,-0.725178,-1.00022,-1.02814
-0.0170703,0.0168507,0.359984,0.0310227
-0.0170703,0.0168507,-2.49923,2.44901
-0.0170703,0.0168507,-0.7063,-0.725178
0.359984,0.0310227,1.53518,-0.00401972
0.359984,0.0310227,-0.0170703,0.0168507
1.53518,-0.00401972,7.72023,0.0214979
1.53518,-0.00401972,0.359984,0.0310227
1.53518,-0.00401972,1.02349,-3.55302
8.96816,-1.91525,8.46848,-1.19189
8.96816,-1.91525,10.1035,-3.12347
8.46848,-1.19189,7.85273,-0.209493
8.46848,-1.19189,8.96816,-1.91525
10.1035,-3.12347,10.5539,-3.44961
10.1035,-3.12347,8.96816,-1.91525
11.1634,6.70548,11.2984,6.20862
11.1634,6.70548,11.1623,7.29515
11.1623,7.29515,11.2955,7.79308
11.1623,7.29515,11.1634,6.70548
10.5539,-3.44961,10.653,-3.51837
10.5539,-3.44961,10.1035,-3.12347
10.653,-3.51837,11.75,-4.24612
10.653,-3.51837,10.5539,-3.44961
11.2984,6.20862,11.3459,6.06304
11.2984,6.20862,11.1634,6.70548
11.2955,7.79308,11.92,8.78078
11.2955,7.79308,11.1623,7.29515
7.85273,-0.209493,7.72023,0.0214979
7.85273,-0.209493,8.46848,-1.19189
11.3459,6.06304,11.3906,5.94569
11.3459,6.06304,11.2984,6.20862
7.72023,0.0214979,8.08226,0.232409
7.72023,0.0214979,1.53518,-0.00401972
7.72023,0.0214979,7.85273,-0.209493
11.3906,5.94569,11.92,5.11054
11.3906,5.94569,11.3459,6.06304
8.08226,0.232409,10.3963,1.15695
8.08226,0.232409,7.72023,0.0214979
11.75,-4.24612,12.25,-4.6388
11.75,-4.24612,10.653,-3.51837
11.92,8.78078,12.42,9.28276
11.92,8.78078,11.2955,7.79308
11.92,5.11054,12.42,4.53508
11.92,5.11054,11.3906,5.94569
10.3963,1.15695,11.75,1.45095
10.3963,1.15695,8.08226,0.232409
12.2216,17.6582,15.0118,14.9169
12.3338,-17.617,15.0332,-14.9673
12.25,-4.6388,12.2699,-4.65687
12.25,-4.6388,11.75,-4.24612
12.2699,-4.65687,14.9613,-6.27173
12.2699,-4.65687,12.25,-4.6388
12.42,9.28276,15.0333,11.0603
12.42,9.28276,11.92,8.78078
12.42,4.53508,12.7718,4.15987
12.42,4.53508,11.92,5.11054
11.75,1.45095,11.8067,1.46351
11.75,1.45095,10.3963,1.15695
11.8067,1.46351,12.25,1.05388
11.8067,1.46351,12.7134,2.91727
11.8067,1.46351,11.75,1.45095
12.25,1.05388,13.1126,0.313048
12.25,1.05388,11.8067,1.46351
12.7718,4.15987,13.154,3.77954
12.7718,4.15987,12.42,4.53508
13.1126,0.313048,14.0777,-0.837377
13.1126,0.313048,12.25,1.05388
12.7134,2.91727,13.154,3.77954
12.7134,2.91727,11.8067,1.46351
13.154,3.77954,13.5885,4.14512
13.154,3.77954,12.7718,4.15987
13.154,3.77954,12.7134,2.91727
14.0777,-0.837377,14.0888,-0.856477
14.0777,-0.837377,13.1126,0.313048
14.0888,-0.856477,14.3501,-1.25437
14.0888,-0.856477,14.0777,-0.837377
13.5885,4.14512,14.7446,5.21847
13.5885,4.14512,13.154,3.77954
14.3501,-1.25437,15.92,-3.37654
14.3501,-1.25437,14.0888,-0.856477
14.7446,5.21847,15.1474,5.55963
14.7446,5.21847,13.5885,4.14512
14.0385,-13.8908,14.9812,-13.7816
15.1474,5.55963,15.92,6.15744
15.1474,5.55963,14.7446,5.21847
15.92,6.15744,16.0213,6.23706
15.92,6.15744,15.1474,5.55963
17.2542,17.3444,15.0118,14.9169
17.2542,17.3444,17.5974,17.6847
17.5974,17.6847,17.781,17.85
17.5974,17.6847,17.2542,17.3444
17.781,17.85,17.5974,17.6847
17.8308,-17.8051,17.7531,-17.7114
17.7531,-17.7114,17.4467,-17.3767
17.7531,-17.7114,17.8308,-17.8051
17.4467,-17.3767,15.0332,-14.9673
17.4467,-17.3767,17.7531,-17.7114
15.0332,-14.9673,15.0346,-14.8384
15.0332,-14.9673,12.3338,-17.617
15.0332,-14.9673,17.4467,-17.3767
15.0346,-14.8384,14.9812,-13.7816
15.0346,-14.8384,15.0332,-14.9673
14.9812,-13.7816,14.995,-7.25862
14.9812,-13.7816,14.0385,-13.8908
14.9812,-13.7816,15.0346,-14.8384
14.995,-7.25862,14.9868,-6.85933
14.995,-7.25862,14.9812,-13.7816
14.9868,-6.85933,14.9613,-6.27173
14.9868,-6.85933,14.995,-7.25862
14.9613,-6.27173,15.5199,-4.84
14.9613,-6.27173,12.2699,-4.65687
14.9613,-6.27173,14.9868,-6.85933
15.5199,-4.84,15.5727,-4.65791
15.5199,-4.84,14.9613,-6.27173
15.5727,-4.65791,15.733,-4.16693
15.5727,-4.65791,15.5199,-4.84
16.0391,6.55607,16.0213,6.23706
16.0391,6.55607,16.0552,7.05119
16.0552,7.05119,16.0168,8.033
16.0552,7.05119,16.0391,6.55607
15.733,-4.16693,15.9874,-3.46857
15.733,-4.16693,15.5727,-4.65791
16.0213,6.23706,17.42,4.92769
16.0213,6.23706,16.0391,6.55607
16.0213,6.23706,15.92,6.15744
15.0118,14.9169,15.0181,14.7338
15.0118,14.9169,17.2542,17.3444
15.0118,14.9169,12.2216,17.6582
15.0181,14.7338,15.0333,11.0603
15.0181,14.7338,15.0118,14.9169
15.92,-3.37654,15.9874,-3.46857
15.92,-3.37654,14.3501,-1.25437
15.0333,11.0603,15.7091,9.34229
15.0333,11.0603,15.0181,14.7338
15.0333,11.0603,12.42,9.28276
15.7091,9.34229,15.8442,8.84547
15.7091,9.34229,15.0333,11.0603
15.8442,8.84547,16.0168,8.033
15.8442,8.84547,15.7091,9.34229
16.0168,8.033,15.8442,8.84547
16.0168,8.033,16.0552,7.05119
17.42,4.92769,17.792,4.54259
17.42,4.92769,16.0213,6.23706
17.792,4.54259,18.6738,3.52334
17.792,4.54259,17.42,4.92769
15.9874,-3.46857,17.42,-2.70501
15.9874,-3.46857,15.92,-3.37654
15.9874,-3.46857,15.733,-4.16693
18.6738,3.52334,19.2766,2.98496
18.6738,3.52334,17.792,4.54259
17.42,-2.70501,19.0046,-2.08564
17.42,-2.70501,15.9874,-3.46857
19.2766,2.98496,19.9397,2.52099
19.2766,2.98496,18.6738,3.52334
19.0046,-2.08564,20.2436,-1.429
19.0046,-2.08564,17.42,-2.70501
19.9397,2.52099,20.5233,2.04143
19.9397,2.52099,19.2766,2.98496
20.5233,2.04143,20.954,1.63289
20.5233,2.04143,19.9397,2.52099
20.2436,-1.429,21.6284,-0.495221
20.2436,-1.429,19.0046,-2.08564
20.954,1.63289,22.3362,-0.00153335
20.954,1.63289,20.5233,2.04143
21.6284,-0.495221,21.757,-0.406833
21.6284,-0.495221,20.2436,-1.429
21.757,-0.406833,22.324,-0.0100582
21.757,-0.406833,21.6284,-0.495221
22.324,-0.0100582,22.3362,-0.00153335
22.324,-0.0100582,21.757,-0.406833
22.3362,-0.00153335,29.9384,0.0140987
22.3362,-0.00153335,20.954,1.63289
22.3362,-0.00153335,22.324,-0.0100582
32.4966,2.51839,30.8387,0.92432
30.8387,0.92432,29.9384,0.0140987
30.8387,0.92432,32.4966,2.51839
29.9384,0.0140987,32.6814,-2.71502
29.9384,0.0140987,30.8387,0.92432
29.9384,0.0140987,22.3362,-0.00153335
32.6814,-2.71502,29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_2/part_1.dat <==
x,y
-3.19728,3.37268
-3.06792,3.08679


==> data/results/planning/turnevasion/results_voronoi_path_2/part_10.dat <==
x,y
-1.92653,-1.82551
-3.1253,-3.14644


==> data/results/planning/turnevasion/results_voronoi_path_2/part_100.dat <==
x,y
14.3501,-1.25437
14.0888,-0.856477


==> data/results/planning/turnevasion/results_voronoi_path_2/part_101.dat <==
x,y
14.7446,5.21847
15.1474,5.55963


==> data/results/planning/turnevasion/results_voronoi_path_2/part_102.dat <==
x,y
14.7446,5.21847
13.5885,4.14512


==> data/results/planning/turnevasion/results_voronoi_path_2/part_103.dat <==
x,y
14.0385,-13.8908
14.9812,-13.7816


==> data/results/planning/turnevasion/results_voronoi_path_2/part_104.dat <==
x,y
15.1474,5.55963
15.92,6.15744


==> data/results/planning/turnevasion/results_voronoi_path_2/part_105.dat <==
x,y
15.1474,5.55963
14.7446,5.21847


==> data/results/planning/turnevasion/results_voronoi_path_2/part_106.dat <==
x,y
15.92,6.15744
16.0213,6.23706


==> data/results/planning/turnevasion/results_voronoi_path_2/part_107.dat <==
x,y
15.92,6.15744
15.1474,5.55963


==> data/results/planning/turnevasion/results_voronoi_path_2/part_108.dat <==
x,y
17.2542,17.3444
15.0118,14.9169


==> data/results/planning/turnevasion/results_voronoi_path_2/part_109.dat <==
x,y
17.2542,17.3444
17.5974,17.6847


==> data/results/planning/turnevasion/results_voronoi_path_2/part_11.dat <==
x,y
-1.11569,-2.20349
-1.00022,-1.02814


==> data/results/planning/turnevasion/results_voronoi_path_2/part_110.dat <==
x,y
17.5974,17.6847
17.781,17.85


==> data/results/planning/turnevasion/results_voronoi_path_2/part_111.dat <==
x,y
17.5974,17.6847
17.2542,17.3444


==> data/results/planning/turnevasion/results_voronoi_path_2/part_112.dat <==
x,y
17.781,17.85
17.5974,17.6847


==> data/results/planning/turnevasion/results_voronoi_path_2/part_113.dat <==
x,y
17.8308,-17.8051
17.7531,-17.7114


==> data/results/planning/turnevasion/results_voronoi_path_2/part_114.dat <==
x,y
17.7531,-17.7114
17.4467,-17.3767


==> data/results/planning/turnevasion/results_voronoi_path_2/part_115.dat <==
x,y
17.7531,-17.7114
17.8308,-17.8051


==> data/results/planning/turnevasion/results_voronoi_path_2/part_116.dat <==
x,y
17.4467,-17.3767
15.0332,-14.9673


==> data/results/planning/turnevasion/results_voronoi_path_2/part_117.dat <==
x,y
17.4467,-17.3767
17.7531,-17.7114


==> data/results/planning/turnevasion/results_voronoi_path_2/part_118.dat <==
x,y
15.0332,-14.9673
15.0346,-14.8384


==> data/results/planning/turnevasion/results_voronoi_path_2/part_119.dat <==
x,y
15.0332,-14.9673
12.3338,-17.617


==> data/results/planning/turnevasion/results_voronoi_path_2/part_12.dat <==
x,y
-1.51257,-1.40368
-1.42272,-1.33703


==> data/results/planning/turnevasion/results_voronoi_path_2/part_120.dat <==
x,y
15.0332,-14.9673
17.4467,-17.3767


==> data/results/planning/turnevasion/results_voronoi_path_2/part_121.dat <==
x,y
15.0346,-14.8384
14.9812,-13.7816


==> data/results/planning/turnevasion/results_voronoi_path_2/part_122.dat <==
x,y
15.0346,-14.8384
15.0332,-14.9673


==> data/results/planning/turnevasion/results_voronoi_path_2/part_123.dat <==
x,y
14.9812,-13.7816
14.995,-7.25862


==> data/results/planning/turnevasion/results_voronoi_path_2/part_124.dat <==
x,y
14.9812,-13.7816
14.0385,-13.8908


==> data/results/planning/turnevasion/results_voronoi_path_2/part_125.dat <==
x,y
14.9812,-13.7816
15.0346,-14.8384


==> data/results/planning/turnevasion/results_voronoi_path_2/part_126.dat <==
x,y
14.995,-7.25862
14.9868,-6.85933


==> data/results/planning/turnevasion/results_voronoi_path_2/part_127.dat <==
x,y
14.995,-7.25862
14.9812,-13.7816


==> data/results/planning/turnevasion/results_voronoi_path_2/part_128.dat <==
x,y
14.9868,-6.85933
14.9613,-6.27173


==> data/results/planning/turnevasion/results_voronoi_path_2/part_129.dat <==
x,y
14.9868,-6.85933
14.995,-7.25862


==> data/results/planning/turnevasion/results_voronoi_path_2/part_13.dat <==
x,y
-1.51257,-1.40368
-1.92653,-1.82551


==> data/results/planning/turnevasion/results_voronoi_path_2/part_130.dat <==
x,y
14.9613,-6.27173
15.5199,-4.84


==> data/results/planning/turnevasion/results_voronoi_path_2/part_131.dat <==
x,y
14.9613,-6.27173
12.2699,-4.65687


==> data/results/planning/turnevasion/results_voronoi_path_2/part_132.dat <==
x,y
14.9613,-6.27173
14.9868,-6.85933


==> data/results/planning/turnevasion/results_voronoi_path_2/part_133.dat <==
x,y
15.5199,-4.84
15.5727,-4.65791


==> data/results/planning/turnevasion/results_voronoi_path_2/part_134.dat <==
x,y
15.5199,-4.84
14.9613,-6.27173


==> data/results/planning/turnevasion/results_voronoi_path_2/part_135.dat <==
x,y
15.5727,-4.65791
15.733,-4.16693


==> data/results/planning/turnevasion/results_voronoi_path_2/part_136.dat <==
x,y
15.5727,-4.65791
15.5199,-4.84


==> data/results/planning/turnevasion/results_voronoi_path_2/part_137.dat <==
x,y
16.0391,6.55607
16.0213,6.23706


==> data/results/planning/turnevasion/results_voronoi_path_2/part_138.dat <==
x,y
16.0391,6.55607
16.0552,7.05119


==> data/results/planning/turnevasion/results_voronoi_path_2/part_139.dat <==
x,y
16.0552,7.05119
16.0168,8.033


==> data/results/planning/turnevasion/results_voronoi_path_2/part_14.dat <==
x,y
-1.42272,-1.33703
-1.00022,-1.02814


==> data/results/planning/turnevasion/results_voronoi_path_2/part_140.dat <==
x,y
16.0552,7.05119
16.0391,6.55607


==> data/results/planning/turnevasion/results_voronoi_path_2/part_141.dat <==
x,y
15.733,-4.16693
15.9874,-3.46857


==> data/results/planning/turnevasion/results_voronoi_path_2/part_142.dat <==
x,y
15.733,-4.16693
15.5727,-4.65791


==> data/results/planning/turnevasion/results_voronoi_path_2/part_143.dat <==
x,y
16.0213,6.23706
17.42,4.92769


==> data/results/planning/turnevasion/results_voronoi_path_2/part_144.dat <==
x,y
16.0213,6.23706
16.0391,6.55607


==> data/results/planning/turnevasion/results_voronoi_path_2/part_145.dat <==
x,y
16.0213,6.23706
15.92,6.15744


==> data/results/planning/turnevasion/results_voronoi_path_2/part_146.dat <==
x,y
15.0118,14.9169
15.0181,14.7338


==> data/results/planning/turnevasion/results_voronoi_path_2/part_147.dat <==
x,y
15.0118,14.9169
17.2542,17.3444


==> data/results/planning/turnevasion/results_voronoi_path_2/part_148.dat <==
x,y
15.0118,14.9169
12.2216,17.6582


==> data/results/planning/turnevasion/results_voronoi_path_2/part_149.dat <==
x,y
15.0181,14.7338
15.0333,11.0603


==> data/results/planning/turnevasion/results_voronoi_path_2/part_15.dat <==
x,y
-1.42272,-1.33703
-1.51257,-1.40368


==> data/results/planning/turnevasion/results_voronoi_path_2/part_150.dat <==
x,y
15.0181,14.7338
15.0118,14.9169


==> data/results/planning/turnevasion/results_voronoi_path_2/part_151.dat <==
x,y
15.92,-3.37654
15.9874,-3.46857


==> data/results/planning/turnevasion/results_voronoi_path_2/part_152.dat <==
x,y
15.92,-3.37654
14.3501,-1.25437


==> data/results/planning/turnevasion/results_voronoi_path_2/part_153.dat <==
x,y
15.0333,11.0603
15.7091,9.34229


==> data/results/planning/turnevasion/results_voronoi_path_2/part_154.dat <==
x,y
15.0333,11.0603
15.0181,14.7338


==> data/results/planning/turnevasion/results_voronoi_path_2/part_155.dat <==
x,y
15.0333,11.0603
12.42,9.28276


==> data/results/planning/turnevasion/results_voronoi_path_2/part_156.dat <==
x,y
15.7091,9.34229
15.8442,8.84547


==> data/results/planning/turnevasion/results_voronoi_path_2/part_157.dat <==
x,y
15.7091,9.34229
15.0333,11.0603


==> data/results/planning/turnevasion/results_voronoi_path_2/part_158.dat <==
x,y
15.8442,8.84547
16.0168,8.033


==> data/results/planning/turnevasion/results_voronoi_path_2/part_159.dat <==
x,y
15.8442,8.84547
15.7091,9.34229


==> data/results/planning/turnevasion/results_voronoi_path_2/part_16.dat <==
x,y
1.02349,-3.55302
1.53518,-0.00401972


==> data/results/planning/turnevasion/results_voronoi_path_2/part_160.dat <==
x,y
16.0168,8.033
15.8442,8.84547


==> data/results/planning/turnevasion/results_voronoi_path_2/part_161.dat <==
x,y
16.0168,8.033
16.0552,7.05119


==> data/results/planning/turnevasion/results_voronoi_path_2/part_162.dat <==
x,y
17.42,4.92769
17.792,4.54259


==> data/results/planning/turnevasion/results_voronoi_path_2/part_163.dat <==
x,y
17.42,4.92769
16.0213,6.23706


==> data/results/planning/turnevasion/results_voronoi_path_2/part_164.dat <==
x,y
17.792,4.54259
18.6738,3.52334


==> data/results/planning/turnevasion/results_voronoi_path_2/part_165.dat <==
x,y
17.792,4.54259
17.42,4.92769


==> data/results/planning/turnevasion/results_voronoi_path_2/part_166.dat <==
x,y
15.9874,-3.46857
17.42,-2.70501


==> data/results/planning/turnevasion/results_voronoi_path_2/part_167.dat <==
x,y
15.9874,-3.46857
15.92,-3.37654


==> data/results/planning/turnevasion/results_voronoi_path_2/part_168.dat <==
x,y
15.9874,-3.46857
15.733,-4.16693


==> data/results/planning/turnevasion/results_voronoi_path_2/part_169.dat <==
x,y
18.6738,3.52334
19.2766,2.98496


==> data/results/planning/turnevasion/results_voronoi_path_2/part_17.dat <==
x,y
-1.00022,-1.02814
-0.7063,-0.725178


==> data/results/planning/turnevasion/results_voronoi_path_2/part_170.dat <==
x,y
18.6738,3.52334
17.792,4.54259


==> data/results/planning/turnevasion/results_voronoi_path_2/part_171.dat <==
x,y
17.42,-2.70501
19.0046,-2.08564


==> data/results/planning/turnevasion/results_voronoi_path_2/part_172.dat <==
x,y
17.42,-2.70501
15.9874,-3.46857


==> data/results/planning/turnevasion/results_voronoi_path_2/part_173.dat <==
x,y
19.2766,2.98496
19.9397,2.52099


==> data/results/planning/turnevasion/results_voronoi_path_2/part_174.dat <==
x,y
19.2766,2.98496
18.6738,3.52334


==> data/results/planning/turnevasion/results_voronoi_path_2/part_175.dat <==
x,y
19.0046,-2.08564
20.2436,-1.429


==> data/results/planning/turnevasion/results_voronoi_path_2/part_176.dat <==
x,y
19.0046,-2.08564
17.42,-2.70501


==> data/results/planning/turnevasion/results_voronoi_path_2/part_177.dat <==
x,y
19.9397,2.52099
20.5233,2.04143


==> data/results/planning/turnevasion/results_voronoi_path_2/part_178.dat <==
x,y
19.9397,2.52099
19.2766,2.98496


==> data/results/planning/turnevasion/results_voronoi_path_2/part_179.dat <==
x,y
20.5233,2.04143
20.954,1.63289


==> data/results/planning/turnevasion/results_voronoi_path_2/part_18.dat <==
x,y
-1.00022,-1.02814
-1.42272,-1.33703


==> data/results/planning/turnevasion/results_voronoi_path_2/part_180.dat <==
x,y
20.5233,2.04143
19.9397,2.52099


==> data/results/planning/turnevasion/results_voronoi_path_2/part_181.dat <==
x,y
20.2436,-1.429
21.6284,-0.495221


==> data/results/planning/turnevasion/results_voronoi_path_2/part_182.dat <==
x,y
20.2436,-1.429
19.0046,-2.08564


==> data/results/planning/turnevasion/results_voronoi_path_2/part_183.dat <==
x,y
20.954,1.63289
22.3362,-0.00153335


==> data/results/planning/turnevasion/results_voronoi_path_2/part_184.dat <==
x,y
20.954,1.63289
20.5233,2.04143


==> data/results/planning/turnevasion/results_voronoi_path_2/part_185.dat <==
x,y
21.6284,-0.495221
21.757,-0.406833


==> data/results/planning/turnevasion/results_voronoi_path_2/part_186.dat <==
x,y
21.6284,-0.495221
20.2436,-1.429


==> data/results/planning/turnevasion/results_voronoi_path_2/part_187.dat <==
x,y
21.757,-0.406833
22.324,-0.0100582


==> data/results/planning/turnevasion/results_voronoi_path_2/part_188.dat <==
x,y
21.757,-0.406833
21.6284,-0.495221


==> data/results/planning/turnevasion/results_voronoi_path_2/part_189.dat <==
x,y
22.324,-0.0100582
22.3362,-0.00153335


==> data/results/planning/turnevasion/results_voronoi_path_2/part_19.dat <==
x,y
-1.00022,-1.02814
-1.11569,-2.20349


==> data/results/planning/turnevasion/results_voronoi_path_2/part_190.dat <==
x,y
22.324,-0.0100582
21.757,-0.406833


==> data/results/planning/turnevasion/results_voronoi_path_2/part_191.dat <==
x,y
22.3362,-0.00153335
29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_2/part_192.dat <==
x,y
22.3362,-0.00153335
20.954,1.63289


==> data/results/planning/turnevasion/results_voronoi_path_2/part_193.dat <==
x,y
22.3362,-0.00153335
22.324,-0.0100582


==> data/results/planning/turnevasion/results_voronoi_path_2/part_194.dat <==
x,y
32.4966,2.51839
30.8387,0.92432


==> data/results/planning/turnevasion/results_voronoi_path_2/part_195.dat <==
x,y
30.8387,0.92432
29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_2/part_196.dat <==
x,y
30.8387,0.92432
32.4966,2.51839


==> data/results/planning/turnevasion/results_voronoi_path_2/part_197.dat <==
x,y
29.9384,0.0140987
32.6814,-2.71502


==> data/results/planning/turnevasion/results_voronoi_path_2/part_198.dat <==
x,y
29.9384,0.0140987
30.8387,0.92432


==> data/results/planning/turnevasion/results_voronoi_path_2/part_199.dat <==
x,y
29.9384,0.0140987
22.3362,-0.00153335


==> data/results/planning/turnevasion/results_voronoi_path_2/part_2.dat <==
x,y
-3.1253,-3.14644
-1.92653,-1.82551


==> data/results/planning/turnevasion/results_voronoi_path_2/part_20.dat <==
x,y
-0.7063,-0.725178
-0.0170703,0.0168507


==> data/results/planning/turnevasion/results_voronoi_path_2/part_200.dat <==
x,y
32.6814,-2.71502
29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_2/part_21.dat <==
x,y
-0.7063,-0.725178
-1.00022,-1.02814


==> data/results/planning/turnevasion/results_voronoi_path_2/part_22.dat <==
x,y
-0.0170703,0.0168507
0.359984,0.0310227


==> data/results/planning/turnevasion/results_voronoi_path_2/part_23.dat <==
x,y
-0.0170703,0.0168507
-2.49923,2.44901


==> data/results/planning/turnevasion/results_voronoi_path_2/part_24.dat <==
x,y
-0.0170703,0.0168507
-0.7063,-0.725178


==> data/results/planning/turnevasion/results_voronoi_path_2/part_25.dat <==
x,y
0.359984,0.0310227
1.53518,-0.00401972


==> data/results/planning/turnevasion/results_voronoi_path_2/part_26.dat <==
x,y
0.359984,0.0310227
-0.0170703,0.0168507


==> data/results/planning/turnevasion/results_voronoi_path_2/part_27.dat <==
x,y
1.53518,-0.00401972
7.72023,0.0214979


==> data/results/planning/turnevasion/results_voronoi_path_2/part_28.dat <==
x,y
1.53518,-0.00401972
0.359984,0.0310227


==> data/results/planning/turnevasion/results_voronoi_path_2/part_29.dat <==
x,y
1.53518,-0.00401972
1.02349,-3.55302


==> data/results/planning/turnevasion/results_voronoi_path_2/part_3.dat <==
x,y
-3.06792,3.08679
-2.79787,2.76857


==> data/results/planning/turnevasion/results_voronoi_path_2/part_30.dat <==
x,y
8.96816,-1.91525
8.46848,-1.19189


==> data/results/planning/turnevasion/results_voronoi_path_2/part_31.dat <==
x,y
8.96816,-1.91525
10.1035,-3.12347


==> data/results/planning/turnevasion/results_voronoi_path_2/part_32.dat <==
x,y
8.46848,-1.19189
7.85273,-0.209493


==> data/results/planning/turnevasion/results_voronoi_path_2/part_33.dat <==
x,y
8.46848,-1.19189
8.96816,-1.91525


==> data/results/planning/turnevasion/results_voronoi_path_2/part_34.dat <==
x,y
10.1035,-3.12347
10.5539,-3.44961


==> data/results/planning/turnevasion/results_voronoi_path_2/part_35.dat <==
x,y
10.1035,-3.12347
8.96816,-1.91525


==> data/results/planning/turnevasion/results_voronoi_path_2/part_36.dat <==
x,y
11.1634,6.70548
11.2984,6.20862


==> data/results/planning/turnevasion/results_voronoi_path_2/part_37.dat <==
x,y
11.1634,6.70548
11.1623,7.29515


==> data/results/planning/turnevasion/results_voronoi_path_2/part_38.dat <==
x,y
11.1623,7.29515
11.2955,7.79308


==> data/results/planning/turnevasion/results_voronoi_path_2/part_39.dat <==
x,y
11.1623,7.29515
11.1634,6.70548


==> data/results/planning/turnevasion/results_voronoi_path_2/part_4.dat <==
x,y
-3.06792,3.08679
-3.19728,3.37268


==> data/results/planning/turnevasion/results_voronoi_path_2/part_40.dat <==
x,y
10.5539,-3.44961
10.653,-3.51837


==> data/results/planning/turnevasion/results_voronoi_path_2/part_41.dat <==
x,y
10.5539,-3.44961
10.1035,-3.12347


==> data/results/planning/turnevasion/results_voronoi_path_2/part_42.dat <==
x,y
10.653,-3.51837
11.75,-4.24612


==> data/results/planning/turnevasion/results_voronoi_path_2/part_43.dat <==
x,y
10.653,-3.51837
10.5539,-3.44961


==> data/results/planning/turnevasion/results_voronoi_path_2/part_44.dat <==
x,y
11.2984,6.20862
11.3459,6.06304


==> data/results/planning/turnevasion/results_voronoi_path_2/part_45.dat <==
x,y
11.2984,6.20862
11.1634,6.70548


==> data/results/planning/turnevasion/results_voronoi_path_2/part_46.dat <==
x,y
11.2955,7.79308
11.92,8.78078


==> data/results/planning/turnevasion/results_voronoi_path_2/part_47.dat <==
x,y
11.2955,7.79308
11.1623,7.29515


==> data/results/planning/turnevasion/results_voronoi_path_2/part_48.dat <==
x,y
7.85273,-0.209493
7.72023,0.0214979


==> data/results/planning/turnevasion/results_voronoi_path_2/part_49.dat <==
x,y
7.85273,-0.209493
8.46848,-1.19189


==> data/results/planning/turnevasion/results_voronoi_path_2/part_5.dat <==
x,y
-2.79787,2.76857
-2.49923,2.44901


==> data/results/planning/turnevasion/results_voronoi_path_2/part_50.dat <==
x,y
11.3459,6.06304
11.3906,5.94569


==> data/results/planning/turnevasion/results_voronoi_path_2/part_51.dat <==
x,y
11.3459,6.06304
11.2984,6.20862


==> data/results/planning/turnevasion/results_voronoi_path_2/part_52.dat <==
x,y
7.72023,0.0214979
8.08226,0.232409


==> data/results/planning/turnevasion/results_voronoi_path_2/part_53.dat <==
x,y
7.72023,0.0214979
1.53518,-0.00401972


==> data/results/planning/turnevasion/results_voronoi_path_2/part_54.dat <==
x,y
7.72023,0.0214979
7.85273,-0.209493


==> data/results/planning/turnevasion/results_voronoi_path_2/part_55.dat <==
x,y
11.3906,5.94569
11.92,5.11054


==> data/results/planning/turnevasion/results_voronoi_path_2/part_56.dat <==
x,y
11.3906,5.94569
11.3459,6.06304


==> data/results/planning/turnevasion/results_voronoi_path_2/part_57.dat <==
x,y
8.08226,0.232409
10.3963,1.15695


==> data/results/planning/turnevasion/results_voronoi_path_2/part_58.dat <==
x,y
8.08226,0.232409
7.72023,0.0214979


==> data/results/planning/turnevasion/results_voronoi_path_2/part_59.dat <==
x,y
11.75,-4.24612
12.25,-4.6388


==> data/results/planning/turnevasion/results_voronoi_path_2/part_6.dat <==
x,y
-2.79787,2.76857
-3.06792,3.08679


==> data/results/planning/turnevasion/results_voronoi_path_2/part_60.dat <==
x,y
11.75,-4.24612
10.653,-3.51837


==> data/results/planning/turnevasion/results_voronoi_path_2/part_61.dat <==
x,y
11.92,8.78078
12.42,9.28276


==> data/results/planning/turnevasion/results_voronoi_path_2/part_62.dat <==
x,y
11.92,8.78078
11.2955,7.79308


==> data/results/planning/turnevasion/results_voronoi_path_2/part_63.dat <==
x,y
11.92,5.11054
12.42,4.53508


==> data/results/planning/turnevasion/results_voronoi_path_2/part_64.dat <==
x,y
11.92,5.11054
11.3906,5.94569


==> data/results/planning/turnevasion/results_voronoi_path_2/part_65.dat <==
x,y
10.3963,1.15695
11.75,1.45095


==> data/results/planning/turnevasion/results_voronoi_path_2/part_66.dat <==
x,y
10.3963,1.15695
8.08226,0.232409


==> data/results/planning/turnevasion/results_voronoi_path_2/part_67.dat <==
x,y
12.2216,17.6582
15.0118,14.9169


==> data/results/planning/turnevasion/results_voronoi_path_2/part_68.dat <==
x,y
12.3338,-17.617
15.0332,-14.9673


==> data/results/planning/turnevasion/results_voronoi_path_2/part_69.dat <==
x,y
12.25,-4.6388
12.2699,-4.65687


==> data/results/planning/turnevasion/results_voronoi_path_2/part_7.dat <==
x,y
-2.49923,2.44901
-0.0170703,0.0168507


==> data/results/planning/turnevasion/results_voronoi_path_2/part_70.dat <==
x,y
12.25,-4.6388
11.75,-4.24612


==> data/results/planning/turnevasion/results_voronoi_path_2/part_71.dat <==
x,y
12.2699,-4.65687
14.9613,-6.27173


==> data/results/planning/turnevasion/results_voronoi_path_2/part_72.dat <==
x,y
12.2699,-4.65687
12.25,-4.6388


==> data/results/planning/turnevasion/results_voronoi_path_2/part_73.dat <==
x,y
12.42,9.28276
15.0333,11.0603


==> data/results/planning/turnevasion/results_voronoi_path_2/part_74.dat <==
x,y
12.42,9.28276
11.92,8.78078


==> data/results/planning/turnevasion/results_voronoi_path_2/part_75.dat <==
x,y
12.42,4.53508
12.7718,4.15987


==> data/results/planning/turnevasion/results_voronoi_path_2/part_76.dat <==
x,y
12.42,4.53508
11.92,5.11054


==> data/results/planning/turnevasion/results_voronoi_path_2/part_77.dat <==
x,y
11.75,1.45095
11.8067,1.46351


==> data/results/planning/turnevasion/results_voronoi_path_2/part_78.dat <==
x,y
11.75,1.45095
10.3963,1.15695


==> data/results/planning/turnevasion/results_voronoi_path_2/part_79.dat <==
x,y
11.8067,1.46351
12.25,1.05388


==> data/results/planning/turnevasion/results_voronoi_path_2/part_8.dat <==
x,y
-2.49923,2.44901
-2.79787,2.76857


==> data/results/planning/turnevasion/results_voronoi_path_2/part_80.dat <==
x,y
11.8067,1.46351
12.7134,2.91727


==> data/results/planning/turnevasion/results_voronoi_path_2/part_81.dat <==
x,y
11.8067,1.46351
11.75,1.45095


==> data/results/planning/turnevasion/results_voronoi_path_2/part_82.dat <==
x,y
12.25,1.05388
13.1126,0.313048


==> data/results/planning/turnevasion/results_voronoi_path_2/part_83.dat <==
x,y
12.25,1.05388
11.8067,1.46351


==> data/results/planning/turnevasion/results_voronoi_path_2/part_84.dat <==
x,y
12.7718,4.15987
13.154,3.77954


==> data/results/planning/turnevasion/results_voronoi_path_2/part_85.dat <==
x,y
12.7718,4.15987
12.42,4.53508


==> data/results/planning/turnevasion/results_voronoi_path_2/part_86.dat <==
x,y
13.1126,0.313048
14.0777,-0.837377


==> data/results/planning/turnevasion/results_voronoi_path_2/part_87.dat <==
x,y
13.1126,0.313048
12.25,1.05388


==> data/results/planning/turnevasion/results_voronoi_path_2/part_88.dat <==
x,y
12.7134,2.91727
13.154,3.77954


==> data/results/planning/turnevasion/results_voronoi_path_2/part_89.dat <==
x,y
12.7134,2.91727
11.8067,1.46351


==> data/results/planning/turnevasion/results_voronoi_path_2/part_9.dat <==
x,y
-1.92653,-1.82551
-1.51257,-1.40368


==> data/results/planning/turnevasion/results_voronoi_path_2/part_90.dat <==
x,y
13.154,3.77954
13.5885,4.14512


==> data/results/planning/turnevasion/results_voronoi_path_2/part_91.dat <==
x,y
13.154,3.77954
12.7718,4.15987


==> data/results/planning/turnevasion/results_voronoi_path_2/part_92.dat <==
x,y
13.154,3.77954
12.7134,2.91727


==> data/results/planning/turnevasion/results_voronoi_path_2/part_93.dat <==
x,y
14.0777,-0.837377
14.0888,-0.856477


==> data/results/planning/turnevasion/results_voronoi_path_2/part_94.dat <==
x,y
14.0777,-0.837377
13.1126,0.313048


==> data/results/planning/turnevasion/results_voronoi_path_2/part_95.dat <==
x,y
14.0888,-0.856477
14.3501,-1.25437


==> data/results/planning/turnevasion/results_voronoi_path_2/part_96.dat <==
x,y
14.0888,-0.856477
14.0777,-0.837377


==> data/results/planning/turnevasion/results_voronoi_path_2/part_97.dat <==
x,y
13.5885,4.14512
14.7446,5.21847


==> data/results/planning/turnevasion/results_voronoi_path_2/part_98.dat <==
x,y
13.5885,4.14512
13.154,3.77954


==> data/results/planning/turnevasion/results_voronoi_path_2/part_99.dat <==
x,y
14.3501,-1.25437
15.92,-3.37654


==> data/results/planning/turnevasion/results_voronoi_path_21.dat <==
-3.19728,3.37268,-3.06792,3.08679
-3.1253,-3.14644,-1.92653,-1.82551
-3.06792,3.08679,-2.79787,2.76857
-3.06792,3.08679,-3.19728,3.37268
-2.79787,2.76857,-2.49923,2.44901
-2.79787,2.76857,-3.06792,3.08679
-2.49923,2.44901,-0.0170703,0.0168507
-2.49923,2.44901,-2.79787,2.76857
-1.92653,-1.82551,-1.51257,-1.40368
-1.92653,-1.82551,-3.1253,-3.14644
-1.11569,-2.20349,-1.00022,-1.02814
-1.51257,-1.40368,-1.42272,-1.33703
-1.51257,-1.40368,-1.92653,-1.82551
-1.42272,-1.33703,-1.00022,-1.02814
-1.42272,-1.33703,-1.51257,-1.40368
1.02349,-3.55302,1.53518,-0.00401972
-1.00022,-1.02814,-0.7063,-0.725178
-1.00022,-1.02814,-1.42272,-1.33703
-1.00022,-1.02814,-1.11569,-2.20349
-0.7063,-0.725178,-0.0170703,0.0168507
-0.7063,-0.725178,-1.00022,-1.02814
-0.0170703,0.0168507,0.359984,0.0310227
-0.0170703,0.0168507,-2.49923,2.44901
-0.0170703,0.0168507,-0.7063,-0.725178
0.359984,0.0310227,1.53518,-0.00401972
0.359984,0.0310227,-0.0170703,0.0168507
1.53518,-0.00401972,8.47166,0.0245981
1.53518,-0.00401972,0.359984,0.0310227
1.53518,-0.00401972,1.02349,-3.55302
10.9584,4.31486,10.9958,4.41033
10.9584,4.31486,10.5877,3.46961
10.9958,4.41033,11.1279,4.7917
10.9958,4.41033,10.9584,4.31486
10.5877,3.46961,10.3757,3.05135
10.5877,3.46961,10.9584,4.31486
10.3757,3.05135,10.1379,2.63275
10.3757,3.05135,10.5877,3.46961
11.1279,4.7917,11.75,5.64631
11.1279,4.7917,10.9958,4.41033
10.1379,2.63275,9.03759,0.00897068
10.1379,2.63275,10.3757,3.05135
8.47166,0.0245981,9.03759,0.00897068
8.47166,0.0245981,1.53518,-0.00401972
11.75,5.64631,11.9963,5.86027
11.75,5.64631,11.1279,4.7917
11.9963,5.86027,12.2165,6.06649
11.9963,5.86027,11.75,5.64631
9.03759,0.00897068,9.33249,-0.112304
9.03759,0.00897068,10.1379,2.63275
9.03759,0.00897068,8.47166,0.0245981
9.33249,-0.112304,11.2324,-0.651321
9.33249,-0.112304,9.03759,0.00897068
12.2165,6.06649,12.25,6.10015
12.2165,6.06649,11.9963,5.86027
12.2216,17.6582,15.0118,14.9169
12.25,6.10015,14.3071,7.545
12.25,6.10015,12.2165,6.06649
12.3338,-17.617,15.0332,-14.9673
11.2324,-0.651321,11.75,-0.735226
11.2324,-0.651321,9.33249,-0.112304
11.75,-0.735226,12.25,-0.831174
11.75,-0.735226,11.2324,-0.651321
12.25,-0.831174,14.8976,-1.41812
12.25,-0.831174,11.75,-0.735226
14.0385,-13.8908,14.9812,-13.7816
14.3071,7.545,14.5542,9.00337
14.3071,7.545,12.25,6.10015
14.3071,7.545,14.9879,6.02179
14.9879,6.02179,15.2091,5.57504
14.9879,6.02179,14.3071,7.545
15.2091,5.57504,15.2909,5.42496
15.2091,5.57504,14.9879,6.02179
15.2909,5.42496,15.5121,4.97821
15.2909,5.42496,15.2091,5.57504
14.5542,9.00337,14.6874,9.50129
14.5542,9.00337,14.3071,7.545
15.5121,4.97821,16.0966,3.67063
15.5121,4.97821,15.2909,5.42496
14.6874,9.50129,15.0354,10.5406
14.6874,9.50129,14.5542,9.00337
17.2542,17.3444,15.0118,14.9169
17.2542,17.3444,17.5974,17.6847
17.5974,17.6847,17.781,17.85
17.5974,17.6847,17.2542,17.3444
17.781,17.85,17.5974,17.6847
17.8308,-17.8051,17.7531,-17.7114
17.7531,-17.7114,17.4467,-17.3767
17.7531,-17.7114,17.8308,-17.8051
17.4467,-17.3767,15.0332,-14.9673
17.4467,-17.3767,17.7531,-17.7114
15.0332,-14.9673,15.0346,-14.8384
15.0332,-14.9673,12.3338,-17.617
15.0332,-14.9673,17.4467,-17.3767
15.0346,-14.8384,14.9812,-13.7816
15.0346,-14.8384,15.0332,-14.9673
14.9812,-13.7816,14.995,-7.25862
14.9812,-13.7816,14.0385,-13.8908
14.9812,-13.7816,15.0346,-14.8384
14.995,-7.25862,14.9868,-6.85933
14.995,-7.25862,14.9812,-13.7816
14.9868,-6.85933,14.8993,-4.84
14.9868,-6.85933,14.995,-7.25862
14.8993,-4.84,14.8909,-4.42943
14.8993,-4.84,14.9868,-6.85933
14.8909,-4.42943,14.8976,-1.41812
14.8909,-4.42943,14.8993,-4.84
15.0118,14.9169,15.0181,14.7338
15.0118,14.9169,17.2542,17.3444
15.0118,14.9169,12.2216,17.6582
15.0181,14.7338,15.0354,10.5406
15.0181,14.7338,15.0118,14.9169
18.75,5.8288,18.25,5.29469
15.0354,10.5406,18.25,8.69657
15.0354,10.5406,15.0181,14.7338
15.0354,10.5406,14.6874,9.50129
18.25,8.69657,18.75,8.19871
18.25,8.69657,15.0354,10.5406
18.75,8.19871,18.9787,7.92055
18.75,8.19871,18.25,8.69657
18.9787,7.92055,18.75,8.19871
18.25,5.29469,17.3124,4.51091
18.25,5.29469,18.75,5.8288
17.3124,4.51091,16.0966,3.67063
17.3124,4.51091,18.25,5.29469
16.0966,3.67063,16.2704,1.80788
16.0966,3.67063,17.3124,4.51091
16.0966,3.67063,15.5121,4.97821
14.8976,-1.41812,16.5278,-0.0340641
14.8976,-1.41812,12.25,-0.831174
14.8976,-1.41812,14.8909,-4.42943
16.2704,1.80788,16.3457,1.18876
16.2704,1.80788,16.0966,3.67063
16.3457,1.18876,16.5278,-0.0340641
16.3457,1.18876,16.2704,1.80788
16.5278,-0.0340641,18.7233,-0.0756629
16.5278,-0.0340641,16.3457,1.18876
16.5278,-0.0340641,14.8976,-1.41812
18.7233,-0.0756629,18.7403,-0.0759705
18.7233,-0.0756629,16.5278,-0.0340641
18.7403,-0.0759705,20.1481,-0.100183
18.7403,-0.0759705,18.7233,-0.0756629
20.1481,-0.100183,20.9626,-0.0780339
20.1481,-0.100183,18.7403,-0.0759705
20.9626,-0.0780339,21.7035,-0.0245744
20.9626,-0.0780339,20.1481,-0.100183
21.7035,-0.0245744,22.324,-0.00155834
21.7035,-0.0245744,20.9626,-0.0780339
22.324,-0.00155834,29.9384,0.0140987
22.324,-0.00155834,21.7035,-0.0245744
32.4966,2.51839,30.8387,0.92432
30.8387,0.92432,29.9384,0.0140987
30.8387,0.92432,32.4966,2.51839
29.9384,0.0140987,32.6814,-2.71502
29.9384,0.0140987,30.8387,0.92432
29.9384,0.0140987,22.324,-0.00155834
32.6814,-2.71502,29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_21/part_1.dat <==
x,y
-3.19728,3.37268
-3.06792,3.08679


==> data/results/planning/turnevasion/results_voronoi_path_21/part_10.dat <==
x,y
-1.92653,-1.82551
-3.1253,-3.14644


==> data/results/planning/turnevasion/results_voronoi_path_21/part_100.dat <==
x,y
14.995,-7.25862
14.9812,-13.7816


==> data/results/planning/turnevasion/results_voronoi_path_21/part_101.dat <==
x,y
14.9868,-6.85933
14.8993,-4.84


==> data/results/planning/turnevasion/results_voronoi_path_21/part_102.dat <==
x,y
14.9868,-6.85933
14.995,-7.25862


==> data/results/planning/turnevasion/results_voronoi_path_21/part_103.dat <==
x,y
14.8993,-4.84
14.8909,-4.42943


==> data/results/planning/turnevasion/results_voronoi_path_21/part_104.dat <==
x,y
14.8993,-4.84
14.9868,-6.85933


==> data/results/planning/turnevasion/results_voronoi_path_21/part_105.dat <==
x,y
14.8909,-4.42943
14.8976,-1.41812


==> data/results/planning/turnevasion/results_voronoi_path_21/part_106.dat <==
x,y
14.8909,-4.42943
14.8993,-4.84


==> data/results/planning/turnevasion/results_voronoi_path_21/part_107.dat <==
x,y
15.0118,14.9169
15.0181,14.7338


==> data/results/planning/turnevasion/results_voronoi_path_21/part_108.dat <==
x,y
15.0118,14.9169
17.2542,17.3444


==> data/results/planning/turnevasion/results_voronoi_path_21/part_109.dat <==
x,y
15.0118,14.9169
12.2216,17.6582


==> data/results/planning/turnevasion/results_voronoi_path_21/part_11.dat <==
x,y
-1.11569,-2.20349
-1.00022,-1.02814


==> data/results/planning/turnevasion/results_voronoi_path_21/part_110.dat <==
x,y
15.0181,14.7338
15.0354,10.5406


==> data/results/planning/turnevasion/results_voronoi_path_21/part_111.dat <==
x,y
15.0181,14.7338
15.0118,14.9169


==> data/results/planning/turnevasion/results_voronoi_path_21/part_112.dat <==
x,y
18.75,5.8288
18.25,5.29469


==> data/results/planning/turnevasion/results_voronoi_path_21/part_113.dat <==
x,y
15.0354,10.5406
18.25,8.69657


==> data/results/planning/turnevasion/results_voronoi_path_21/part_114.dat <==
x,y
15.0354,10.5406
15.0181,14.7338


==> data/results/planning/turnevasion/results_voronoi_path_21/part_115.dat <==
x,y
15.0354,10.5406
14.6874,9.50129


==> data/results/planning/turnevasion/results_voronoi_path_21/part_116.dat <==
x,y
18.25,8.69657
18.75,8.19871


==> data/results/planning/turnevasion/results_voronoi_path_21/part_117.dat <==
x,y
18.25,8.69657
15.0354,10.5406


==> data/results/planning/turnevasion/results_voronoi_path_21/part_118.dat <==
x,y
18.75,8.19871
18.9787,7.92055


==> data/results/planning/turnevasion/results_voronoi_path_21/part_119.dat <==
x,y
18.75,8.19871
18.25,8.69657


==> data/results/planning/turnevasion/results_voronoi_path_21/part_12.dat <==
x,y
-1.51257,-1.40368
-1.42272,-1.33703


==> data/results/planning/turnevasion/results_voronoi_path_21/part_120.dat <==
x,y
18.9787,7.92055
18.75,8.19871


==> data/results/planning/turnevasion/results_voronoi_path_21/part_121.dat <==
x,y
18.25,5.29469
17.3124,4.51091


==> data/results/planning/turnevasion/results_voronoi_path_21/part_122.dat <==
x,y
18.25,5.29469
18.75,5.8288


==> data/results/planning/turnevasion/results_voronoi_path_21/part_123.dat <==
x,y
17.3124,4.51091
16.0966,3.67063


==> data/results/planning/turnevasion/results_voronoi_path_21/part_124.dat <==
x,y
17.3124,4.51091
18.25,5.29469


==> data/results/planning/turnevasion/results_voronoi_path_21/part_125.dat <==
x,y
16.0966,3.67063
16.2704,1.80788


==> data/results/planning/turnevasion/results_voronoi_path_21/part_126.dat <==
x,y
16.0966,3.67063
17.3124,4.51091


==> data/results/planning/turnevasion/results_voronoi_path_21/part_127.dat <==
x,y
16.0966,3.67063
15.5121,4.97821


==> data/results/planning/turnevasion/results_voronoi_path_21/part_128.dat <==
x,y
14.8976,-1.41812
16.5278,-0.0340641


==> data/results/planning/turnevasion/results_voronoi_path_21/part_129.dat <==
x,y
14.8976,-1.41812
12.25,-0.831174


==> data/results/planning/turnevasion/results_voronoi_path_21/part_13.dat <==
x,y
-1.51257,-1.40368
-1.92653,-1.82551


==> data/results/planning/turnevasion/results_voronoi_path_21/part_130.dat <==
x,y
14.8976,-1.41812
14.8909,-4.42943


==> data/results/planning/turnevasion/results_voronoi_path_21/part_131.dat <==
x,y
16.2704,1.80788
16.3457,1.18876


==> data/results/planning/turnevasion/results_voronoi_path_21/part_132.dat <==
x,y
16.2704,1.80788
16.0966,3.67063


==> data/results/planning/turnevasion/results_voronoi_path_21/part_133.dat <==
x,y
16.3457,1.18876
16.5278,-0.0340641


==> data/results/planning/turnevasion/results_voronoi_path_21/part_134.dat <==
x,y
16.3457,1.18876
16.2704,1.80788


==> data/results/planning/turnevasion/results_voronoi_path_21/part_135.dat <==
x,y
16.5278,-0.0340641
18.7233,-0.0756629


==> data/results/planning/turnevasion/results_voronoi_path_21/part_136.dat <==
x,y
16.5278,-0.0340641
16.3457,1.18876


==> data/results/planning/turnevasion/results_voronoi_path_21/part_137.dat <==
x,y
16.5278,-0.0340641
14.8976,-1.41812


==> data/results/planning/turnevasion/results_voronoi_path_21/part_138.dat <==
x,y
18.7233,-0.0756629
18.7403,-0.0759705


==> data/results/planning/turnevasion/results_voronoi_path_21/part_139.dat <==
x,y
18.7233,-0.0756629
16.5278,-0.0340641


==> data/results/planning/turnevasion/results_voronoi_path_21/part_14.dat <==
x,y
-1.42272,-1.33703
-1.00022,-1.02814


==> data/results/planning/turnevasion/results_voronoi_path_21/part_140.dat <==
x,y
18.7403,-0.0759705
20.1481,-0.100183


==> data/results/planning/turnevasion/results_voronoi_path_21/part_141.dat <==
x,y
18.7403,-0.0759705
18.7233,-0.0756629


==> data/results/planning/turnevasion/results_voronoi_path_21/part_142.dat <==
x,y
20.1481,-0.100183
20.9626,-0.0780339


==> data/results/planning/turnevasion/results_voronoi_path_21/part_143.dat <==
x,y
20.1481,-0.100183
18.7403,-0.0759705


==> data/results/planning/turnevasion/results_voronoi_path_21/part_144.dat <==
x,y
20.9626,-0.0780339
21.7035,-0.0245744


==> data/results/planning/turnevasion/results_voronoi_path_21/part_145.dat <==
x,y
20.9626,-0.0780339
20.1481,-0.100183


==> data/results/planning/turnevasion/results_voronoi_path_21/part_146.dat <==
x,y
21.7035,-0.0245744
22.324,-0.00155834


==> data/results/planning/turnevasion/results_voronoi_path_21/part_147.dat <==
x,y
21.7035,-0.0245744
20.9626,-0.0780339


==> data/results/planning/turnevasion/results_voronoi_path_21/part_148.dat <==
x,y
22.324,-0.00155834
29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_21/part_149.dat <==
x,y
22.324,-0.00155834
21.7035,-0.0245744


==> data/results/planning/turnevasion/results_voronoi_path_21/part_15.dat <==
x,y
-1.42272,-1.33703
-1.51257,-1.40368


==> data/results/planning/turnevasion/results_voronoi_path_21/part_150.dat <==
x,y
32.4966,2.51839
30.8387,0.92432


==> data/results/planning/turnevasion/results_voronoi_path_21/part_151.dat <==
x,y
30.8387,0.92432
29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_21/part_152.dat <==
x,y
30.8387,0.92432
32.4966,2.51839


==> data/results/planning/turnevasion/results_voronoi_path_21/part_153.dat <==
x,y
29.9384,0.0140987
32.6814,-2.71502


==> data/results/planning/turnevasion/results_voronoi_path_21/part_154.dat <==
x,y
29.9384,0.0140987
30.8387,0.92432


==> data/results/planning/turnevasion/results_voronoi_path_21/part_155.dat <==
x,y
29.9384,0.0140987
22.324,-0.00155834


==> data/results/planning/turnevasion/results_voronoi_path_21/part_156.dat <==
x,y
32.6814,-2.71502
29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_21/part_16.dat <==
x,y
1.02349,-3.55302
1.53518,-0.00401972


==> data/results/planning/turnevasion/results_voronoi_path_21/part_17.dat <==
x,y
-1.00022,-1.02814
-0.7063,-0.725178


==> data/results/planning/turnevasion/results_voronoi_path_21/part_18.dat <==
x,y
-1.00022,-1.02814
-1.42272,-1.33703


==> data/results/planning/turnevasion/results_voronoi_path_21/part_19.dat <==
x,y
-1.00022,-1.02814
-1.11569,-2.20349


==> data/results/planning/turnevasion/results_voronoi_path_21/part_2.dat <==
x,y
-3.1253,-3.14644
-1.92653,-1.82551


==> data/results/planning/turnevasion/results_voronoi_path_21/part_20.dat <==
x,y
-0.7063,-0.725178
-0.0170703,0.0168507


==> data/results/planning/turnevasion/results_voronoi_path_21/part_21.dat <==
x,y
-0.7063,-0.725178
-1.00022,-1.02814


==> data/results/planning/turnevasion/results_voronoi_path_21/part_22.dat <==
x,y
-0.0170703,0.0168507
0.359984,0.0310227


==> data/results/planning/turnevasion/results_voronoi_path_21/part_23.dat <==
x,y
-0.0170703,0.0168507
-2.49923,2.44901


==> data/results/planning/turnevasion/results_voronoi_path_21/part_24.dat <==
x,y
-0.0170703,0.0168507
-0.7063,-0.725178


==> data/results/planning/turnevasion/results_voronoi_path_21/part_25.dat <==
x,y
0.359984,0.0310227
1.53518,-0.00401972


==> data/results/planning/turnevasion/results_voronoi_path_21/part_26.dat <==
x,y
0.359984,0.0310227
-0.0170703,0.0168507


==> data/results/planning/turnevasion/results_voronoi_path_21/part_27.dat <==
x,y
1.53518,-0.00401972
8.47166,0.0245981


==> data/results/planning/turnevasion/results_voronoi_path_21/part_28.dat <==
x,y
1.53518,-0.00401972
0.359984,0.0310227


==> data/results/planning/turnevasion/results_voronoi_path_21/part_29.dat <==
x,y
1.53518,-0.00401972
1.02349,-3.55302


==> data/results/planning/turnevasion/results_voronoi_path_21/part_3.dat <==
x,y
-3.06792,3.08679
-2.79787,2.76857


==> data/results/planning/turnevasion/results_voronoi_path_21/part_30.dat <==
x,y
10.9584,4.31486
10.9958,4.41033


==> data/results/planning/turnevasion/results_voronoi_path_21/part_31.dat <==
x,y
10.9584,4.31486
10.5877,3.46961


==> data/results/planning/turnevasion/results_voronoi_path_21/part_32.dat <==
x,y
10.9958,4.41033
11.1279,4.7917


==> data/results/planning/turnevasion/results_voronoi_path_21/part_33.dat <==
x,y
10.9958,4.41033
10.9584,4.31486


==> data/results/planning/turnevasion/results_voronoi_path_21/part_34.dat <==
x,y
10.5877,3.46961
10.3757,3.05135


==> data/results/planning/turnevasion/results_voronoi_path_21/part_35.dat <==
x,y
10.5877,3.46961
10.9584,4.31486


==> data/results/planning/turnevasion/results_voronoi_path_21/part_36.dat <==
x,y
10.3757,3.05135
10.1379,2.63275


==> data/results/planning/turnevasion/results_voronoi_path_21/part_37.dat <==
x,y
10.3757,3.05135
10.5877,3.46961


==> data/results/planning/turnevasion/results_voronoi_path_21/part_38.dat <==
x,y
11.1279,4.7917
11.75,5.64631


==> data/results/planning/turnevasion/results_voronoi_path_21/part_39.dat <==
x,y
11.1279,4.7917
10.9958,4.41033


==> data/results/planning/turnevasion/results_voronoi_path_21/part_4.dat <==
x,y
-3.06792,3.08679
-3.19728,3.37268


==> data/results/planning/turnevasion/results_voronoi_path_21/part_40.dat <==
x,y
10.1379,2.63275
9.03759,0.00897068


==> data/results/planning/turnevasion/results_voronoi_path_21/part_41.dat <==
x,y
10.1379,2.63275
10.3757,3.05135


==> data/results/planning/turnevasion/results_voronoi_path_21/part_42.dat <==
x,y
8.47166,0.0245981
9.03759,0.00897068


==> data/results/planning/turnevasion/results_voronoi_path_21/part_43.dat <==
x,y
8.47166,0.0245981
1.53518,-0.00401972


==> data/results/planning/turnevasion/results_voronoi_path_21/part_44.dat <==
x,y
11.75,5.64631
11.9963,5.86027


==> data/results/planning/turnevasion/results_voronoi_path_21/part_45.dat <==
x,y
11.75,5.64631
11.1279,4.7917


==> data/results/planning/turnevasion/results_voronoi_path_21/part_46.dat <==
x,y
11.9963,5.86027
12.2165,6.06649


==> data/results/planning/turnevasion/results_voronoi_path_21/part_47.dat <==
x,y
11.9963,5.86027
11.75,5.64631


==> data/results/planning/turnevasion/results_voronoi_path_21/part_48.dat <==
x,y
9.03759,0.00897068
9.33249,-0.112304


==> data/results/planning/turnevasion/results_voronoi_path_21/part_49.dat <==
x,y
9.03759,0.00897068
10.1379,2.63275


==> data/results/planning/turnevasion/results_voronoi_path_21/part_5.dat <==
x,y
-2.79787,2.76857
-2.49923,2.44901


==> data/results/planning/turnevasion/results_voronoi_path_21/part_50.dat <==
x,y
9.03759,0.00897068
8.47166,0.0245981


==> data/results/planning/turnevasion/results_voronoi_path_21/part_51.dat <==
x,y
9.33249,-0.112304
11.2324,-0.651321


==> data/results/planning/turnevasion/results_voronoi_path_21/part_52.dat <==
x,y
9.33249,-0.112304
9.03759,0.00897068


==> data/results/planning/turnevasion/results_voronoi_path_21/part_53.dat <==
x,y
12.2165,6.06649
12.25,6.10015


==> data/results/planning/turnevasion/results_voronoi_path_21/part_54.dat <==
x,y
12.2165,6.06649
11.9963,5.86027


==> data/results/planning/turnevasion/results_voronoi_path_21/part_55.dat <==
x,y
12.2216,17.6582
15.0118,14.9169


==> data/results/planning/turnevasion/results_voronoi_path_21/part_56.dat <==
x,y
12.25,6.10015
14.3071,7.545


==> data/results/planning/turnevasion/results_voronoi_path_21/part_57.dat <==
x,y
12.25,6.10015
12.2165,6.06649


==> data/results/planning/turnevasion/results_voronoi_path_21/part_58.dat <==
x,y
12.3338,-17.617
15.0332,-14.9673


==> data/results/planning/turnevasion/results_voronoi_path_21/part_59.dat <==
x,y
11.2324,-0.651321
11.75,-0.735226


==> data/results/planning/turnevasion/results_voronoi_path_21/part_6.dat <==
x,y
-2.79787,2.76857
-3.06792,3.08679


==> data/results/planning/turnevasion/results_voronoi_path_21/part_60.dat <==
x,y
11.2324,-0.651321
9.33249,-0.112304


==> data/results/planning/turnevasion/results_voronoi_path_21/part_61.dat <==
x,y
11.75,-0.735226
12.25,-0.831174


==> data/results/planning/turnevasion/results_voronoi_path_21/part_62.dat <==
x,y
11.75,-0.735226
11.2324,-0.651321


==> data/results/planning/turnevasion/results_voronoi_path_21/part_63.dat <==
x,y
12.25,-0.831174
14.8976,-1.41812


==> data/results/planning/turnevasion/results_voronoi_path_21/part_64.dat <==
x,y
12.25,-0.831174
11.75,-0.735226


==> data/results/planning/turnevasion/results_voronoi_path_21/part_65.dat <==
x,y
14.0385,-13.8908
14.9812,-13.7816


==> data/results/planning/turnevasion/results_voronoi_path_21/part_66.dat <==
x,y
14.3071,7.545
14.5542,9.00337


==> data/results/planning/turnevasion/results_voronoi_path_21/part_67.dat <==
x,y
14.3071,7.545
12.25,6.10015


==> data/results/planning/turnevasion/results_voronoi_path_21/part_68.dat <==
x,y
14.3071,7.545
14.9879,6.02179


==> data/results/planning/turnevasion/results_voronoi_path_21/part_69.dat <==
x,y
14.9879,6.02179
15.2091,5.57504


==> data/results/planning/turnevasion/results_voronoi_path_21/part_7.dat <==
x,y
-2.49923,2.44901
-0.0170703,0.0168507


==> data/results/planning/turnevasion/results_voronoi_path_21/part_70.dat <==
x,y
14.9879,6.02179
14.3071,7.545


==> data/results/planning/turnevasion/results_voronoi_path_21/part_71.dat <==
x,y
15.2091,5.57504
15.2909,5.42496


==> data/results/planning/turnevasion/results_voronoi_path_21/part_72.dat <==
x,y
15.2091,5.57504
14.9879,6.02179


==> data/results/planning/turnevasion/results_voronoi_path_21/part_73.dat <==
x,y
15.2909,5.42496
15.5121,4.97821


==> data/results/planning/turnevasion/results_voronoi_path_21/part_74.dat <==
x,y
15.2909,5.42496
15.2091,5.57504


==> data/results/planning/turnevasion/results_voronoi_path_21/part_75.dat <==
x,y
14.5542,9.00337
14.6874,9.50129


==> data/results/planning/turnevasion/results_voronoi_path_21/part_76.dat <==
x,y
14.5542,9.00337
14.3071,7.545


==> data/results/planning/turnevasion/results_voronoi_path_21/part_77.dat <==
x,y
15.5121,4.97821
16.0966,3.67063


==> data/results/planning/turnevasion/results_voronoi_path_21/part_78.dat <==
x,y
15.5121,4.97821
15.2909,5.42496


==> data/results/planning/turnevasion/results_voronoi_path_21/part_79.dat <==
x,y
14.6874,9.50129
15.0354,10.5406


==> data/results/planning/turnevasion/results_voronoi_path_21/part_8.dat <==
x,y
-2.49923,2.44901
-2.79787,2.76857


==> data/results/planning/turnevasion/results_voronoi_path_21/part_80.dat <==
x,y
14.6874,9.50129
14.5542,9.00337


==> data/results/planning/turnevasion/results_voronoi_path_21/part_81.dat <==
x,y
17.2542,17.3444
15.0118,14.9169


==> data/results/planning/turnevasion/results_voronoi_path_21/part_82.dat <==
x,y
17.2542,17.3444
17.5974,17.6847


==> data/results/planning/turnevasion/results_voronoi_path_21/part_83.dat <==
x,y
17.5974,17.6847
17.781,17.85


==> data/results/planning/turnevasion/results_voronoi_path_21/part_84.dat <==
x,y
17.5974,17.6847
17.2542,17.3444


==> data/results/planning/turnevasion/results_voronoi_path_21/part_85.dat <==
x,y
17.781,17.85
17.5974,17.6847


==> data/results/planning/turnevasion/results_voronoi_path_21/part_86.dat <==
x,y
17.8308,-17.8051
17.7531,-17.7114


==> data/results/planning/turnevasion/results_voronoi_path_21/part_87.dat <==
x,y
17.7531,-17.7114
17.4467,-17.3767


==> data/results/planning/turnevasion/results_voronoi_path_21/part_88.dat <==
x,y
17.7531,-17.7114
17.8308,-17.8051


==> data/results/planning/turnevasion/results_voronoi_path_21/part_89.dat <==
x,y
17.4467,-17.3767
15.0332,-14.9673


==> data/results/planning/turnevasion/results_voronoi_path_21/part_9.dat <==
x,y
-1.92653,-1.82551
-1.51257,-1.40368


==> data/results/planning/turnevasion/results_voronoi_path_21/part_90.dat <==
x,y
17.4467,-17.3767
17.7531,-17.7114


==> data/results/planning/turnevasion/results_voronoi_path_21/part_91.dat <==
x,y
15.0332,-14.9673
15.0346,-14.8384


==> data/results/planning/turnevasion/results_voronoi_path_21/part_92.dat <==
x,y
15.0332,-14.9673
12.3338,-17.617


==> data/results/planning/turnevasion/results_voronoi_path_21/part_93.dat <==
x,y
15.0332,-14.9673
17.4467,-17.3767


==> data/results/planning/turnevasion/results_voronoi_path_21/part_94.dat <==
x,y
15.0346,-14.8384
14.9812,-13.7816


==> data/results/planning/turnevasion/results_voronoi_path_21/part_95.dat <==
x,y
15.0346,-14.8384
15.0332,-14.9673


==> data/results/planning/turnevasion/results_voronoi_path_21/part_96.dat <==
x,y
14.9812,-13.7816
14.995,-7.25862


==> data/results/planning/turnevasion/results_voronoi_path_21/part_97.dat <==
x,y
14.9812,-13.7816
14.0385,-13.8908


==> data/results/planning/turnevasion/results_voronoi_path_21/part_98.dat <==
x,y
14.9812,-13.7816
15.0346,-14.8384


==> data/results/planning/turnevasion/results_voronoi_path_21/part_99.dat <==
x,y
14.995,-7.25862
14.9868,-6.85933


==> data/results/planning/turnevasion/results_voronoi_path_21_filelist.dat <==
results/planning/turnevasion/results_voronoi_path_21/part_1.dat
results/planning/turnevasion/results_voronoi_path_21/part_2.dat
results/planning/turnevasion/results_voronoi_path_21/part_3.dat
results/planning/turnevasion/results_voronoi_path_21/part_4.dat
results/planning/turnevasion/results_voronoi_path_21/part_5.dat
results/planning/turnevasion/results_voronoi_path_21/part_6.dat
results/planning/turnevasion/results_voronoi_path_21/part_7.dat
results/planning/turnevasion/results_voronoi_path_21/part_8.dat
results/planning/turnevasion/results_voronoi_path_21/part_9.dat
results/planning/turnevasion/results_voronoi_path_21/part_10.dat
results/planning/turnevasion/results_voronoi_path_21/part_11.dat
results/planning/turnevasion/results_voronoi_path_21/part_12.dat
results/planning/turnevasion/results_voronoi_path_21/part_13.dat
results/planning/turnevasion/results_voronoi_path_21/part_14.dat
results/planning/turnevasion/results_voronoi_path_21/part_15.dat
results/planning/turnevasion/results_voronoi_path_21/part_16.dat
results/planning/turnevasion/results_voronoi_path_21/part_17.dat
results/planning/turnevasion/results_voronoi_path_21/part_18.dat
results/planning/turnevasion/results_voronoi_path_21/part_19.dat
results/planning/turnevasion/results_voronoi_path_21/part_20.dat
results/planning/turnevasion/results_voronoi_path_21/part_21.dat
results/planning/turnevasion/results_voronoi_path_21/part_22.dat
results/planning/turnevasion/results_voronoi_path_21/part_23.dat
results/planning/turnevasion/results_voronoi_path_21/part_24.dat
results/planning/turnevasion/results_voronoi_path_21/part_25.dat
results/planning/turnevasion/results_voronoi_path_21/part_26.dat
results/planning/turnevasion/results_voronoi_path_21/part_27.dat
results/planning/turnevasion/results_voronoi_path_21/part_28.dat
results/planning/turnevasion/results_voronoi_path_21/part_29.dat
results/planning/turnevasion/results_voronoi_path_21/part_30.dat
results/planning/turnevasion/results_voronoi_path_21/part_31.dat
results/planning/turnevasion/results_voronoi_path_21/part_32.dat
results/planning/turnevasion/results_voronoi_path_21/part_33.dat
results/planning/turnevasion/results_voronoi_path_21/part_34.dat
results/planning/turnevasion/results_voronoi_path_21/part_35.dat
results/planning/turnevasion/results_voronoi_path_21/part_36.dat
results/planning/turnevasion/results_voronoi_path_21/part_37.dat
results/planning/turnevasion/results_voronoi_path_21/part_38.dat
results/planning/turnevasion/results_voronoi_path_21/part_39.dat
results/planning/turnevasion/results_voronoi_path_21/part_40.dat
results/planning/turnevasion/results_voronoi_path_21/part_41.dat
results/planning/turnevasion/results_voronoi_path_21/part_42.dat
results/planning/turnevasion/results_voronoi_path_21/part_43.dat
results/planning/turnevasion/results_voronoi_path_21/part_44.dat
results/planning/turnevasion/results_voronoi_path_21/part_45.dat
results/planning/turnevasion/results_voronoi_path_21/part_46.dat
results/planning/turnevasion/results_voronoi_path_21/part_47.dat
results/planning/turnevasion/results_voronoi_path_21/part_48.dat
results/planning/turnevasion/results_voronoi_path_21/part_49.dat
results/planning/turnevasion/results_voronoi_path_21/part_50.dat
results/planning/turnevasion/results_voronoi_path_21/part_51.dat
results/planning/turnevasion/results_voronoi_path_21/part_52.dat
results/planning/turnevasion/results_voronoi_path_21/part_53.dat
results/planning/turnevasion/results_voronoi_path_21/part_54.dat
results/planning/turnevasion/results_voronoi_path_21/part_55.dat
results/planning/turnevasion/results_voronoi_path_21/part_56.dat
results/planning/turnevasion/results_voronoi_path_21/part_57.dat
results/planning/turnevasion/results_voronoi_path_21/part_58.dat
results/planning/turnevasion/results_voronoi_path_21/part_59.dat
results/planning/turnevasion/results_voronoi_path_21/part_60.dat
results/planning/turnevasion/results_voronoi_path_21/part_61.dat
results/planning/turnevasion/results_voronoi_path_21/part_62.dat
results/planning/turnevasion/results_voronoi_path_21/part_63.dat
results/planning/turnevasion/results_voronoi_path_21/part_64.dat
results/planning/turnevasion/results_voronoi_path_21/part_65.dat
results/planning/turnevasion/results_voronoi_path_21/part_66.dat
results/planning/turnevasion/results_voronoi_path_21/part_67.dat
results/planning/turnevasion/results_voronoi_path_21/part_68.dat
results/planning/turnevasion/results_voronoi_path_21/part_69.dat
results/planning/turnevasion/results_voronoi_path_21/part_70.dat
results/planning/turnevasion/results_voronoi_path_21/part_71.dat
results/planning/turnevasion/results_voronoi_path_21/part_72.dat
results/planning/turnevasion/results_voronoi_path_21/part_73.dat
results/planning/turnevasion/results_voronoi_path_21/part_74.dat
results/planning/turnevasion/results_voronoi_path_21/part_75.dat
results/planning/turnevasion/results_voronoi_path_21/part_76.dat
results/planning/turnevasion/results_voronoi_path_21/part_77.dat
results/planning/turnevasion/results_voronoi_path_21/part_78.dat
results/planning/turnevasion/results_voronoi_path_21/part_79.dat
results/planning/turnevasion/results_voronoi_path_21/part_80.dat
results/planning/turnevasion/results_voronoi_path_21/part_81.dat
results/planning/turnevasion/results_voronoi_path_21/part_82.dat
results/planning/turnevasion/results_voronoi_path_21/part_83.dat
results/planning/turnevasion/results_voronoi_path_21/part_84.dat
results/planning/turnevasion/results_voronoi_path_21/part_85.dat
results/planning/turnevasion/results_voronoi_path_21/part_86.dat
results/planning/turnevasion/results_voronoi_path_21/part_87.dat
results/planning/turnevasion/results_voronoi_path_21/part_88.dat
results/planning/turnevasion/results_voronoi_path_21/part_89.dat
results/planning/turnevasion/results_voronoi_path_21/part_90.dat
results/planning/turnevasion/results_voronoi_path_21/part_91.dat
results/planning/turnevasion/results_voronoi_path_21/part_92.dat
results/planning/turnevasion/results_voronoi_path_21/part_93.dat
results/planning/turnevasion/results_voronoi_path_21/part_94.dat
results/planning/turnevasion/results_voronoi_path_21/part_95.dat
results/planning/turnevasion/results_voronoi_path_21/part_96.dat
results/planning/turnevasion/results_voronoi_path_21/part_97.dat
results/planning/turnevasion/results_voronoi_path_21/part_98.dat
results/planning/turnevasion/results_voronoi_path_21/part_99.dat
results/planning/turnevasion/results_voronoi_path_21/part_100.dat
results/planning/turnevasion/results_voronoi_path_21/part_101.dat
results/planning/turnevasion/results_voronoi_path_21/part_102.dat
results/planning/turnevasion/results_voronoi_path_21/part_103.dat
results/planning/turnevasion/results_voronoi_path_21/part_104.dat
results/planning/turnevasion/results_voronoi_path_21/part_105.dat
results/planning/turnevasion/results_voronoi_path_21/part_106.dat
results/planning/turnevasion/results_voronoi_path_21/part_107.dat
results/planning/turnevasion/results_voronoi_path_21/part_108.dat
results/planning/turnevasion/results_voronoi_path_21/part_109.dat
results/planning/turnevasion/results_voronoi_path_21/part_110.dat
results/planning/turnevasion/results_voronoi_path_21/part_111.dat
results/planning/turnevasion/results_voronoi_path_21/part_112.dat
results/planning/turnevasion/results_voronoi_path_21/part_113.dat
results/planning/turnevasion/results_voronoi_path_21/part_114.dat
results/planning/turnevasion/results_voronoi_path_21/part_115.dat
results/planning/turnevasion/results_voronoi_path_21/part_116.dat
results/planning/turnevasion/results_voronoi_path_21/part_117.dat
results/planning/turnevasion/results_voronoi_path_21/part_118.dat
results/planning/turnevasion/results_voronoi_path_21/part_119.dat
results/planning/turnevasion/results_voronoi_path_21/part_120.dat
results/planning/turnevasion/results_voronoi_path_21/part_121.dat
results/planning/turnevasion/results_voronoi_path_21/part_122.dat
results/planning/turnevasion/results_voronoi_path_21/part_123.dat
results/planning/turnevasion/results_voronoi_path_21/part_124.dat
results/planning/turnevasion/results_voronoi_path_21/part_125.dat
results/planning/turnevasion/results_voronoi_path_21/part_126.dat
results/planning/turnevasion/results_voronoi_path_21/part_127.dat
results/planning/turnevasion/results_voronoi_path_21/part_128.dat
results/planning/turnevasion/results_voronoi_path_21/part_129.dat
results/planning/turnevasion/results_voronoi_path_21/part_130.dat
results/planning/turnevasion/results_voronoi_path_21/part_131.dat
results/planning/turnevasion/results_voronoi_path_21/part_132.dat
results/planning/turnevasion/results_voronoi_path_21/part_133.dat
results/planning/turnevasion/results_voronoi_path_21/part_134.dat
results/planning/turnevasion/results_voronoi_path_21/part_135.dat
results/planning/turnevasion/results_voronoi_path_21/part_136.dat
results/planning/turnevasion/results_voronoi_path_21/part_137.dat
results/planning/turnevasion/results_voronoi_path_21/part_138.dat
results/planning/turnevasion/results_voronoi_path_21/part_139.dat
results/planning/turnevasion/results_voronoi_path_21/part_140.dat
results/planning/turnevasion/results_voronoi_path_21/part_141.dat
results/planning/turnevasion/results_voronoi_path_21/part_142.dat
results/planning/turnevasion/results_voronoi_path_21/part_143.dat
results/planning/turnevasion/results_voronoi_path_21/part_144.dat
results/planning/turnevasion/results_voronoi_path_21/part_145.dat
results/planning/turnevasion/results_voronoi_path_21/part_146.dat
results/planning/turnevasion/results_voronoi_path_21/part_147.dat
results/planning/turnevasion/results_voronoi_path_21/part_148.dat
results/planning/turnevasion/results_voronoi_path_21/part_149.dat
results/planning/turnevasion/results_voronoi_path_21/part_150.dat
results/planning/turnevasion/results_voronoi_path_21/part_151.dat
results/planning/turnevasion/results_voronoi_path_21/part_152.dat
results/planning/turnevasion/results_voronoi_path_21/part_153.dat
results/planning/turnevasion/results_voronoi_path_21/part_154.dat
results/planning/turnevasion/results_voronoi_path_21/part_155.dat
results/planning/turnevasion/results_voronoi_path_21/part_156.dat


==> data/results/planning/turnevasion/results_voronoi_path_2_filelist.dat <==
results/planning/turnevasion/results_voronoi_path_2/part_1.dat
results/planning/turnevasion/results_voronoi_path_2/part_2.dat
results/planning/turnevasion/results_voronoi_path_2/part_3.dat
results/planning/turnevasion/results_voronoi_path_2/part_4.dat
results/planning/turnevasion/results_voronoi_path_2/part_5.dat
results/planning/turnevasion/results_voronoi_path_2/part_6.dat
results/planning/turnevasion/results_voronoi_path_2/part_7.dat
results/planning/turnevasion/results_voronoi_path_2/part_8.dat
results/planning/turnevasion/results_voronoi_path_2/part_9.dat
results/planning/turnevasion/results_voronoi_path_2/part_10.dat
results/planning/turnevasion/results_voronoi_path_2/part_11.dat
results/planning/turnevasion/results_voronoi_path_2/part_12.dat
results/planning/turnevasion/results_voronoi_path_2/part_13.dat
results/planning/turnevasion/results_voronoi_path_2/part_14.dat
results/planning/turnevasion/results_voronoi_path_2/part_15.dat
results/planning/turnevasion/results_voronoi_path_2/part_16.dat
results/planning/turnevasion/results_voronoi_path_2/part_17.dat
results/planning/turnevasion/results_voronoi_path_2/part_18.dat
results/planning/turnevasion/results_voronoi_path_2/part_19.dat
results/planning/turnevasion/results_voronoi_path_2/part_20.dat
results/planning/turnevasion/results_voronoi_path_2/part_21.dat
results/planning/turnevasion/results_voronoi_path_2/part_22.dat
results/planning/turnevasion/results_voronoi_path_2/part_23.dat
results/planning/turnevasion/results_voronoi_path_2/part_24.dat
results/planning/turnevasion/results_voronoi_path_2/part_25.dat
results/planning/turnevasion/results_voronoi_path_2/part_26.dat
results/planning/turnevasion/results_voronoi_path_2/part_27.dat
results/planning/turnevasion/results_voronoi_path_2/part_28.dat
results/planning/turnevasion/results_voronoi_path_2/part_29.dat
results/planning/turnevasion/results_voronoi_path_2/part_30.dat
results/planning/turnevasion/results_voronoi_path_2/part_31.dat
results/planning/turnevasion/results_voronoi_path_2/part_32.dat
results/planning/turnevasion/results_voronoi_path_2/part_33.dat
results/planning/turnevasion/results_voronoi_path_2/part_34.dat
results/planning/turnevasion/results_voronoi_path_2/part_35.dat
results/planning/turnevasion/results_voronoi_path_2/part_36.dat
results/planning/turnevasion/results_voronoi_path_2/part_37.dat
results/planning/turnevasion/results_voronoi_path_2/part_38.dat
results/planning/turnevasion/results_voronoi_path_2/part_39.dat
results/planning/turnevasion/results_voronoi_path_2/part_40.dat
results/planning/turnevasion/results_voronoi_path_2/part_41.dat
results/planning/turnevasion/results_voronoi_path_2/part_42.dat
results/planning/turnevasion/results_voronoi_path_2/part_43.dat
results/planning/turnevasion/results_voronoi_path_2/part_44.dat
results/planning/turnevasion/results_voronoi_path_2/part_45.dat
results/planning/turnevasion/results_voronoi_path_2/part_46.dat
results/planning/turnevasion/results_voronoi_path_2/part_47.dat
results/planning/turnevasion/results_voronoi_path_2/part_48.dat
results/planning/turnevasion/results_voronoi_path_2/part_49.dat
results/planning/turnevasion/results_voronoi_path_2/part_50.dat
results/planning/turnevasion/results_voronoi_path_2/part_51.dat
results/planning/turnevasion/results_voronoi_path_2/part_52.dat
results/planning/turnevasion/results_voronoi_path_2/part_53.dat
results/planning/turnevasion/results_voronoi_path_2/part_54.dat
results/planning/turnevasion/results_voronoi_path_2/part_55.dat
results/planning/turnevasion/results_voronoi_path_2/part_56.dat
results/planning/turnevasion/results_voronoi_path_2/part_57.dat
results/planning/turnevasion/results_voronoi_path_2/part_58.dat
results/planning/turnevasion/results_voronoi_path_2/part_59.dat
results/planning/turnevasion/results_voronoi_path_2/part_60.dat
results/planning/turnevasion/results_voronoi_path_2/part_61.dat
results/planning/turnevasion/results_voronoi_path_2/part_62.dat
results/planning/turnevasion/results_voronoi_path_2/part_63.dat
results/planning/turnevasion/results_voronoi_path_2/part_64.dat
results/planning/turnevasion/results_voronoi_path_2/part_65.dat
results/planning/turnevasion/results_voronoi_path_2/part_66.dat
results/planning/turnevasion/results_voronoi_path_2/part_67.dat
results/planning/turnevasion/results_voronoi_path_2/part_68.dat
results/planning/turnevasion/results_voronoi_path_2/part_69.dat
results/planning/turnevasion/results_voronoi_path_2/part_70.dat
results/planning/turnevasion/results_voronoi_path_2/part_71.dat
results/planning/turnevasion/results_voronoi_path_2/part_72.dat
results/planning/turnevasion/results_voronoi_path_2/part_73.dat
results/planning/turnevasion/results_voronoi_path_2/part_74.dat
results/planning/turnevasion/results_voronoi_path_2/part_75.dat
results/planning/turnevasion/results_voronoi_path_2/part_76.dat
results/planning/turnevasion/results_voronoi_path_2/part_77.dat
results/planning/turnevasion/results_voronoi_path_2/part_78.dat
results/planning/turnevasion/results_voronoi_path_2/part_79.dat
results/planning/turnevasion/results_voronoi_path_2/part_80.dat
results/planning/turnevasion/results_voronoi_path_2/part_81.dat
results/planning/turnevasion/results_voronoi_path_2/part_82.dat
results/planning/turnevasion/results_voronoi_path_2/part_83.dat
results/planning/turnevasion/results_voronoi_path_2/part_84.dat
results/planning/turnevasion/results_voronoi_path_2/part_85.dat
results/planning/turnevasion/results_voronoi_path_2/part_86.dat
results/planning/turnevasion/results_voronoi_path_2/part_87.dat
results/planning/turnevasion/results_voronoi_path_2/part_88.dat
results/planning/turnevasion/results_voronoi_path_2/part_89.dat
results/planning/turnevasion/results_voronoi_path_2/part_90.dat
results/planning/turnevasion/results_voronoi_path_2/part_91.dat
results/planning/turnevasion/results_voronoi_path_2/part_92.dat
results/planning/turnevasion/results_voronoi_path_2/part_93.dat
results/planning/turnevasion/results_voronoi_path_2/part_94.dat
results/planning/turnevasion/results_voronoi_path_2/part_95.dat
results/planning/turnevasion/results_voronoi_path_2/part_96.dat
results/planning/turnevasion/results_voronoi_path_2/part_97.dat
results/planning/turnevasion/results_voronoi_path_2/part_98.dat
results/planning/turnevasion/results_voronoi_path_2/part_99.dat
results/planning/turnevasion/results_voronoi_path_2/part_100.dat
results/planning/turnevasion/results_voronoi_path_2/part_101.dat
results/planning/turnevasion/results_voronoi_path_2/part_102.dat
results/planning/turnevasion/results_voronoi_path_2/part_103.dat
results/planning/turnevasion/results_voronoi_path_2/part_104.dat
results/planning/turnevasion/results_voronoi_path_2/part_105.dat
results/planning/turnevasion/results_voronoi_path_2/part_106.dat
results/planning/turnevasion/results_voronoi_path_2/part_107.dat
results/planning/turnevasion/results_voronoi_path_2/part_108.dat
results/planning/turnevasion/results_voronoi_path_2/part_109.dat
results/planning/turnevasion/results_voronoi_path_2/part_110.dat
results/planning/turnevasion/results_voronoi_path_2/part_111.dat
results/planning/turnevasion/results_voronoi_path_2/part_112.dat
results/planning/turnevasion/results_voronoi_path_2/part_113.dat
results/planning/turnevasion/results_voronoi_path_2/part_114.dat
results/planning/turnevasion/results_voronoi_path_2/part_115.dat
results/planning/turnevasion/results_voronoi_path_2/part_116.dat
results/planning/turnevasion/results_voronoi_path_2/part_117.dat
results/planning/turnevasion/results_voronoi_path_2/part_118.dat
results/planning/turnevasion/results_voronoi_path_2/part_119.dat
results/planning/turnevasion/results_voronoi_path_2/part_120.dat
results/planning/turnevasion/results_voronoi_path_2/part_121.dat
results/planning/turnevasion/results_voronoi_path_2/part_122.dat
results/planning/turnevasion/results_voronoi_path_2/part_123.dat
results/planning/turnevasion/results_voronoi_path_2/part_124.dat
results/planning/turnevasion/results_voronoi_path_2/part_125.dat
results/planning/turnevasion/results_voronoi_path_2/part_126.dat
results/planning/turnevasion/results_voronoi_path_2/part_127.dat
results/planning/turnevasion/results_voronoi_path_2/part_128.dat
results/planning/turnevasion/results_voronoi_path_2/part_129.dat
results/planning/turnevasion/results_voronoi_path_2/part_130.dat
results/planning/turnevasion/results_voronoi_path_2/part_131.dat
results/planning/turnevasion/results_voronoi_path_2/part_132.dat
results/planning/turnevasion/results_voronoi_path_2/part_133.dat
results/planning/turnevasion/results_voronoi_path_2/part_134.dat
results/planning/turnevasion/results_voronoi_path_2/part_135.dat
results/planning/turnevasion/results_voronoi_path_2/part_136.dat
results/planning/turnevasion/results_voronoi_path_2/part_137.dat
results/planning/turnevasion/results_voronoi_path_2/part_138.dat
results/planning/turnevasion/results_voronoi_path_2/part_139.dat
results/planning/turnevasion/results_voronoi_path_2/part_140.dat
results/planning/turnevasion/results_voronoi_path_2/part_141.dat
results/planning/turnevasion/results_voronoi_path_2/part_142.dat
results/planning/turnevasion/results_voronoi_path_2/part_143.dat
results/planning/turnevasion/results_voronoi_path_2/part_144.dat
results/planning/turnevasion/results_voronoi_path_2/part_145.dat
results/planning/turnevasion/results_voronoi_path_2/part_146.dat
results/planning/turnevasion/results_voronoi_path_2/part_147.dat
results/planning/turnevasion/results_voronoi_path_2/part_148.dat
results/planning/turnevasion/results_voronoi_path_2/part_149.dat
results/planning/turnevasion/results_voronoi_path_2/part_150.dat
results/planning/turnevasion/results_voronoi_path_2/part_151.dat
results/planning/turnevasion/results_voronoi_path_2/part_152.dat
results/planning/turnevasion/results_voronoi_path_2/part_153.dat
results/planning/turnevasion/results_voronoi_path_2/part_154.dat
results/planning/turnevasion/results_voronoi_path_2/part_155.dat
results/planning/turnevasion/results_voronoi_path_2/part_156.dat
results/planning/turnevasion/results_voronoi_path_2/part_157.dat
results/planning/turnevasion/results_voronoi_path_2/part_158.dat
results/planning/turnevasion/results_voronoi_path_2/part_159.dat
results/planning/turnevasion/results_voronoi_path_2/part_160.dat
results/planning/turnevasion/results_voronoi_path_2/part_161.dat
results/planning/turnevasion/results_voronoi_path_2/part_162.dat
results/planning/turnevasion/results_voronoi_path_2/part_163.dat
results/planning/turnevasion/results_voronoi_path_2/part_164.dat
results/planning/turnevasion/results_voronoi_path_2/part_165.dat
results/planning/turnevasion/results_voronoi_path_2/part_166.dat
results/planning/turnevasion/results_voronoi_path_2/part_167.dat
results/planning/turnevasion/results_voronoi_path_2/part_168.dat
results/planning/turnevasion/results_voronoi_path_2/part_169.dat
results/planning/turnevasion/results_voronoi_path_2/part_170.dat
results/planning/turnevasion/results_voronoi_path_2/part_171.dat
results/planning/turnevasion/results_voronoi_path_2/part_172.dat
results/planning/turnevasion/results_voronoi_path_2/part_173.dat
results/planning/turnevasion/results_voronoi_path_2/part_174.dat
results/planning/turnevasion/results_voronoi_path_2/part_175.dat
results/planning/turnevasion/results_voronoi_path_2/part_176.dat
results/planning/turnevasion/results_voronoi_path_2/part_177.dat
results/planning/turnevasion/results_voronoi_path_2/part_178.dat
results/planning/turnevasion/results_voronoi_path_2/part_179.dat
results/planning/turnevasion/results_voronoi_path_2/part_180.dat
results/planning/turnevasion/results_voronoi_path_2/part_181.dat
results/planning/turnevasion/results_voronoi_path_2/part_182.dat
results/planning/turnevasion/results_voronoi_path_2/part_183.dat
results/planning/turnevasion/results_voronoi_path_2/part_184.dat
results/planning/turnevasion/results_voronoi_path_2/part_185.dat
results/planning/turnevasion/results_voronoi_path_2/part_186.dat
results/planning/turnevasion/results_voronoi_path_2/part_187.dat
results/planning/turnevasion/results_voronoi_path_2/part_188.dat
results/planning/turnevasion/results_voronoi_path_2/part_189.dat
results/planning/turnevasion/results_voronoi_path_2/part_190.dat
results/planning/turnevasion/results_voronoi_path_2/part_191.dat
results/planning/turnevasion/results_voronoi_path_2/part_192.dat
results/planning/turnevasion/results_voronoi_path_2/part_193.dat
results/planning/turnevasion/results_voronoi_path_2/part_194.dat
results/planning/turnevasion/results_voronoi_path_2/part_195.dat
results/planning/turnevasion/results_voronoi_path_2/part_196.dat
results/planning/turnevasion/results_voronoi_path_2/part_197.dat
results/planning/turnevasion/results_voronoi_path_2/part_198.dat
results/planning/turnevasion/results_voronoi_path_2/part_199.dat
results/planning/turnevasion/results_voronoi_path_2/part_200.dat


==> data/results/planning/turnevasion/results_voronoi_path_7.dat <==
-3.19728,3.37268,-3.06792,3.08679
-3.1253,-3.14644,-1.92653,-1.82551
-3.06792,3.08679,-2.79787,2.76857
-3.06792,3.08679,-3.19728,3.37268
-2.79787,2.76857,-2.49923,2.44901
-2.79787,2.76857,-3.06792,3.08679
-2.49923,2.44901,-0.0170703,0.0168507
-2.49923,2.44901,-2.79787,2.76857
-1.92653,-1.82551,-1.51257,-1.40368
-1.92653,-1.82551,-3.1253,-3.14644
-1.11569,-2.20349,-1.00022,-1.02814
-1.51257,-1.40368,-1.42272,-1.33703
-1.51257,-1.40368,-1.92653,-1.82551
-1.42272,-1.33703,-1.00022,-1.02814
-1.42272,-1.33703,-1.51257,-1.40368
1.02349,-3.55302,1.53518,-0.00401972
-1.00022,-1.02814,-0.7063,-0.725178
-1.00022,-1.02814,-1.42272,-1.33703
-1.00022,-1.02814,-1.11569,-2.20349
-0.7063,-0.725178,-0.0170703,0.0168507
-0.7063,-0.725178,-1.00022,-1.02814
-0.0170703,0.0168507,0.359984,0.0310227
-0.0170703,0.0168507,-2.49923,2.44901
-0.0170703,0.0168507,-0.7063,-0.725178
0.359984,0.0310227,1.53518,-0.00401972
0.359984,0.0310227,-0.0170703,0.0168507
1.53518,-0.00401972,2.67681,0.00069028
1.53518,-0.00401972,0.359984,0.0310227
1.53518,-0.00401972,1.02349,-3.55302
2.67681,0.00069028,3.41269,-0.471528
2.67681,0.00069028,5.13021,2.48065
2.67681,0.00069028,1.53518,-0.00401972
5.13021,2.48065,6.62165,3.3529
5.13021,2.48065,2.67681,0.00069028
3.41269,-0.471528,4.91125,-1.33966
3.41269,-0.471528,2.67681,0.00069028
6.62165,3.3529,7.58,3.63487
6.62165,3.3529,5.13021,2.48065
4.91125,-1.33966,7.58,-2.11384
4.91125,-1.33966,3.41269,-0.471528
7.58,3.63487,9.08,3.64302
7.58,3.63487,6.62165,3.3529
7.58,-2.11384,8.46606,-2.115
7.58,-2.11384,4.91125,-1.33966
9.08,3.64302,10.0599,3.36535
9.08,3.64302,7.58,3.63487
8.46606,-2.115,8.92312,-2.13816
8.46606,-2.115,7.58,-2.11384
10.0599,3.36535,10.3743,3.18606
10.0599,3.36535,9.08,3.64302
8.92312,-2.13816,9.08,-2.15385
8.92312,-2.13816,8.46606,-2.115
9.08,-2.15385,9.56875,-2.17764
9.08,-2.15385,8.92312,-2.13816
10.2117,-0.452886,10.3997,-0.0448422
10.2117,-0.452886,9.77256,-1.67433
10.3997,-0.0448422,10.6512,0.394335
10.3997,-0.0448422,10.2117,-0.452886
10.3743,3.18606,11.8826,2.68419
10.3743,3.18606,10.0599,3.36535
9.77256,-1.67433,9.56875,-2.17764
9.77256,-1.67433,10.2117,-0.452886
10.6512,0.394335,10.9745,0.839729
10.6512,0.394335,10.3997,-0.0448422
9.56875,-2.17764,9.71554,-2.28283
9.56875,-2.17764,9.77256,-1.67433
9.56875,-2.17764,9.08,-2.15385
9.71554,-2.28283,10.7868,-2.85646
9.71554,-2.28283,9.56875,-2.17764
10.9745,0.839729,11.75,1.70043
10.9745,0.839729,10.6512,0.394335
10.7868,-2.85646,11.75,-3.2086
10.7868,-2.85646,9.71554,-2.28283
12.0546,6.25847,12.1068,6.06605
12.0546,6.25847,12.0518,7.74312
12.0518,7.74312,12.185,8.24105
12.0518,7.74312,12.0546,6.25847
12.1068,6.06605,12.1602,5.83716
12.1068,6.06605,12.0546,6.25847
11.75,1.70043,12.25,2.3276
11.75,1.70043,10.9745,0.839729
12.1602,5.83716,12.1764,5.75398
12.1602,5.83716,12.1068,6.06605
12.185,8.24105,13.58,10.4474
12.185,8.24105,12.0518,7.74312
12.1764,5.75398,12.8622,4.14712
12.1764,5.75398,12.1602,5.83716
11.75,-3.2086,12.25,-3.425
11.75,-3.2086,10.7868,-2.85646
12.2216,17.6582,15.0118,14.9169
12.3338,-17.617,15.0332,-14.9673
11.8826,2.68419,12.4351,2.58658
11.8826,2.68419,10.3743,3.18606
12.25,-3.425,14.3523,-4.47616
12.25,-3.425,11.75,-3.2086
12.25,2.3276,12.4351,2.58658
12.25,2.3276,11.75,1.70043
12.4351,2.58658,13.5731,3.04128
12.4351,2.58658,11.8826,2.68419
12.4351,2.58658,12.25,2.3276
12.8622,4.14712,13.5731,3.04128
12.8622,4.14712,12.1764,5.75398
13.58,10.4474,14.08,10.9494
13.58,10.4474,12.185,8.24105
13.5731,3.04128,13.58,3.03993
13.5731,3.04128,12.8622,4.14712
13.5731,3.04128,12.4351,2.58658
13.58,3.03993,14.08,2.92376
13.58,3.03993,13.5731,3.04128
14.0385,-13.8908,14.9812,-13.7816
14.08,10.9494,15.0302,11.8009
14.08,10.9494,13.58,10.4474
14.08,2.92376,15.7339,2.47868
14.08,2.92376,13.58,3.03993
14.3523,-4.47616,14.8954,-4.73519
14.3523,-4.47616,12.25,-3.425
17.2542,17.3444,15.0118,14.9169
17.2542,17.3444,17.5974,17.6847
17.5974,17.6847,17.781,17.85
17.5974,17.6847,17.2542,17.3444
17.781,17.85,17.5974,17.6847
17.8308,-17.8051,17.7531,-17.7114
17.7531,-17.7114,17.4467,-17.3767
17.7531,-17.7114,17.8308,-17.8051
17.4467,-17.3767,15.0332,-14.9673
17.4467,-17.3767,17.7531,-17.7114
15.0332,-14.9673,15.0346,-14.8384
15.0332,-14.9673,12.3338,-17.617
15.0332,-14.9673,17.4467,-17.3767
15.0346,-14.8384,14.9812,-13.7816
15.0346,-14.8384,15.0332,-14.9673
14.9812,-13.7816,14.995,-7.25862
14.9812,-13.7816,14.0385,-13.8908
14.9812,-13.7816,15.0346,-14.8384
14.995,-7.25862,14.9868,-6.85933
14.995,-7.25862,14.9812,-13.7816
14.9868,-6.85933,14.8993,-4.84
14.9868,-6.85933,14.995,-7.25862
14.8993,-4.84,14.8954,-4.73519
14.8993,-4.84,14.9868,-6.85933
14.8954,-4.73519,15.7375,-3.12759
14.8954,-4.73519,14.3523,-4.47616
14.8954,-4.73519,14.8993,-4.84
16.868,6.61081,16.7278,5.60591
16.868,6.61081,16.8841,6.98458
16.8841,6.98458,16.828,8.0022
16.8841,6.98458,16.868,6.61081
15.0118,14.9169,15.0181,14.7338
15.0118,14.9169,17.2542,17.3444
15.0118,14.9169,12.2216,17.6582
15.0181,14.7338,15.0302,11.8009
15.0181,14.7338,15.0118,14.9169
16.7278,5.60591,16.6091,5.09959
16.7278,5.60591,16.868,6.61081
15.0302,11.8009,16.6003,8.89532
15.0302,11.8009,15.0181,14.7338
15.0302,11.8009,14.08,10.9494
16.6003,8.89532,16.7354,8.3985
16.6003,8.89532,15.0302,11.8009
16.7354,8.3985,16.828,8.0022
16.7354,8.3985,16.6003,8.89532
16.828,8.0022,16.7354,8.3985
16.828,8.0022,16.8841,6.98458
16.6091,5.09959,16.4204,4.45201
16.6091,5.09959,16.7278,5.60591
16.4204,4.45201,15.7339,2.47868
16.4204,4.45201,16.6091,5.09959
15.7375,-3.12759,15.9818,-2.69427
15.7375,-3.12759,14.8954,-4.73519
15.9818,-2.69427,17.5797,-0.0539946
15.9818,-2.69427,15.7375,-3.12759
15.7339,2.47868,16.087,1.95009
15.7339,2.47868,16.4204,4.45201
15.7339,2.47868,14.08,2.92376
16.087,1.95009,16.3815,1.53539
16.087,1.95009,15.7339,2.47868
16.3815,1.53539,17.5797,-0.0539946
16.3815,1.53539,16.087,1.95009
17.5797,-0.0539946,18.7233,-0.0756629
17.5797,-0.0539946,16.3815,1.53539
17.5797,-0.0539946,15.9818,-2.69427
18.7233,-0.0756629,18.7403,-0.0759705
18.7233,-0.0756629,17.5797,-0.0539946
18.7403,-0.0759705,20.1481,-0.100183
18.7403,-0.0759705,18.7233,-0.0756629
20.1481,-0.100183,20.9626,-0.0780339
20.1481,-0.100183,18.7403,-0.0759705
20.9626,-0.0780339,21.7035,-0.0245744
20.9626,-0.0780339,20.1481,-0.100183
21.7035,-0.0245744,22.324,-0.00155834
21.7035,-0.0245744,20.9626,-0.0780339
22.324,-0.00155834,29.9384,0.0140987
22.324,-0.00155834,21.7035,-0.0245744
32.4966,2.51839,30.8387,0.92432
30.8387,0.92432,29.9384,0.0140987
30.8387,0.92432,32.4966,2.51839
29.9384,0.0140987,32.6814,-2.71502
29.9384,0.0140987,30.8387,0.92432
29.9384,0.0140987,22.324,-0.00155834
32.6814,-2.71502,29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_7/part_1.dat <==
x,y
-3.19728,3.37268
-3.06792,3.08679


==> data/results/planning/turnevasion/results_voronoi_path_7/part_10.dat <==
x,y
-1.92653,-1.82551
-3.1253,-3.14644


==> data/results/planning/turnevasion/results_voronoi_path_7/part_100.dat <==
x,y
12.4351,2.58658
12.25,2.3276


==> data/results/planning/turnevasion/results_voronoi_path_7/part_101.dat <==
x,y
12.8622,4.14712
13.5731,3.04128


==> data/results/planning/turnevasion/results_voronoi_path_7/part_102.dat <==
x,y
12.8622,4.14712
12.1764,5.75398


==> data/results/planning/turnevasion/results_voronoi_path_7/part_103.dat <==
x,y
13.58,10.4474
14.08,10.9494


==> data/results/planning/turnevasion/results_voronoi_path_7/part_104.dat <==
x,y
13.58,10.4474
12.185,8.24105


==> data/results/planning/turnevasion/results_voronoi_path_7/part_105.dat <==
x,y
13.5731,3.04128
13.58,3.03993


==> data/results/planning/turnevasion/results_voronoi_path_7/part_106.dat <==
x,y
13.5731,3.04128
12.8622,4.14712


==> data/results/planning/turnevasion/results_voronoi_path_7/part_107.dat <==
x,y
13.5731,3.04128
12.4351,2.58658


==> data/results/planning/turnevasion/results_voronoi_path_7/part_108.dat <==
x,y
13.58,3.03993
14.08,2.92376


==> data/results/planning/turnevasion/results_voronoi_path_7/part_109.dat <==
x,y
13.58,3.03993
13.5731,3.04128


==> data/results/planning/turnevasion/results_voronoi_path_7/part_11.dat <==
x,y
-1.11569,-2.20349
-1.00022,-1.02814


==> data/results/planning/turnevasion/results_voronoi_path_7/part_110.dat <==
x,y
14.0385,-13.8908
14.9812,-13.7816


==> data/results/planning/turnevasion/results_voronoi_path_7/part_111.dat <==
x,y
14.08,10.9494
15.0302,11.8009


==> data/results/planning/turnevasion/results_voronoi_path_7/part_112.dat <==
x,y
14.08,10.9494
13.58,10.4474


==> data/results/planning/turnevasion/results_voronoi_path_7/part_113.dat <==
x,y
14.08,2.92376
15.7339,2.47868


==> data/results/planning/turnevasion/results_voronoi_path_7/part_114.dat <==
x,y
14.08,2.92376
13.58,3.03993


==> data/results/planning/turnevasion/results_voronoi_path_7/part_115.dat <==
x,y
14.3523,-4.47616
14.8954,-4.73519


==> data/results/planning/turnevasion/results_voronoi_path_7/part_116.dat <==
x,y
14.3523,-4.47616
12.25,-3.425


==> data/results/planning/turnevasion/results_voronoi_path_7/part_117.dat <==
x,y
17.2542,17.3444
15.0118,14.9169


==> data/results/planning/turnevasion/results_voronoi_path_7/part_118.dat <==
x,y
17.2542,17.3444
17.5974,17.6847


==> data/results/planning/turnevasion/results_voronoi_path_7/part_119.dat <==
x,y
17.5974,17.6847
17.781,17.85


==> data/results/planning/turnevasion/results_voronoi_path_7/part_12.dat <==
x,y
-1.51257,-1.40368
-1.42272,-1.33703


==> data/results/planning/turnevasion/results_voronoi_path_7/part_120.dat <==
x,y
17.5974,17.6847
17.2542,17.3444


==> data/results/planning/turnevasion/results_voronoi_path_7/part_121.dat <==
x,y
17.781,17.85
17.5974,17.6847


==> data/results/planning/turnevasion/results_voronoi_path_7/part_122.dat <==
x,y
17.8308,-17.8051
17.7531,-17.7114


==> data/results/planning/turnevasion/results_voronoi_path_7/part_123.dat <==
x,y
17.7531,-17.7114
17.4467,-17.3767


==> data/results/planning/turnevasion/results_voronoi_path_7/part_124.dat <==
x,y
17.7531,-17.7114
17.8308,-17.8051


==> data/results/planning/turnevasion/results_voronoi_path_7/part_125.dat <==
x,y
17.4467,-17.3767
15.0332,-14.9673


==> data/results/planning/turnevasion/results_voronoi_path_7/part_126.dat <==
x,y
17.4467,-17.3767
17.7531,-17.7114


==> data/results/planning/turnevasion/results_voronoi_path_7/part_127.dat <==
x,y
15.0332,-14.9673
15.0346,-14.8384


==> data/results/planning/turnevasion/results_voronoi_path_7/part_128.dat <==
x,y
15.0332,-14.9673
12.3338,-17.617


==> data/results/planning/turnevasion/results_voronoi_path_7/part_129.dat <==
x,y
15.0332,-14.9673
17.4467,-17.3767


==> data/results/planning/turnevasion/results_voronoi_path_7/part_13.dat <==
x,y
-1.51257,-1.40368
-1.92653,-1.82551


==> data/results/planning/turnevasion/results_voronoi_path_7/part_130.dat <==
x,y
15.0346,-14.8384
14.9812,-13.7816


==> data/results/planning/turnevasion/results_voronoi_path_7/part_131.dat <==
x,y
15.0346,-14.8384
15.0332,-14.9673


==> data/results/planning/turnevasion/results_voronoi_path_7/part_132.dat <==
x,y
14.9812,-13.7816
14.995,-7.25862


==> data/results/planning/turnevasion/results_voronoi_path_7/part_133.dat <==
x,y
14.9812,-13.7816
14.0385,-13.8908


==> data/results/planning/turnevasion/results_voronoi_path_7/part_134.dat <==
x,y
14.9812,-13.7816
15.0346,-14.8384


==> data/results/planning/turnevasion/results_voronoi_path_7/part_135.dat <==
x,y
14.995,-7.25862
14.9868,-6.85933


==> data/results/planning/turnevasion/results_voronoi_path_7/part_136.dat <==
x,y
14.995,-7.25862
14.9812,-13.7816


==> data/results/planning/turnevasion/results_voronoi_path_7/part_137.dat <==
x,y
14.9868,-6.85933
14.8993,-4.84


==> data/results/planning/turnevasion/results_voronoi_path_7/part_138.dat <==
x,y
14.9868,-6.85933
14.995,-7.25862


==> data/results/planning/turnevasion/results_voronoi_path_7/part_139.dat <==
x,y
14.8993,-4.84
14.8954,-4.73519


==> data/results/planning/turnevasion/results_voronoi_path_7/part_14.dat <==
x,y
-1.42272,-1.33703
-1.00022,-1.02814


==> data/results/planning/turnevasion/results_voronoi_path_7/part_140.dat <==
x,y
14.8993,-4.84
14.9868,-6.85933


==> data/results/planning/turnevasion/results_voronoi_path_7/part_141.dat <==
x,y
14.8954,-4.73519
15.7375,-3.12759


==> data/results/planning/turnevasion/results_voronoi_path_7/part_142.dat <==
x,y
14.8954,-4.73519
14.3523,-4.47616


==> data/results/planning/turnevasion/results_voronoi_path_7/part_143.dat <==
x,y
14.8954,-4.73519
14.8993,-4.84


==> data/results/planning/turnevasion/results_voronoi_path_7/part_144.dat <==
x,y
16.868,6.61081
16.7278,5.60591


==> data/results/planning/turnevasion/results_voronoi_path_7/part_145.dat <==
x,y
16.868,6.61081
16.8841,6.98458


==> data/results/planning/turnevasion/results_voronoi_path_7/part_146.dat <==
x,y
16.8841,6.98458
16.828,8.0022


==> data/results/planning/turnevasion/results_voronoi_path_7/part_147.dat <==
x,y
16.8841,6.98458
16.868,6.61081


==> data/results/planning/turnevasion/results_voronoi_path_7/part_148.dat <==
x,y
15.0118,14.9169
15.0181,14.7338


==> data/results/planning/turnevasion/results_voronoi_path_7/part_149.dat <==
x,y
15.0118,14.9169
17.2542,17.3444


==> data/results/planning/turnevasion/results_voronoi_path_7/part_15.dat <==
x,y
-1.42272,-1.33703
-1.51257,-1.40368


==> data/results/planning/turnevasion/results_voronoi_path_7/part_150.dat <==
x,y
15.0118,14.9169
12.2216,17.6582


==> data/results/planning/turnevasion/results_voronoi_path_7/part_151.dat <==
x,y
15.0181,14.7338
15.0302,11.8009


==> data/results/planning/turnevasion/results_voronoi_path_7/part_152.dat <==
x,y
15.0181,14.7338
15.0118,14.9169


==> data/results/planning/turnevasion/results_voronoi_path_7/part_153.dat <==
x,y
16.7278,5.60591
16.6091,5.09959


==> data/results/planning/turnevasion/results_voronoi_path_7/part_154.dat <==
x,y
16.7278,5.60591
16.868,6.61081


==> data/results/planning/turnevasion/results_voronoi_path_7/part_155.dat <==
x,y
15.0302,11.8009
16.6003,8.89532


==> data/results/planning/turnevasion/results_voronoi_path_7/part_156.dat <==
x,y
15.0302,11.8009
15.0181,14.7338


==> data/results/planning/turnevasion/results_voronoi_path_7/part_157.dat <==
x,y
15.0302,11.8009
14.08,10.9494


==> data/results/planning/turnevasion/results_voronoi_path_7/part_158.dat <==
x,y
16.6003,8.89532
16.7354,8.3985


==> data/results/planning/turnevasion/results_voronoi_path_7/part_159.dat <==
x,y
16.6003,8.89532
15.0302,11.8009


==> data/results/planning/turnevasion/results_voronoi_path_7/part_16.dat <==
x,y
1.02349,-3.55302
1.53518,-0.00401972


==> data/results/planning/turnevasion/results_voronoi_path_7/part_160.dat <==
x,y
16.7354,8.3985
16.828,8.0022


==> data/results/planning/turnevasion/results_voronoi_path_7/part_161.dat <==
x,y
16.7354,8.3985
16.6003,8.89532


==> data/results/planning/turnevasion/results_voronoi_path_7/part_162.dat <==
x,y
16.828,8.0022
16.7354,8.3985


==> data/results/planning/turnevasion/results_voronoi_path_7/part_163.dat <==
x,y
16.828,8.0022
16.8841,6.98458


==> data/results/planning/turnevasion/results_voronoi_path_7/part_164.dat <==
x,y
16.6091,5.09959
16.4204,4.45201


==> data/results/planning/turnevasion/results_voronoi_path_7/part_165.dat <==
x,y
16.6091,5.09959
16.7278,5.60591


==> data/results/planning/turnevasion/results_voronoi_path_7/part_166.dat <==
x,y
16.4204,4.45201
15.7339,2.47868


==> data/results/planning/turnevasion/results_voronoi_path_7/part_167.dat <==
x,y
16.4204,4.45201
16.6091,5.09959


==> data/results/planning/turnevasion/results_voronoi_path_7/part_168.dat <==
x,y
15.7375,-3.12759
15.9818,-2.69427


==> data/results/planning/turnevasion/results_voronoi_path_7/part_169.dat <==
x,y
15.7375,-3.12759
14.8954,-4.73519


==> data/results/planning/turnevasion/results_voronoi_path_7/part_17.dat <==
x,y
-1.00022,-1.02814
-0.7063,-0.725178


==> data/results/planning/turnevasion/results_voronoi_path_7/part_170.dat <==
x,y
15.9818,-2.69427
17.5797,-0.0539946


==> data/results/planning/turnevasion/results_voronoi_path_7/part_171.dat <==
x,y
15.9818,-2.69427
15.7375,-3.12759


==> data/results/planning/turnevasion/results_voronoi_path_7/part_172.dat <==
x,y
15.7339,2.47868
16.087,1.95009


==> data/results/planning/turnevasion/results_voronoi_path_7/part_173.dat <==
x,y
15.7339,2.47868
16.4204,4.45201


==> data/results/planning/turnevasion/results_voronoi_path_7/part_174.dat <==
x,y
15.7339,2.47868
14.08,2.92376


==> data/results/planning/turnevasion/results_voronoi_path_7/part_175.dat <==
x,y
16.087,1.95009
16.3815,1.53539


==> data/results/planning/turnevasion/results_voronoi_path_7/part_176.dat <==
x,y
16.087,1.95009
15.7339,2.47868


==> data/results/planning/turnevasion/results_voronoi_path_7/part_177.dat <==
x,y
16.3815,1.53539
17.5797,-0.0539946


==> data/results/planning/turnevasion/results_voronoi_path_7/part_178.dat <==
x,y
16.3815,1.53539
16.087,1.95009


==> data/results/planning/turnevasion/results_voronoi_path_7/part_179.dat <==
x,y
17.5797,-0.0539946
18.7233,-0.0756629


==> data/results/planning/turnevasion/results_voronoi_path_7/part_18.dat <==
x,y
-1.00022,-1.02814
-1.42272,-1.33703


==> data/results/planning/turnevasion/results_voronoi_path_7/part_180.dat <==
x,y
17.5797,-0.0539946
16.3815,1.53539


==> data/results/planning/turnevasion/results_voronoi_path_7/part_181.dat <==
x,y
17.5797,-0.0539946
15.9818,-2.69427


==> data/results/planning/turnevasion/results_voronoi_path_7/part_182.dat <==
x,y
18.7233,-0.0756629
18.7403,-0.0759705


==> data/results/planning/turnevasion/results_voronoi_path_7/part_183.dat <==
x,y
18.7233,-0.0756629
17.5797,-0.0539946


==> data/results/planning/turnevasion/results_voronoi_path_7/part_184.dat <==
x,y
18.7403,-0.0759705
20.1481,-0.100183


==> data/results/planning/turnevasion/results_voronoi_path_7/part_185.dat <==
x,y
18.7403,-0.0759705
18.7233,-0.0756629


==> data/results/planning/turnevasion/results_voronoi_path_7/part_186.dat <==
x,y
20.1481,-0.100183
20.9626,-0.0780339


==> data/results/planning/turnevasion/results_voronoi_path_7/part_187.dat <==
x,y
20.1481,-0.100183
18.7403,-0.0759705


==> data/results/planning/turnevasion/results_voronoi_path_7/part_188.dat <==
x,y
20.9626,-0.0780339
21.7035,-0.0245744


==> data/results/planning/turnevasion/results_voronoi_path_7/part_189.dat <==
x,y
20.9626,-0.0780339
20.1481,-0.100183


==> data/results/planning/turnevasion/results_voronoi_path_7/part_19.dat <==
x,y
-1.00022,-1.02814
-1.11569,-2.20349


==> data/results/planning/turnevasion/results_voronoi_path_7/part_190.dat <==
x,y
21.7035,-0.0245744
22.324,-0.00155834


==> data/results/planning/turnevasion/results_voronoi_path_7/part_191.dat <==
x,y
21.7035,-0.0245744
20.9626,-0.0780339


==> data/results/planning/turnevasion/results_voronoi_path_7/part_192.dat <==
x,y
22.324,-0.00155834
29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_7/part_193.dat <==
x,y
22.324,-0.00155834
21.7035,-0.0245744


==> data/results/planning/turnevasion/results_voronoi_path_7/part_194.dat <==
x,y
32.4966,2.51839
30.8387,0.92432


==> data/results/planning/turnevasion/results_voronoi_path_7/part_195.dat <==
x,y
30.8387,0.92432
29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_7/part_196.dat <==
x,y
30.8387,0.92432
32.4966,2.51839


==> data/results/planning/turnevasion/results_voronoi_path_7/part_197.dat <==
x,y
29.9384,0.0140987
32.6814,-2.71502


==> data/results/planning/turnevasion/results_voronoi_path_7/part_198.dat <==
x,y
29.9384,0.0140987
30.8387,0.92432


==> data/results/planning/turnevasion/results_voronoi_path_7/part_199.dat <==
x,y
29.9384,0.0140987
22.324,-0.00155834


==> data/results/planning/turnevasion/results_voronoi_path_7/part_2.dat <==
x,y
-3.1253,-3.14644
-1.92653,-1.82551


==> data/results/planning/turnevasion/results_voronoi_path_7/part_20.dat <==
x,y
-0.7063,-0.725178
-0.0170703,0.0168507


==> data/results/planning/turnevasion/results_voronoi_path_7/part_200.dat <==
x,y
32.6814,-2.71502
29.9384,0.0140987


==> data/results/planning/turnevasion/results_voronoi_path_7/part_21.dat <==
x,y
-0.7063,-0.725178
-1.00022,-1.02814


==> data/results/planning/turnevasion/results_voronoi_path_7/part_22.dat <==
x,y
-0.0170703,0.0168507
0.359984,0.0310227


==> data/results/planning/turnevasion/results_voronoi_path_7/part_23.dat <==
x,y
-0.0170703,0.0168507
-2.49923,2.44901


==> data/results/planning/turnevasion/results_voronoi_path_7/part_24.dat <==
x,y
-0.0170703,0.0168507
-0.7063,-0.725178


==> data/results/planning/turnevasion/results_voronoi_path_7/part_25.dat <==
x,y
0.359984,0.0310227
1.53518,-0.00401972


==> data/results/planning/turnevasion/results_voronoi_path_7/part_26.dat <==
x,y
0.359984,0.0310227
-0.0170703,0.0168507


==> data/results/planning/turnevasion/results_voronoi_path_7/part_27.dat <==
x,y
1.53518,-0.00401972
2.67681,0.00069028


==> data/results/planning/turnevasion/results_voronoi_path_7/part_28.dat <==
x,y
1.53518,-0.00401972
0.359984,0.0310227


==> data/results/planning/turnevasion/results_voronoi_path_7/part_29.dat <==
x,y
1.53518,-0.00401972
1.02349,-3.55302


==> data/results/planning/turnevasion/results_voronoi_path_7/part_3.dat <==
x,y
-3.06792,3.08679
-2.79787,2.76857


==> data/results/planning/turnevasion/results_voronoi_path_7/part_30.dat <==
x,y
2.67681,0.00069028
3.41269,-0.471528


==> data/results/planning/turnevasion/results_voronoi_path_7/part_31.dat <==
x,y
2.67681,0.00069028
5.13021,2.48065


==> data/results/planning/turnevasion/results_voronoi_path_7/part_32.dat <==
x,y
2.67681,0.00069028
1.53518,-0.00401972


==> data/results/planning/turnevasion/results_voronoi_path_7/part_33.dat <==
x,y
5.13021,2.48065
6.62165,3.3529


==> data/results/planning/turnevasion/results_voronoi_path_7/part_34.dat <==
x,y
5.13021,2.48065
2.67681,0.00069028


==> data/results/planning/turnevasion/results_voronoi_path_7/part_35.dat <==
x,y
3.41269,-0.471528
4.91125,-1.33966


==> data/results/planning/turnevasion/results_voronoi_path_7/part_36.dat <==
x,y
3.41269,-0.471528
2.67681,0.00069028


==> data/results/planning/turnevasion/results_voronoi_path_7/part_37.dat <==
x,y
6.62165,3.3529
7.58,3.63487


==> data/results/planning/turnevasion/results_voronoi_path_7/part_38.dat <==
x,y
6.62165,3.3529
5.13021,2.48065


==> data/results/planning/turnevasion/results_voronoi_path_7/part_39.dat <==
x,y
4.91125,-1.33966
7.58,-2.11384


==> data/results/planning/turnevasion/results_voronoi_path_7/part_4.dat <==
x,y
-3.06792,3.08679
-3.19728,3.37268


==> data/results/planning/turnevasion/results_voronoi_path_7/part_40.dat <==
x,y
4.91125,-1.33966
3.41269,-0.471528


==> data/results/planning/turnevasion/results_voronoi_path_7/part_41.dat <==
x,y
7.58,3.63487
9.08,3.64302


==> data/results/planning/turnevasion/results_voronoi_path_7/part_42.dat <==
x,y
7.58,3.63487
6.62165,3.3529


==> data/results/planning/turnevasion/results_voronoi_path_7/part_43.dat <==
x,y
7.58,-2.11384
8.46606,-2.115


==> data/results/planning/turnevasion/results_voronoi_path_7/part_44.dat <==
x,y
7.58,-2.11384
4.91125,-1.33966


==> data/results/planning/turnevasion/results_voronoi_path_7/part_45.dat <==
x,y
9.08,3.64302
10.0599,3.36535


==> data/results/planning/turnevasion/results_voronoi_path_7/part_46.dat <==
x,y
9.08,3.64302
7.58,3.63487


==> data/results/planning/turnevasion/results_voronoi_path_7/part_47.dat <==
x,y
8.46606,-2.115
8.92312,-2.13816


==> data/results/planning/turnevasion/results_voronoi_path_7/part_48.dat <==
x,y
8.46606,-2.115
7.58,-2.11384


==> data/results/planning/turnevasion/results_voronoi_path_7/part_49.dat <==
x,y
10.0599,3.36535
10.3743,3.18606


==> data/results/planning/turnevasion/results_voronoi_path_7/part_5.dat <==
x,y
-2.79787,2.76857
-2.49923,2.44901


==> data/results/planning/turnevasion/results_voronoi_path_7/part_50.dat <==
x,y
10.0599,3.36535
9.08,3.64302


==> data/results/planning/turnevasion/results_voronoi_path_7/part_51.dat <==
x,y
8.92312,-2.13816
9.08,-2.15385


==> data/results/planning/turnevasion/results_voronoi_path_7/part_52.dat <==
x,y
8.92312,-2.13816
8.46606,-2.115


==> data/results/planning/turnevasion/results_voronoi_path_7/part_53.dat <==
x,y
9.08,-2.15385
9.56875,-2.17764


==> data/results/planning/turnevasion/results_voronoi_path_7/part_54.dat <==
x,y
9.08,-2.15385
8.92312,-2.13816


==> data/results/planning/turnevasion/results_voronoi_path_7/part_55.dat <==
x,y
10.2117,-0.452886
10.3997,-0.0448422


==> data/results/planning/turnevasion/results_voronoi_path_7/part_56.dat <==
x,y
10.2117,-0.452886
9.77256,-1.67433


==> data/results/planning/turnevasion/results_voronoi_path_7/part_57.dat <==
x,y
10.3997,-0.0448422
10.6512,0.394335


==> data/results/planning/turnevasion/results_voronoi_path_7/part_58.dat <==
x,y
10.3997,-0.0448422
10.2117,-0.452886


==> data/results/planning/turnevasion/results_voronoi_path_7/part_59.dat <==
x,y
10.3743,3.18606
11.8826,2.68419


==> data/results/planning/turnevasion/results_voronoi_path_7/part_6.dat <==
x,y
-2.79787,2.76857
-3.06792,3.08679


==> data/results/planning/turnevasion/results_voronoi_path_7/part_60.dat <==
x,y
10.3743,3.18606
10.0599,3.36535


==> data/results/planning/turnevasion/results_voronoi_path_7/part_61.dat <==
x,y
9.77256,-1.67433
9.56875,-2.17764


==> data/results/planning/turnevasion/results_voronoi_path_7/part_62.dat <==
x,y
9.77256,-1.67433
10.2117,-0.452886


==> data/results/planning/turnevasion/results_voronoi_path_7/part_63.dat <==
x,y
10.6512,0.394335
10.9745,0.839729


==> data/results/planning/turnevasion/results_voronoi_path_7/part_64.dat <==
x,y
10.6512,0.394335
10.3997,-0.0448422


==> data/results/planning/turnevasion/results_voronoi_path_7/part_65.dat <==
x,y
9.56875,-2.17764
9.71554,-2.28283


==> data/results/planning/turnevasion/results_voronoi_path_7/part_66.dat <==
x,y
9.56875,-2.17764
9.77256,-1.67433


==> data/results/planning/turnevasion/results_voronoi_path_7/part_67.dat <==
x,y
9.56875,-2.17764
9.08,-2.15385


==> data/results/planning/turnevasion/results_voronoi_path_7/part_68.dat <==
x,y
9.71554,-2.28283
10.7868,-2.85646


==> data/results/planning/turnevasion/results_voronoi_path_7/part_69.dat <==
x,y
9.71554,-2.28283
9.56875,-2.17764


==> data/results/planning/turnevasion/results_voronoi_path_7/part_7.dat <==
x,y
-2.49923,2.44901
-0.0170703,0.0168507


==> data/results/planning/turnevasion/results_voronoi_path_7/part_70.dat <==
x,y
10.9745,0.839729
11.75,1.70043


==> data/results/planning/turnevasion/results_voronoi_path_7/part_71.dat <==
x,y
10.9745,0.839729
10.6512,0.394335


==> data/results/planning/turnevasion/results_voronoi_path_7/part_72.dat <==
x,y
10.7868,-2.85646
11.75,-3.2086


==> data/results/planning/turnevasion/results_voronoi_path_7/part_73.dat <==
x,y
10.7868,-2.85646
9.71554,-2.28283


==> data/results/planning/turnevasion/results_voronoi_path_7/part_74.dat <==
x,y
12.0546,6.25847
12.1068,6.06605


==> data/results/planning/turnevasion/results_voronoi_path_7/part_75.dat <==
x,y
12.0546,6.25847
12.0518,7.74312


==> data/results/planning/turnevasion/results_voronoi_path_7/part_76.dat <==
x,y
12.0518,7.74312
12.185,8.24105


==> data/results/planning/turnevasion/results_voronoi_path_7/part_77.dat <==
x,y
12.0518,7.74312
12.0546,6.25847


==> data/results/planning/turnevasion/results_voronoi_path_7/part_78.dat <==
x,y
12.1068,6.06605
12.1602,5.83716


==> data/results/planning/turnevasion/results_voronoi_path_7/part_79.dat <==
x,y
12.1068,6.06605
12.0546,6.25847


==> data/results/planning/turnevasion/results_voronoi_path_7/part_8.dat <==
x,y
-2.49923,2.44901
-2.79787,2.76857


==> data/results/planning/turnevasion/results_voronoi_path_7/part_80.dat <==
x,y
11.75,1.70043
12.25,2.3276


==> data/results/planning/turnevasion/results_voronoi_path_7/part_81.dat <==
x,y
11.75,1.70043
10.9745,0.839729


==> data/results/planning/turnevasion/results_voronoi_path_7/part_82.dat <==
x,y
12.1602,5.83716
12.1764,5.75398


==> data/results/planning/turnevasion/results_voronoi_path_7/part_83.dat <==
x,y
12.1602,5.83716
12.1068,6.06605


==> data/results/planning/turnevasion/results_voronoi_path_7/part_84.dat <==
x,y
12.185,8.24105
13.58,10.4474


==> data/results/planning/turnevasion/results_voronoi_path_7/part_85.dat <==
x,y
12.185,8.24105
12.0518,7.74312


==> data/results/planning/turnevasion/results_voronoi_path_7/part_86.dat <==
x,y
12.1764,5.75398
12.8622,4.14712


==> data/results/planning/turnevasion/results_voronoi_path_7/part_87.dat <==
x,y
12.1764,5.75398
12.1602,5.83716


==> data/results/planning/turnevasion/results_voronoi_path_7/part_88.dat <==
x,y
11.75,-3.2086
12.25,-3.425


==> data/results/planning/turnevasion/results_voronoi_path_7/part_89.dat <==
x,y
11.75,-3.2086
10.7868,-2.85646


==> data/results/planning/turnevasion/results_voronoi_path_7/part_9.dat <==
x,y
-1.92653,-1.82551
-1.51257,-1.40368


==> data/results/planning/turnevasion/results_voronoi_path_7/part_90.dat <==
x,y
12.2216,17.6582
15.0118,14.9169


==> data/results/planning/turnevasion/results_voronoi_path_7/part_91.dat <==
x,y
12.3338,-17.617
15.0332,-14.9673


==> data/results/planning/turnevasion/results_voronoi_path_7/part_92.dat <==
x,y
11.8826,2.68419
12.4351,2.58658


==> data/results/planning/turnevasion/results_voronoi_path_7/part_93.dat <==
x,y
11.8826,2.68419
10.3743,3.18606


==> data/results/planning/turnevasion/results_voronoi_path_7/part_94.dat <==
x,y
12.25,-3.425
14.3523,-4.47616


==> data/results/planning/turnevasion/results_voronoi_path_7/part_95.dat <==
x,y
12.25,-3.425
11.75,-3.2086


==> data/results/planning/turnevasion/results_voronoi_path_7/part_96.dat <==
x,y
12.25,2.3276
12.4351,2.58658


==> data/results/planning/turnevasion/results_voronoi_path_7/part_97.dat <==
x,y
12.25,2.3276
11.75,1.70043


==> data/results/planning/turnevasion/results_voronoi_path_7/part_98.dat <==
x,y
12.4351,2.58658
13.5731,3.04128


==> data/results/planning/turnevasion/results_voronoi_path_7/part_99.dat <==
x,y
12.4351,2.58658
11.8826,2.68419


==> data/results/planning/turnevasion/results_voronoi_path_7_filelist.dat <==
results/planning/turnevasion/results_voronoi_path_7/part_1.dat
results/planning/turnevasion/results_voronoi_path_7/part_2.dat
results/planning/turnevasion/results_voronoi_path_7/part_3.dat
results/planning/turnevasion/results_voronoi_path_7/part_4.dat
results/planning/turnevasion/results_voronoi_path_7/part_5.dat
results/planning/turnevasion/results_voronoi_path_7/part_6.dat
results/planning/turnevasion/results_voronoi_path_7/part_7.dat
results/planning/turnevasion/results_voronoi_path_7/part_8.dat
results/planning/turnevasion/results_voronoi_path_7/part_9.dat
results/planning/turnevasion/results_voronoi_path_7/part_10.dat
results/planning/turnevasion/results_voronoi_path_7/part_11.dat
results/planning/turnevasion/results_voronoi_path_7/part_12.dat
results/planning/turnevasion/results_voronoi_path_7/part_13.dat
results/planning/turnevasion/results_voronoi_path_7/part_14.dat
results/planning/turnevasion/results_voronoi_path_7/part_15.dat
results/planning/turnevasion/results_voronoi_path_7/part_16.dat
results/planning/turnevasion/results_voronoi_path_7/part_17.dat
results/planning/turnevasion/results_voronoi_path_7/part_18.dat
results/planning/turnevasion/results_voronoi_path_7/part_19.dat
results/planning/turnevasion/results_voronoi_path_7/part_20.dat
results/planning/turnevasion/results_voronoi_path_7/part_21.dat
results/planning/turnevasion/results_voronoi_path_7/part_22.dat
results/planning/turnevasion/results_voronoi_path_7/part_23.dat
results/planning/turnevasion/results_voronoi_path_7/part_24.dat
results/planning/turnevasion/results_voronoi_path_7/part_25.dat
results/planning/turnevasion/results_voronoi_path_7/part_26.dat
results/planning/turnevasion/results_voronoi_path_7/part_27.dat
results/planning/turnevasion/results_voronoi_path_7/part_28.dat
results/planning/turnevasion/results_voronoi_path_7/part_29.dat
results/planning/turnevasion/results_voronoi_path_7/part_30.dat
results/planning/turnevasion/results_voronoi_path_7/part_31.dat
results/planning/turnevasion/results_voronoi_path_7/part_32.dat
results/planning/turnevasion/results_voronoi_path_7/part_33.dat
results/planning/turnevasion/results_voronoi_path_7/part_34.dat
results/planning/turnevasion/results_voronoi_path_7/part_35.dat
results/planning/turnevasion/results_voronoi_path_7/part_36.dat
results/planning/turnevasion/results_voronoi_path_7/part_37.dat
results/planning/turnevasion/results_voronoi_path_7/part_38.dat
results/planning/turnevasion/results_voronoi_path_7/part_39.dat
results/planning/turnevasion/results_voronoi_path_7/part_40.dat
results/planning/turnevasion/results_voronoi_path_7/part_41.dat
results/planning/turnevasion/results_voronoi_path_7/part_42.dat
results/planning/turnevasion/results_voronoi_path_7/part_43.dat
results/planning/turnevasion/results_voronoi_path_7/part_44.dat
results/planning/turnevasion/results_voronoi_path_7/part_45.dat
results/planning/turnevasion/results_voronoi_path_7/part_46.dat
results/planning/turnevasion/results_voronoi_path_7/part_47.dat
results/planning/turnevasion/results_voronoi_path_7/part_48.dat
results/planning/turnevasion/results_voronoi_path_7/part_49.dat
results/planning/turnevasion/results_voronoi_path_7/part_50.dat
results/planning/turnevasion/results_voronoi_path_7/part_51.dat
results/planning/turnevasion/results_voronoi_path_7/part_52.dat
results/planning/turnevasion/results_voronoi_path_7/part_53.dat
results/planning/turnevasion/results_voronoi_path_7/part_54.dat
results/planning/turnevasion/results_voronoi_path_7/part_55.dat
results/planning/turnevasion/results_voronoi_path_7/part_56.dat
results/planning/turnevasion/results_voronoi_path_7/part_57.dat
results/planning/turnevasion/results_voronoi_path_7/part_58.dat
results/planning/turnevasion/results_voronoi_path_7/part_59.dat
results/planning/turnevasion/results_voronoi_path_7/part_60.dat
results/planning/turnevasion/results_voronoi_path_7/part_61.dat
results/planning/turnevasion/results_voronoi_path_7/part_62.dat
results/planning/turnevasion/results_voronoi_path_7/part_63.dat
results/planning/turnevasion/results_voronoi_path_7/part_64.dat
results/planning/turnevasion/results_voronoi_path_7/part_65.dat
results/planning/turnevasion/results_voronoi_path_7/part_66.dat
results/planning/turnevasion/results_voronoi_path_7/part_67.dat
results/planning/turnevasion/results_voronoi_path_7/part_68.dat
results/planning/turnevasion/results_voronoi_path_7/part_69.dat
results/planning/turnevasion/results_voronoi_path_7/part_70.dat
results/planning/turnevasion/results_voronoi_path_7/part_71.dat
results/planning/turnevasion/results_voronoi_path_7/part_72.dat
results/planning/turnevasion/results_voronoi_path_7/part_73.dat
results/planning/turnevasion/results_voronoi_path_7/part_74.dat
results/planning/turnevasion/results_voronoi_path_7/part_75.dat
results/planning/turnevasion/results_voronoi_path_7/part_76.dat
results/planning/turnevasion/results_voronoi_path_7/part_77.dat
results/planning/turnevasion/results_voronoi_path_7/part_78.dat
results/planning/turnevasion/results_voronoi_path_7/part_79.dat
results/planning/turnevasion/results_voronoi_path_7/part_80.dat
results/planning/turnevasion/results_voronoi_path_7/part_81.dat
results/planning/turnevasion/results_voronoi_path_7/part_82.dat
results/planning/turnevasion/results_voronoi_path_7/part_83.dat
results/planning/turnevasion/results_voronoi_path_7/part_84.dat
results/planning/turnevasion/results_voronoi_path_7/part_85.dat
results/planning/turnevasion/results_voronoi_path_7/part_86.dat
results/planning/turnevasion/results_voronoi_path_7/part_87.dat
results/planning/turnevasion/results_voronoi_path_7/part_88.dat
results/planning/turnevasion/results_voronoi_path_7/part_89.dat
results/planning/turnevasion/results_voronoi_path_7/part_90.dat
results/planning/turnevasion/results_voronoi_path_7/part_91.dat
results/planning/turnevasion/results_voronoi_path_7/part_92.dat
results/planning/turnevasion/results_voronoi_path_7/part_93.dat
results/planning/turnevasion/results_voronoi_path_7/part_94.dat
results/planning/turnevasion/results_voronoi_path_7/part_95.dat
results/planning/turnevasion/results_voronoi_path_7/part_96.dat
results/planning/turnevasion/results_voronoi_path_7/part_97.dat
results/planning/turnevasion/results_voronoi_path_7/part_98.dat
results/planning/turnevasion/results_voronoi_path_7/part_99.dat
results/planning/turnevasion/results_voronoi_path_7/part_100.dat
results/planning/turnevasion/results_voronoi_path_7/part_101.dat
results/planning/turnevasion/results_voronoi_path_7/part_102.dat
results/planning/turnevasion/results_voronoi_path_7/part_103.dat
results/planning/turnevasion/results_voronoi_path_7/part_104.dat
results/planning/turnevasion/results_voronoi_path_7/part_105.dat
results/planning/turnevasion/results_voronoi_path_7/part_106.dat
results/planning/turnevasion/results_voronoi_path_7/part_107.dat
results/planning/turnevasion/results_voronoi_path_7/part_108.dat
results/planning/turnevasion/results_voronoi_path_7/part_109.dat
results/planning/turnevasion/results_voronoi_path_7/part_110.dat
results/planning/turnevasion/results_voronoi_path_7/part_111.dat
results/planning/turnevasion/results_voronoi_path_7/part_112.dat
results/planning/turnevasion/results_voronoi_path_7/part_113.dat
results/planning/turnevasion/results_voronoi_path_7/part_114.dat
results/planning/turnevasion/results_voronoi_path_7/part_115.dat
results/planning/turnevasion/results_voronoi_path_7/part_116.dat
results/planning/turnevasion/results_voronoi_path_7/part_117.dat
results/planning/turnevasion/results_voronoi_path_7/part_118.dat
results/planning/turnevasion/results_voronoi_path_7/part_119.dat
results/planning/turnevasion/results_voronoi_path_7/part_120.dat
results/planning/turnevasion/results_voronoi_path_7/part_121.dat
results/planning/turnevasion/results_voronoi_path_7/part_122.dat
results/planning/turnevasion/results_voronoi_path_7/part_123.dat
results/planning/turnevasion/results_voronoi_path_7/part_124.dat
results/planning/turnevasion/results_voronoi_path_7/part_125.dat
results/planning/turnevasion/results_voronoi_path_7/part_126.dat
results/planning/turnevasion/results_voronoi_path_7/part_127.dat
results/planning/turnevasion/results_voronoi_path_7/part_128.dat
results/planning/turnevasion/results_voronoi_path_7/part_129.dat
results/planning/turnevasion/results_voronoi_path_7/part_130.dat
results/planning/turnevasion/results_voronoi_path_7/part_131.dat
results/planning/turnevasion/results_voronoi_path_7/part_132.dat
results/planning/turnevasion/results_voronoi_path_7/part_133.dat
results/planning/turnevasion/results_voronoi_path_7/part_134.dat
results/planning/turnevasion/results_voronoi_path_7/part_135.dat
results/planning/turnevasion/results_voronoi_path_7/part_136.dat
results/planning/turnevasion/results_voronoi_path_7/part_137.dat
results/planning/turnevasion/results_voronoi_path_7/part_138.dat
results/planning/turnevasion/results_voronoi_path_7/part_139.dat
results/planning/turnevasion/results_voronoi_path_7/part_140.dat
results/planning/turnevasion/results_voronoi_path_7/part_141.dat
results/planning/turnevasion/results_voronoi_path_7/part_142.dat
results/planning/turnevasion/results_voronoi_path_7/part_143.dat
results/planning/turnevasion/results_voronoi_path_7/part_144.dat
results/planning/turnevasion/results_voronoi_path_7/part_145.dat
results/planning/turnevasion/results_voronoi_path_7/part_146.dat
results/planning/turnevasion/results_voronoi_path_7/part_147.dat
results/planning/turnevasion/results_voronoi_path_7/part_148.dat
results/planning/turnevasion/results_voronoi_path_7/part_149.dat
results/planning/turnevasion/results_voronoi_path_7/part_150.dat
results/planning/turnevasion/results_voronoi_path_7/part_151.dat
results/planning/turnevasion/results_voronoi_path_7/part_152.dat
results/planning/turnevasion/results_voronoi_path_7/part_153.dat
results/planning/turnevasion/results_voronoi_path_7/part_154.dat
results/planning/turnevasion/results_voronoi_path_7/part_155.dat
results/planning/turnevasion/results_voronoi_path_7/part_156.dat
results/planning/turnevasion/results_voronoi_path_7/part_157.dat
results/planning/turnevasion/results_voronoi_path_7/part_158.dat
results/planning/turnevasion/results_voronoi_path_7/part_159.dat
results/planning/turnevasion/results_voronoi_path_7/part_160.dat
results/planning/turnevasion/results_voronoi_path_7/part_161.dat
results/planning/turnevasion/results_voronoi_path_7/part_162.dat
results/planning/turnevasion/results_voronoi_path_7/part_163.dat
results/planning/turnevasion/results_voronoi_path_7/part_164.dat
results/planning/turnevasion/results_voronoi_path_7/part_165.dat
results/planning/turnevasion/results_voronoi_path_7/part_166.dat
results/planning/turnevasion/results_voronoi_path_7/part_167.dat
results/planning/turnevasion/results_voronoi_path_7/part_168.dat
results/planning/turnevasion/results_voronoi_path_7/part_169.dat
results/planning/turnevasion/results_voronoi_path_7/part_170.dat
results/planning/turnevasion/results_voronoi_path_7/part_171.dat
results/planning/turnevasion/results_voronoi_path_7/part_172.dat
results/planning/turnevasion/results_voronoi_path_7/part_173.dat
results/planning/turnevasion/results_voronoi_path_7/part_174.dat
results/planning/turnevasion/results_voronoi_path_7/part_175.dat
results/planning/turnevasion/results_voronoi_path_7/part_176.dat
results/planning/turnevasion/results_voronoi_path_7/part_177.dat
results/planning/turnevasion/results_voronoi_path_7/part_178.dat
results/planning/turnevasion/results_voronoi_path_7/part_179.dat
results/planning/turnevasion/results_voronoi_path_7/part_180.dat
results/planning/turnevasion/results_voronoi_path_7/part_181.dat
results/planning/turnevasion/results_voronoi_path_7/part_182.dat
results/planning/turnevasion/results_voronoi_path_7/part_183.dat
results/planning/turnevasion/results_voronoi_path_7/part_184.dat
results/planning/turnevasion/results_voronoi_path_7/part_185.dat
results/planning/turnevasion/results_voronoi_path_7/part_186.dat
results/planning/turnevasion/results_voronoi_path_7/part_187.dat
results/planning/turnevasion/results_voronoi_path_7/part_188.dat
results/planning/turnevasion/results_voronoi_path_7/part_189.dat
results/planning/turnevasion/results_voronoi_path_7/part_190.dat
results/planning/turnevasion/results_voronoi_path_7/part_191.dat
results/planning/turnevasion/results_voronoi_path_7/part_192.dat
results/planning/turnevasion/results_voronoi_path_7/part_193.dat
results/planning/turnevasion/results_voronoi_path_7/part_194.dat
results/planning/turnevasion/results_voronoi_path_7/part_195.dat
results/planning/turnevasion/results_voronoi_path_7/part_196.dat
results/planning/turnevasion/results_voronoi_path_7/part_197.dat
results/planning/turnevasion/results_voronoi_path_7/part_198.dat
results/planning/turnevasion/results_voronoi_path_7/part_199.dat
results/planning/turnevasion/results_voronoi_path_7/part_200.dat


==> data/results/planning/turnevasion/results_voronoi_path_files.dat <==
paths/results_voronoi_path_0.dat
paths/results_voronoi_path_1.dat
paths/results_voronoi_path_2.dat
paths/results_voronoi_path_3.dat
paths/results_voronoi_path_4.dat
paths/results_voronoi_path_5.dat
paths/results_voronoi_path_6.dat
paths/results_voronoi_path_7.dat
paths/results_voronoi_path_8.dat
paths/results_voronoi_path_9.dat
paths/results_voronoi_path_10.dat
paths/results_voronoi_path_11.dat
paths/results_voronoi_path_12.dat
paths/results_voronoi_path_13.dat
paths/results_voronoi_path_14.dat
paths/results_voronoi_path_15.dat
paths/results_voronoi_path_16.dat
paths/results_voronoi_path_17.dat
paths/results_voronoi_path_18.dat
paths/results_voronoi_path_19.dat
paths/results_voronoi_path_20.dat
paths/results_voronoi_path_21.dat
paths/results_voronoi_path_22.dat
paths/results_voronoi_path_23.dat
paths/results_voronoi_path_24.dat
paths/results_voronoi_path_25.dat
paths/results_voronoi_path_26.dat
paths/results_voronoi_path_27.dat
paths/results_voronoi_path_28.dat
paths/results_voronoi_path_29.dat
paths/results_voronoi_path_30.dat
paths/results_voronoi_path_31.dat
paths/results_voronoi_path_32.dat
paths/results_voronoi_path_33.dat
paths/results_voronoi_path_34.dat


==> data/results/planning/turning/ocp_moving_obs_traj.dat <==
t x y vel yaw steer acc delayAcc delaySteer
0 0 0 5.55556 0 0 0 0 0 
0.267154 1.47868 0.0052278 5.51447 0.00711444 0.0471976 -1.45773 -0.307463 0.0269664 
0.534308 2.93041 0.00427837 5.35388 -0.00856376 -0.195004 -1.93961 -0.894239 -0.088433 
0.801462 4.31621 -0.0795925 5.05421 -0.115195 -0.409588 -2.00414 -1.34863 -0.333021 
1.06862 5.5825 -0.339374 4.66254 -0.296559 -0.393614 -1.80573 -1.58313 -0.411425 
1.33577 6.68857 -0.765525 4.23595 -0.445915 -0.147015 -1.48961 -1.61027 -0.250005 
1.60292 7.64982 -1.24956 3.82317 -0.489196 0.165367 -1.11304 -1.47993 0.0464538 
1.87008 8.52187 -1.67934 3.45924 -0.42334 0.427886 -0.73103 -1.24466 0.332601 
2.13723 9.34908 -1.98694 3.16422 -0.28249 0.535809 -0.426973 -0.963975 0.503323 
2.40439 10.1459 -2.14933 2.94526 -0.11373 0.540243 -0.132013 -0.675334 0.543041 
2.67154 10.9107 -2.17435 2.80239 0.0521647 0.542011 0.113674 -0.394386 0.540858 
2.93869 11.6413 -2.07856 2.72994 0.210277 0.52829 0.264932 -0.14822 0.534319 
3.20585 12.3372 -1.87295 2.71665 0.364305 0.535658 0.371434 0.0484542 0.531618 
3.473 12.9954 -1.56112 2.74939 0.519326 0.536491 0.427512 0.196432 0.536693 
3.74016 13.6077 -1.14295 2.81529 0.676917 0.52591 0.441666 0.296814 0.530397 
4.00731 14.1613 -0.619355 2.90355 0.835426 0.513272 0.470398 0.363949 0.518016 
4.27446 14.6412 0.00536698 3.00861 0.993071 0.486778 0.534904 0.422469 0.497399 
4.54162 15.0318 0.723769 3.12906 1.14917 0.475237 0.578429 0.479095 0.47862 
4.80877 15.3182 1.52571 3.26305 1.30297 0.436347 0.591581 0.52378 0.452502 
5.07593 15.4906 2.39738 3.40477 1.4451 0.350975 0.517924 0.536843 0.385184 
5.34308 15.5565 3.32182 3.54279 1.55198 0.15858 0.363061 0.496179 0.235977 
5.61023 15.5513 4.28432 3.66373 1.59964 -0.0300935 0.216838 0.409146 0.0395249 
5.87739 15.524 5.27588 3.75897 1.5972 -0.0504922 0.102834 0.30393 -0.0517079 
6.14454 15.5039 6.28966 3.82659 1.58439 0.00424764 0.0250136 0.202645 -0.0189194 
6.4117 15.4891 7.3183 3.86856 1.5864 0.042478 -0.0490538 0.11207 0.029494 
6.67885 15.4651 8.35492 3.88882 1.60203 0.0597554 -0.0680886 0.040116 0.0542506 
6.946 15.4215 9.39402 3.89371 1.62389 0.0630996 -0.0567335 -0.00304705 0.0624691 
7.21316 15.355 10.4319 3.89029 1.64634 0.0528851 -0.0411818 -0.0223136 0.0573372 
7.48031 15.2668 11.4667 3.88378 1.66573 0.0425132 -0.0230034 -0.0263706 0.0462993 
7.74747 15.1605 12.4979 3.87657 1.68158 0.036575 -0.0359844 -0.0276766 0.0385658 
8.01462 15.0389 13.5253 3.86866 1.69592 0.0403145 -0.037618 -0.0315421 0.0384255 


==> data/results/planning/turning/ocp_reedsShepp_traj.dat <==
t x y vel yaw steer acc delayAcc delaySteer
0 0 0 5.55556 0 0 0 0 0 
0.160352 0.890836 0.00611325 5.55595 0.0137242 0.192423 0.035354 0.00488518 0.0856258 
0.320705 1.7805 0.041109 5.55267 0.0649227 0.30406 -0.392049 -0.0457571 0.230351 
0.481057 2.66377 0.134711 5.53478 0.146367 0.244253 -0.651394 -0.177303 0.26934 
0.64141 3.53319 0.294605 5.498 0.217621 0.0728779 -0.456946 -0.281459 0.170756 
0.801762 4.38667 0.499944 5.45266 0.254733 0.0254163 -0.124742 -0.284048 0.0625277 
0.962115 5.22783 0.72664 5.4134 0.271814 0.0636716 0.123545 -0.205702 0.0465217 
1.12247 6.06087 0.96337 5.38829 0.281935 -0.0336571 0.175865 -0.10747 0.0184732 
1.28282 6.89 1.20297 5.37604 0.280663 -0.0310226 0.05899 -0.0453108 -0.0267514 
1.44317 7.71704 1.44176 5.36047 0.281475 0.109739 -0.899922 -0.148999 0.0320816 
1.60352 8.5352 1.69181 5.31117 0.311857 0.252872 -1.6914 -0.465921 0.164884 
1.76388 9.32711 1.98053 5.20938 0.38809 0.44062 -1.6852 -0.803771 0.326735 
1.92423 10.0674 2.33811 5.06455 0.513669 0.543953 -1.36173 -1.00269 0.474071 
2.08458 10.7294 2.78118 4.90104 0.668476 0.498705 -0.88945 -1.03666 0.516129 
2.24493 11.2979 3.3017 4.73937 0.816715 0.415837 -0.773147 -0.979905 0.463748 
2.40529 11.7749 3.87515 4.58138 0.939237 0.34763 -1.26403 -0.990597 0.390758 
2.56564 12.1722 4.47652 4.41833 1.03658 0.28914 -1.09758 -1.04317 0.326349 
2.72599 12.5031 5.08813 4.26156 1.11441 0.251369 -0.0407842 -0.912168 0.276428 
2.88634 12.7809 5.70142 4.13961 1.17747 0.203819 0.411384 -0.608849 0.232969 
3.0467 13.0182 6.31483 4.06577 1.22636 0.130621 0.517616 -0.312195 0.174455 
3.20705 13.2272 6.92977 4.03599 1.26001 0.0772189 0.688762 -0.0591989 0.111682 
3.3674 13.4186 7.54842 4.04094 1.28159 0.0602523 0.496887 0.12101 0.0734612 
3.52775 13.5996 8.17261 4.06513 1.29541 0.0227031 0.176812 0.180666 0.0449969 
3.68811 13.7753 8.80271 4.09318 1.30246 7.79913e-05 0.101266 0.169162 0.0150881 
3.84846 13.9488 9.43774 4.11758 1.3056 0.0220364 -0.00877065 0.135192 0.0115004 
4.00881 14.1207 10.0767 4.13561 1.31029 0.0379288 -0.0495326 0.0897703 0.0279486 
4.16916 14.2893 10.719 4.14678 1.31787 0.0352615 -0.0618832 0.0495626 0.0356434 
4.32952 14.4531 11.3639 4.15163 1.32625 0.0335682 -0.118429 0.0109467 0.0345497 
4.48987 14.6112 12.0104 4.14965 1.33559 0.0558443 -0.196601 -0.0356133 0.0435884 
4.65022 14.7617 12.6577 4.13909 1.34914 0.0904412 -0.312595 -0.096137 0.0698907 
4.81057 14.9009 13.3049 4.11825 1.36884 0.107068 -0.369395 -0.163812 0.0955789 


==> data/results/planning/turning/ocp_ref_traj.dat <==
t x y vel yaw steer acc delayAcc delaySteer
0 0 0 5.55556 0 0 0 0 0 
0.194818 1.08118 0.00181188 5.54383 0.00335523 0.0350768 -0.738515 -0.120417 0.0173082 
0.389636 2.15644 0.00972313 5.4952 0.0113949 0.0138646 -1.08703 -0.378808 0.0243767 
0.584454 3.21717 0.024316 5.39538 0.0161617 -0.0136292 -1.30867 -0.645901 0.000436109 
0.779271 4.2537 0.0397363 5.24683 0.0135533 -0.016105 -1.41356 -0.879135 -0.0146663 
0.974089 5.25751 0.0519599 5.059 0.0107491 0.0151958 -1.38695 -1.04907 -0.000641203 
1.16891 6.22222 0.0656938 4.84575 0.0178751 0.0713631 -1.26971 -1.14014 0.042703 
1.36373 7.14404 0.0932721 4.6226 0.0425225 0.144944 -1.07554 -1.15073 0.107294 
1.55854 8.02127 0.150472 4.40458 0.0888215 0.228029 -0.838093 -1.0875 0.185447 
1.75336 8.85307 0.253119 4.20471 0.158357 0.313684 -0.581872 -0.964388 0.269736 
1.94818 9.6381 0.415163 4.03304 0.250688 0.391154 -0.326431 -0.797997 0.351334 
2.143 10.3735 0.647169 3.89566 0.362458 0.441444 -0.130821 -0.612323 0.415446 
2.33781 11.0549 0.95469 3.79407 0.487052 0.464801 0.0210891 -0.430533 0.452628 
2.53263 11.6776 1.33767 3.72649 0.616951 0.465814 0.143628 -0.263277 0.465141 
2.72745 12.2376 1.79151 3.68922 0.745708 0.447223 0.212373 -0.119375 0.456632 
2.92227 12.7328 2.30894 3.67735 0.869232 0.42752 0.265812 -0.00247692 0.437625 
3.11709 13.1623 2.8819 3.686 0.985824 0.397294 0.304412 0.0913071 0.412738 
3.3119 13.5268 3.50219 3.7107 1.09277 0.344229 0.313325 0.162255 0.371313 
3.50672 13.8303 4.16137 3.74706 1.18552 0.277855 0.310461 0.211052 0.311833 
3.70154 14.0796 4.85145 3.79124 1.2621 0.227622 0.304071 0.242428 0.253514 
3.89636 14.2825 5.5662 3.8401 1.32597 0.204302 0.283899 0.259241 0.216455 
4.09118 14.4443 6.30141 3.89115 1.38204 0.180542 0.268888 0.264834 0.192738 
4.28599 14.5688 7.05403 3.94271 1.4312 0.143752 0.258137 0.264403 0.162549 
4.48081 14.6609 7.82145 3.99369 1.47131 0.104659 0.237767 0.259038 0.124709 
4.67563 14.7268 8.60143 4.04303 1.50157 0.0744037 0.209189 0.247442 0.0899933 
4.87045 14.7729 9.39222 4.0895 1.5234 0.0515281 0.176393 0.22962 0.0633206 
5.06526 14.8047 10.1924 4.13206 1.53873 0.0346937 0.146194 0.207338 0.0433762 
5.26008 14.8262 11.0008 4.17013 1.54951 0.0268051 0.122242 0.183493 0.0309152 
5.4549 14.8401 11.8164 4.20367 1.55795 0.0265657 0.10576 0.160832 0.0267409 
5.64972 14.8473 12.6382 4.23313 1.56609 0.0303753 0.0978781 0.141587 0.0284477 
5.84454 14.8474 13.4654 4.25928 1.5753 0.0367897 0.0950323 0.12687 0.0335151 


==> data/results/planning/turning/ref_moving_obs_traj.dat <==
t x y vel yaw acc steer
0 0 0 5.55556 0 0 0
0.09 0.497491 0.00626741 5.44756 0.0503908 -1.2 0.275
0.181784 0.993272 0.0448969 5.33741 0.159868 -1.2 0.55
0.275463 1.48522 0.117877 5.225 0.109498 -1.2 -0.275
0.371156 1.97949 0.172216 5.11017 0.109498 -1.2 0
0.469001 2.47476 0.212993 4.99275 9.63919e-05 -1.2 -0.55
0.569146 2.97167 0.219293 4.87258 0.0504286 -1.2 0.275
0.671761 3.46811 0.238093 4.74944 0.000111607 -1.2 -0.275
0.777036 3.96471 0.231903 4.62311 -0.0501885 -1.2 -0.275
0.885188 4.45952 0.193477 4.49333 -0.15945 -1.2 -0.55
0.996464 4.94699 0.101368 4.3598 -0.268665 -1.2 -0.55
1.11115 5.4213 -0.0432534 4.22218 -0.37783 -1.2 -0.55
1.22957 5.87679 -0.238579 4.08007 -0.486938 -1.2 -0.55
1.35212 6.3147 -0.470432 3.93301 -0.486938 -1.2 0
1.47925 6.74932 -0.707572 3.78046 -0.537083 -1.2 -0.275
1.61151 7.17442 -0.960703 3.62175 -0.537083 -1.2 0
1.74956 7.59911 -1.21359 3.45608 -0.537083 -1.2 0
1.89423 8.02985 -1.45449 3.28248 -0.428432 -1.2 0.55
2.04656 8.48355 -1.64702 3.09969 -0.319931 -1.2 0.55
2.20786 8.94877 -1.80761 2.90612 -0.369777 -1.2 -0.275
2.37991 9.40882 -1.97938 2.69966 -0.320039 -1.2 0.275
2.56512 9.8874 -2.12351 2.69966 -0.210006 0 0.55
2.75033 10.3789 -2.21422 2.69966 -0.0999729 0 0.55
2.93554 10.8671 -2.24995 2.47741 0.00779567 -1.2 0.55
3.13736 11.3549 -2.25217 2.23522 -0.0416036 -1.2 -0.275
3.36106 11.8546 -2.25921 2.23522 0.0684296 0 0.55
3.58475 12.3521 -2.21133 2.23522 0.178463 0 0.55
3.80844 12.8414 -2.10911 2.23522 0.288496 0 0.55
4.03213 13.3164 -1.95379 2.23522 0.398529 0 0.55
4.25582 13.7581 -1.75381 1.96679 0.505259 -1.2 0.55
4.51004 14.1758 -1.5161 1.66172 0.553932 -1.2 0.275
4.81094 14.5712 -1.25713 1.30065 0.657988 -1.2 0.55
5.19536 14.9916 -0.911721 1.76196 0.777778 1.2 0.55
5.47913 15.3542 -0.53347 2.10249 0.893128 1.2 0.55
5.71695 15.6666 -0.121844 2.38787 1.00689 1.2 0.55
5.92634 15.9217 0.292767 2.13659 1.0562 -1.2 0.275
6.16036 16.1557 0.73445 2.13659 1.16623 0 0.55
6.39437 16.3453 1.21459 2.41742 1.27988 1.2 0.55
6.60121 16.4784 1.70964 2.66561 1.39274 1.2 0.55
6.78878 16.5534 2.20379 2.66561 1.50277 0 0.55
6.97636 16.5811 2.70299 2.66561 1.55341 0 0.275
7.16393 16.576 3.20277 2.66561 1.66344 0 0.55
7.3515 16.5297 3.70063 2.66561 1.66344 0 0
7.53908 16.4835 4.19848 2.66561 1.66344 0 0
7.72665 16.4372 4.69634 2.66561 1.66344 0 0
7.91423 16.3758 5.20299 2.8907 1.7758 1.2 0.55
8.08719 16.2758 5.68373 2.68314 1.7758 -1.2 0
8.27354 16.1802 6.17447 2.68314 1.72516 0 -0.275
8.45989 16.1034 6.66853 2.68314 1.72516 0 0
8.64624 16.0265 7.16258 2.68314 1.72516 0 0
8.83259 15.9496 7.65663 2.68314 1.72516 0 0
9.01894 15.8665 8.14964 2.68314 1.7758 0 0.275
9.20529 15.7487 8.64607 2.90676 1.88812 1.2 0.55
9.3773 15.6012 9.1145 2.70034 1.83839 -1.2 -0.275
9.56246 15.4824 9.59998 2.70034 1.72835 0 -0.55
9.74762 15.4039 10.0938 2.70034 1.72835 0 0
9.93278 15.3192 10.5865 2.70034 1.77899 0 0.275
10.1179 15.2221 11.0769 2.70034 1.72835 0 -0.275
10.3031 15.1573 11.5725 2.70034 1.61832 0 -0.55
10.4883 15.1335 12.072 2.70034 1.61832 0 0
10.6734 15.1098 12.5714 2.70034 1.61832 0 0
10.8586 15.0797 13.0705 2.70034 1.66896 0 0.275
11.0438 15.0307 13.5681 2.70034 1.66896 0 0


==> data/results/planning/turning/ref_traj.dat <==
t x y vel yaw acc steer
0 0 0 5.55556 0 0 0
0.09 0.497491 0.00626741 5.44756 0.0503908 -1.2 0.275
0.181784 0.993272 0.0448969 5.33741 0.159868 -1.2 0.55
0.275463 1.48522 0.117877 5.225 0.109498 -1.2 -0.275
0.371156 1.97949 0.172216 5.11017 0.109498 -1.2 0
0.469001 2.47476 0.212993 4.99275 9.63919e-05 -1.2 -0.55
0.569146 2.97167 0.219293 4.87258 0.0504286 -1.2 0.275
0.671761 3.46811 0.238093 4.74944 0.000111607 -1.2 -0.275
0.777036 3.96471 0.244393 4.62311 0.0504117 -1.2 0.275
0.885188 4.46088 0.255856 4.49333 -0.0588493 -1.2 -0.55
0.996464 4.95659 0.232895 4.3598 -0.0085886 -1.2 0.275
1.11115 5.45263 0.228635 4.22218 -0.0085886 -1.2 0
1.22957 5.9484 0.224377 4.08007 -0.0085886 -1.2 0
1.35212 6.44388 0.220121 3.93301 -0.0085886 -1.2 0
1.47925 6.93901 0.215868 3.78046 -0.0085886 -1.2 0
1.61151 7.43375 0.211619 3.62175 -0.0085886 -1.2 0
1.74956 7.92801 0.207374 3.45608 -0.0085886 -1.2 0
1.89423 8.42171 0.203134 3.28248 -0.0085886 -1.2 0
2.04656 8.91473 0.198899 3.09969 -0.0085886 -1.2 0
2.20786 9.42225 0.208717 3.29325 0.103162 1.2 0.55
2.35969 9.91886 0.266494 3.29325 0.153799 0 0.275
2.51151 10.4105 0.356618 3.29325 0.263833 0 0.55
2.66334 10.8892 0.500182 3.29325 0.373866 0 0.55
2.81517 11.3493 0.69545 3.29325 0.483899 0 0.55
2.96699 11.7852 0.94006 3.29325 0.593932 0 0.55
3.11882 12.186 1.22687 3.11106 0.702444 -1.2 0.55
3.27953 12.5693 1.55985 3.30392 0.753865 1.2 0.275
3.43087 12.9241 1.91184 3.30392 0.863899 0 0.55
3.5822 13.2533 2.29726 3.48553 0.863899 1.2 0
3.72565 13.5636 2.68118 3.31339 0.972573 -1.2 0.55
3.87656 13.8301 3.09593 3.1323 1.0811 -1.2 0.55
4.03618 14.0498 3.53637 2.94075 1.18945 -1.2 0.55
4.20621 14.2521 4.00285 3.14478 1.07751 1.2 -0.55
4.3652 14.4734 4.44255 2.95399 1.18588 -1.2 0.55
4.53447 14.6455 4.90264 2.75087 1.29402 -1.2 0.55
4.71623 14.7688 5.387 2.75087 1.40405 0 0.55
4.89799 14.8455 5.88104 2.75087 1.45469 0 0.275
5.07975 14.8897 6.37889 2.75087 1.56472 0 0.55
5.26151 14.8928 6.87888 2.75087 1.56472 0 0
5.44327 14.8958 7.37887 2.75087 1.56472 0 0
5.62503 14.8988 7.87886 2.75087 1.56472 0 0
5.80679 14.9019 8.37885 2.75087 1.56472 0 0
5.98855 14.9049 8.87884 2.75087 1.56472 0 0
6.17031 14.908 9.37884 2.75087 1.56472 0 0
6.35207 14.911 9.87883 2.75087 1.56472 0 0
6.53383 14.914 10.3788 2.75087 1.56472 0 0
6.71559 14.9171 10.8788 2.75087 1.56472 0 0
6.89735 14.9264 11.3787 2.75087 1.51408 0 -0.275
7.07911 14.9548 11.8779 2.75087 1.51408 0 0
7.26087 14.9768 12.3774 2.75087 1.56472 0 0.275
7.44263 14.9661 12.877 2.75087 1.67476 0 0.55
7.62439 14.9142 13.3743 2.75087 1.67476 0 0


==> data/results/planning/turning/results_branch_files.dat <==
branches/results_branch_0.dat
branches/results_branch_1.dat
branches/results_branch_2.dat
branches/results_branch_3.dat
branches/results_branch_4.dat
branches/results_branch_5.dat
branches/results_branch_6.dat
branches/results_branch_7.dat
branches/results_branch_8.dat
branches/results_branch_9.dat
branches/results_branch_10.dat
branches/results_branch_11.dat
branches/results_branch_12.dat
branches/results_branch_13.dat
branches/results_branch_14.dat
branches/results_branch_15.dat
branches/results_branch_16.dat
branches/results_branch_17.dat
branches/results_branch_18.dat
branches/results_branch_19.dat
branches/results_branch_20.dat
branches/results_branch_21.dat
branches/results_branch_22.dat
branches/results_branch_23.dat
branches/results_branch_24.dat
branches/results_branch_25.dat
branches/results_branch_26.dat
branches/results_branch_27.dat
branches/results_branch_28.dat
branches/results_branch_29.dat
branches/results_branch_30.dat
branches/results_branch_31.dat
branches/results_branch_32.dat
branches/results_branch_33.dat
branches/results_branch_34.dat
branches/results_branch_35.dat
branches/results_branch_36.dat
branches/results_branch_37.dat
branches/results_branch_38.dat
branches/results_branch_39.dat
branches/results_branch_40.dat
branches/results_branch_41.dat
branches/results_branch_42.dat
branches/results_branch_43.dat
branches/results_branch_44.dat
branches/results_branch_45.dat
branches/results_branch_46.dat
branches/results_branch_47.dat
branches/results_branch_48.dat
branches/results_branch_49.dat
branches/results_branch_50.dat
branches/results_branch_51.dat
branches/results_branch_52.dat
branches/results_branch_53.dat
branches/results_branch_54.dat
branches/results_branch_55.dat
branches/results_branch_56.dat
branches/results_branch_57.dat
branches/results_branch_58.dat
branches/results_branch_59.dat
branches/results_branch_60.dat
branches/results_branch_61.dat
branches/results_branch_62.dat
branches/results_branch_63.dat
branches/results_branch_64.dat
branches/results_branch_65.dat
branches/results_branch_66.dat
branches/results_branch_67.dat
branches/results_branch_68.dat
branches/results_branch_69.dat
branches/results_branch_70.dat
branches/results_branch_71.dat
branches/results_branch_72.dat
branches/results_branch_73.dat
branches/results_branch_74.dat
branches/results_branch_75.dat
branches/results_branch_76.dat
branches/results_branch_77.dat
branches/results_branch_78.dat
branches/results_branch_79.dat
branches/results_branch_80.dat
branches/results_branch_81.dat
branches/results_branch_82.dat
branches/results_branch_83.dat
branches/results_branch_84.dat
branches/results_branch_85.dat
branches/results_branch_86.dat
branches/results_branch_87.dat
branches/results_branch_88.dat
branches/results_branch_89.dat
branches/results_branch_90.dat
branches/results_branch_91.dat
branches/results_branch_92.dat
branches/results_branch_93.dat
branches/results_branch_94.dat
branches/results_branch_95.dat
branches/results_branch_96.dat
branches/results_branch_97.dat
branches/results_branch_98.dat
branches/results_branch_99.dat
branches/results_branch_100.dat
branches/results_branch_101.dat
branches/results_branch_102.dat
branches/results_branch_103.dat
branches/results_branch_104.dat
branches/results_branch_105.dat
branches/results_branch_106.dat
branches/results_branch_107.dat
branches/results_branch_108.dat
branches/results_branch_109.dat
branches/results_branch_110.dat
branches/results_branch_111.dat
branches/results_branch_112.dat
branches/results_branch_113.dat
branches/results_branch_114.dat
branches/results_branch_115.dat
branches/results_branch_116.dat
branches/results_branch_117.dat
branches/results_branch_118.dat


==> data/results/planning/turning/results_obstacles.dat <==
-4.56448,4.49276
-4.29918,4.5313
-3.92393,4.5034
-3.83145,4.5052
-3.58615,4.4242
-3.21731,4.57533
-2.99529,4.52694
-2.71479,4.54588
-2.57919,4.46994
-2.20513,4.47643
-1.91555,4.54434
-1.82478,4.56732
-1.51113,4.4961
-1.28939,4.44164
-0.93041,4.4231
-0.749208,4.46833
-0.501054,4.42838
-0.324594,4.47972
0.0724181,4.49378
0.171265,4.54729
0.434439,4.53298
0.77267,4.53945
1.068,4.46611
1.25232,4.56055
1.55976,4.48519
1.74439,4.44371
2.01254,4.41828
2.24973,4.54345
2.56838,4.55986
2.69973,4.43532
2.96055,4.485
3.28672,4.45448
3.46807,4.52661
3.78174,4.48035
3.93832,4.56048
4.3297,4.43843
4.48403,4.51136
4.74799,4.58069
4.94746,4.52262
5.27647,4.55304
5.49588,4.44807
5.82029,4.43735
5.9843,4.56749
6.19088,4.47643
6.43614,4.49218
6.74165,4.57554
6.95017,4.57156
7.31315,4.50104
7.55557,4.49339
7.77323,4.55682
8.03539,4.57952
8.21313,4.50253
8.48495,4.5659
8.79021,4.53774
9.03614,4.41584
9.25437,4.42391
9.49807,4.53186
9.82291,4.56825
9.93686,4.58564
10.2406,4.50257
10.4895,4.55366
10.4495,4.68938
10.5204,4.91265
10.5398,5.2356
10.5316,5.55887
10.5575,5.6768
10.5227,5.94987
10.4805,6.32832
10.4596,6.46221
10.5497,6.71188
10.4145,7.08457
10.556,7.23218
10.4435,7.4401
10.4575,7.68029
10.5236,8.05158
10.5443,8.27335
10.5172,8.46829
10.4331,8.75457
10.5154,9.03552
10.4408,9.31304
10.5099,9.4678
10.505,9.76542
10.4879,9.97729
10.4907,10.2304
10.4262,10.4569
10.5308,10.79
10.5778,11.077
10.4931,11.2782
10.5185,11.4388
10.4727,11.754
10.4151,12.025
10.5731,12.3323
10.5602,12.4923
10.4164,12.7862
10.4889,13.044
10.5342,13.2944
10.4132,13.4265
10.5706,13.7932
10.4136,14.0032
10.5077,14.2003
10.5222,14.5366
10.4616,14.7276
10.4668,14.9307
10.5483,15.1722
10.4405,15.4645
10.4961,15.7535
10.4388,16.0584
10.5136,16.2205
10.5852,16.4128
10.4176,16.7482
10.5418,17.0063
10.4339,17.1954
10.52,17.4345
10.5795,17.8092
10.4578,17.9868
10.5696,18.2956
10.4916,18.529
10.4492,18.7582
10.4433,18.9881
10.5328,19.3088
10.5828,19.4266
10.7972,19.4563
11.0471,19.5436
11.2818,19.4189
11.4513,19.5267
11.7275,19.4534
11.9415,19.4405
12.2783,19.5786
12.5212,19.4156
12.7888,19.4219
13.0034,19.4239
13.3335,19.4701
13.5426,19.4425
13.827,19.4571
13.9342,19.4405
14.1809,19.477
14.4698,19.5134
14.7952,19.535
15.0762,19.4759
15.2421,19.4546
15.4863,19.4632
15.7004,19.5048
16.0636,19.537
16.2295,19.493
16.5517,19.4131
16.7788,19.4452
16.936,19.5781
17.2686,19.4733
17.5017,19.5585
17.7202,19.5231
17.9197,19.5467
18.2534,19.4511
18.4281,19.5361
18.7083,19.4787
18.9532,19.4947
19.3335,19.4185
19.418,19.516
19.4702,19.2564
19.4831,19.0817
19.5643,18.6885
19.5244,18.5756
19.5552,18.2627
19.5779,17.9397
19.4726,17.6794
19.4164,17.5625
19.5305,17.2847
19.4461,16.973
19.4371,16.7013
19.5151,16.4171
19.5459,16.176
19.5745,15.9878
19.558,15.7678
19.5034,15.4407
19.513,15.2555
19.5292,15.0085
19.5294,14.7625
19.4897,14.5004
19.418,14.2539
19.4186,13.9313
19.5091,13.7694
19.5476,13.4977
19.5345,13.2477
19.5368,12.9609
19.4615,12.7553
19.4537,12.5171
19.5735,12.3062
19.4528,12.0699
19.5265,11.8263
19.5628,11.5792
19.434,11.2854
19.4314,10.93
19.4728,10.7951
19.4704,10.5128
19.4479,10.333
19.4986,10.0534
19.4404,9.68862
19.4791,9.48672
19.5265,9.17302
19.5696,9.07021
19.4424,8.668
19.5039,8.46101
19.5152,8.30458
19.577,8.01398
19.5666,7.69567
19.5383,7.42525
19.5663,7.17822
19.4854,7.03057
19.5548,6.79714
19.5694,6.49763
19.4786,6.28283
19.4259,5.99609
19.4542,5.83328
19.5317,5.47592
19.5515,5.17536
19.4972,4.99994
19.5757,4.68808
19.4266,4.48393
19.8311,4.44716
19.9469,4.51324
20.265,4.47694
20.5175,4.43854
20.8367,4.48298
21.0559,4.47799
21.2465,4.52564
21.5523,4.47509
21.721,4.43786
22.0292,4.46757
22.2679,4.57365
22.5029,4.45872
22.8084,4.52356
22.9927,4.43978
23.279,4.5516
23.463,4.46861
23.7884,4.45308
23.9778,4.42542
24.2616,4.48645
24.4638,4.47507
24.7656,4.49354
25.0778,4.42133
25.2668,4.56373
25.4308,4.55834
25.7778,4.41581
25.9466,4.50404
26.2885,4.55899
26.528,4.52503
26.7561,4.4691
26.9899,4.46092
27.183,4.55887
27.4708,4.50629
27.8252,4.45506
28.0169,4.45572
28.1968,4.5588
28.5216,4.53004
28.815,4.43273
29.0308,4.49205
29.1681,4.56214
29.5282,4.42299
29.7114,4.44337
30.0695,4.51648
30.2834,4.51213
30.4885,4.44805
30.7102,4.45525
30.996,4.58075
31.2005,4.54943
31.5805,4.51285
31.6851,4.50032
32.0009,4.43322
32.2796,4.48017
32.5579,4.4341
32.7759,4.56102
32.931,4.47567
33.2884,4.51417
33.44,4.44209
33.78,4.56764
33.9723,4.53494
34.3011,4.46189
34.4422,4.42531
34.5438,4.1913
34.5478,3.98844
34.5751,3.7091
34.5512,3.44994
34.4791,3.32499
34.5204,2.97486
34.4471,2.80095
34.4157,2.43254
34.5271,2.22942
34.4705,2.07251
34.4814,1.80802
34.4352,1.57736
34.4741,1.26258
34.5602,1.05553
34.4887,0.723602
34.5733,0.542802
34.5484,0.26961
34.4676,-0.0654636
34.4358,-0.315445
34.5438,-0.50719
34.4536,-0.717809
34.562,-1.06647
34.5777,-1.32695
34.4372,-1.54769
34.5174,-1.8281
34.5547,-2.08193
34.583,-2.22006
34.4542,-2.4843
34.4524,-2.75913
34.5758,-2.99764
34.5629,-3.23084
34.5217,-3.47473
34.4171,-3.80114
34.5106,-4.06638
34.4366,-4.24254
34.5677,-4.52405
34.2149,-4.42772
34.0823,-4.44787
33.741,-4.46606
33.4944,-4.51723
33.2443,-4.49692
33.0699,-4.56353
32.7831,-4.51588
32.418,-4.55379
32.2106,-4.51599
32.0389,-4.47674
31.6625,-4.52687
31.4986,-4.53175
31.1867,-4.51979
30.9223,-4.45353
30.8308,-4.41266
30.4737,-4.55267
30.2575,-4.55222
30.0024,-4.4811
29.8022,-4.56183
29.5042,-4.48747
29.2813,-4.43969
28.9706,-4.45729
28.733,-4.4903
28.52,-4.48006
28.1694,-4.52739
27.9425,-4.51333
27.7903,-4.52351
27.4277,-4.51432
27.2194,-4.4888
27.0056,-4.57696
26.6818,-4.49133
26.4348,-4.57711
26.3231,-4.43726
26.0086,-4.43939
25.7788,-4.41719
25.4404,-4.53792
25.2671,-4.57649
25.0786,-4.53811
24.7379,-4.55274
24.5454,-4.46977
24.2821,-4.55802
24.0737,-4.58683
23.6937,-4.47055
23.5031,-4.50578
23.1789,-4.5096
23.0266,-4.43309
22.6982,-4.58469
22.4316,-4.4893
22.2055,-4.58224
22.0676,-4.4917
21.7477,-4.42359
21.5086,-4.45567
21.1927,-4.52093
21.0817,-4.53476
20.8183,-4.54369
20.5594,-4.46352
20.2546,-4.57148
20.0494,-4.53362
19.7949,-4.47456
19.4395,-4.50784
19.4409,-4.76591
19.4418,-4.91505
19.4709,-5.27549
19.4689,-5.47526
19.4191,-5.82381
19.4984,-6.04327
19.5278,-6.33721
19.4302,-6.42028
19.4414,-6.81712
19.5807,-7.04893
19.457,-7.29497
19.5086,-7.43846
19.5101,-7.67965
19.5454,-7.9128
19.4781,-8.20703
19.5466,-8.47521
19.4304,-8.68641
19.5754,-9.03655
19.5832,-9.19213
19.4457,-9.45359
19.4182,-9.7718
19.4463,-9.98303
19.5087,-10.2015
19.5365,-10.4329
19.5866,-10.75
19.5435,-10.9668
19.4425,-11.288
19.5719,-11.5176
19.5704,-11.7415
19.4586,-12.0462
19.4712,-12.2582
19.5292,-12.4441
19.5073,-12.7069
19.5453,-13.0163
19.5354,-13.2218
19.4609,-13.5347
19.5795,-13.6796
19.583,-14.0158
19.5518,-14.2321
19.4317,-14.5747
19.4796,-14.7691
19.5103,-14.9652
19.4145,-15.2697
19.5115,-15.5405
19.4408,-15.696
19.446,-15.9741
19.4252,-16.2712
19.4988,-16.5497
19.4743,-16.6814
19.4894,-16.9156
19.5134,-17.3124
19.5,-17.573
19.4428,-17.7719
19.4413,-18.0446
19.551,-18.2936
19.5087,-18.4973
19.4741,-18.7654
19.5727,-18.988
19.4826,-19.1964
19.4201,-19.5647
19.3321,-19.5512
19.0579,-19.5339
18.8349,-19.5292
18.4269,-19.4682
18.1982,-19.5588
17.9471,-19.4349
17.6784,-19.5443
17.503,-19.4356
17.2669,-19.4148
17.0565,-19.4674
16.7724,-19.5181
16.486,-19.5039
16.3049,-19.5359
15.9955,-19.5124
15.7437,-19.4723
15.5109,-19.4707
15.2767,-19.5386
14.9134,-19.5771
14.7001,-19.5431
14.5417,-19.5047
14.324,-19.5436
14.0322,-19.5046
13.7511,-19.4414
13.5828,-19.5615
13.2319,-19.4526
12.992,-19.4761
12.7924,-19.5399
12.4441,-19.4497
12.176,-19.4403
12.0778,-19.422
11.7285,-19.4425
11.4525,-19.4367
11.3296,-19.4354
11.0438,-19.5144
10.7331,-19.5241
10.4482,-19.4434
10.5815,-19.2646
10.5394,-19.0149
10.5181,-18.6647
10.4132,-18.5647
10.5311,-18.2961
10.5316,-18.062
10.5173,-17.8246
10.448,-17.4593
10.5802,-17.2079
10.4502,-16.9406
10.4508,-16.7901
10.5588,-16.4785
10.4926,-16.2106
10.4847,-16.0696
10.4888,-15.7951
10.5231,-15.4922
10.4263,-15.3291
10.4948,-15.0283
10.5619,-14.7888
10.5356,-14.4352
10.4443,-14.2446
10.5394,-14.0463
10.4541,-13.6936
10.5644,-13.5807
10.4978,-13.2753
10.4414,-13.0332
10.4388,-12.6788
10.5161,-12.4424
10.4495,-12.2356
10.4396,-12.0337
10.477,-11.8314
10.4239,-11.4526
10.4655,-11.1682
10.5346,-11.0605
10.5115,-10.7169
10.4928,-10.5592
10.4147,-10.1965
10.5111,-9.98676
10.54,-9.74811
10.4956,-9.48509
10.5395,-9.27709
10.4183,-8.95492
10.4841,-8.80906
10.4186,-8.55745
10.5782,-8.19398
10.4707,-7.94137
10.4897,-7.82717
10.5253,-7.55095
10.533,-7.27327
10.4342,-6.94518
10.5071,-6.70924
10.5087,-6.46381
10.5387,-6.21407
10.4794,-6.05524
10.4657,-5.71496
10.4983,-5.55613
10.4535,-5.24515
10.4718,-4.96944
10.5169,-4.69384
10.4216,-4.56323
10.3123,-4.58361
9.96073,-4.57014
9.79938,-4.44796
9.41551,-4.47781
9.2171,-4.53139
9.055,-4.45852
8.68521,-4.53217
8.43072,-4.43283
8.27032,-4.43381
7.97847,-4.44684
7.77588,-4.57646
7.51608,-4.52953
7.20637,-4.5597
7.03758,-4.5749
6.69503,-4.54587
6.44623,-4.52723
6.21798,-4.41598
6.02838,-4.42494
5.80009,-4.47353
5.4442,-4.54249
5.16675,-4.50285
5.08184,-4.43254
4.81462,-4.55393
4.45201,-4.44436
4.25765,-4.55546
4.06889,-4.53859
3.72406,-4.46619
3.42005,-4.5448
3.26237,-4.52606
2.96312,-4.53137
2.77843,-4.42406
2.55163,-4.53368
2.21901,-4.57714
1.94663,-4.49722
1.75756,-4.48034
1.58423,-4.47494
1.19598,-4.55746
1.07504,-4.51796
0.696785,-4.44727
0.556745,-4.48759
0.177242,-4.5684
0.0427199,-4.47205
-0.248809,-4.55674
-0.540599,-4.50794
-0.66969,-4.55702
-0.997236,-4.48309
-1.20745,-4.52697
-1.41899,-4.57008
-1.81923,-4.44851
-2.02098,-4.56303
-2.32055,-4.56632
-2.46268,-4.48607
-2.73466,-4.41332
-3.07619,-4.52172
-3.29577,-4.4155
-3.56403,-4.47521
-3.72276,-4.52606
-3.93362,-4.55747
-4.2529,-4.5707
-4.56596,-4.56642
-4.56403,-4.26372
-4.54238,-3.98776
-4.55476,-3.81048
-4.48239,-3.5705
-4.52742,-3.17702
-4.42452,-3.04454
-4.44749,-2.73482
-4.44543,-2.49712
-4.4722,-2.2704
-4.55347,-1.98957
-4.46469,-1.7913
-4.56694,-1.57854
-4.57923,-1.19855
-4.53848,-1.04844
-4.49858,-0.785133
-4.5682,-0.561834
-4.44358,-0.217172
-4.54793,-0.0589682
-4.46517,0.176911
-4.56525,0.453471
-4.4374,0.727009
-4.55231,1.03319
-4.45387,1.1648
-4.54627,1.44474
-4.43408,1.672
-4.42354,2.06746
-4.53116,2.19323
-4.55903,2.58501
-4.4748,2.82671
-4.4514,2.98999
-4.56448,3.22215
-4.5234,3.53944
-4.45219,3.81406
-4.51392,4.02717
-4.47831,4.24531
-4.45279,4.45866


==> data/results/planning/turning/results_poly.dat <==
19.395,-18.668
19.388,-4.841
22.321,-4.43
33.398,-4.436
34.411,-3.415
34.368,3.266
33.344,4.361
30.909,4.469
20.943,4.417
19.568,4.665
19.429,6.78
19.519,7.903
19.495,14.888
19.319,17.483
19.436,18.486
18.362,19.429
11.79,19.345
10.533,18.666
10.583,6.059
10.36,4.503
-2.516,4.361
-3.145,4.473
-3.841,4.409
-4.424,3.462
-4.375,-0.763
-4.458,-1.166
-4.384,-3.492
-3.851,-4.462
-1.771,-4.332
-1.381,-4.45
0.641,-4.324
0.817,-4.414
8.456,-4.434
10.386,-4.823
10.6,-7.239
10.574,-14.316
10.679,-14.745
10.612,-18.201
11.513,-19.327
17.455,-19.319
18.141,-19.447
19.395,-18.668


==> data/results/planning/turning/results_problem_info.dat <==
1
1.2
2
2


==> data/results/planning/turning/results_target.dat <==
15,14,1.6

==> data/results/planning/turning/results_trajectory.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.5,0,0,5.55556,0,0
0.18,1,0,0,5.55556,0,0
0.27,1.5,0,0,5.55556,0,0
0.36,2,0,0,5.55556,0,0
0.45,2.49992,0.00632893,0.0506369,5.55556,0,0.275
0.54,2.99952,0.0253117,0,5.55556,0,-0.275
0.63,3.49952,0.0253117,0,5.55556,0,0
0.72,3.99952,0.0253117,0,5.55556,0,0
0.81,4.49952,0.0253117,0,5.55556,0,0
0.9,4.99952,0.0253117,0,5.55556,0,0
0.99,5.49952,0.0253117,0,5.55556,0,0
1.08,5.99952,0.0253117,0,5.55556,0,0
1.17,6.49952,0.0253117,0,5.55556,0,0
1.26,6.99952,0.0253117,0,5.55556,0,0
1.35,7.49952,0.0253117,0,5.55556,0,0
1.44,7.99952,0.0253117,0,5.55556,0,0
1.53,8.49952,0.0253117,0,5.55556,0,0
1.62,8.99944,0.0316406,0.0506369,5.55556,0,0.275
1.71,9.49772,0.0706587,0.16067,5.55556,0,0.55
1.8,9.98871,0.164158,0.270703,5.55556,0,0.55
1.89,10.4665,0.311008,0.380737,5.55556,0,0.55
1.98,10.9252,0.509433,0.49077,5.55556,0,0.55
2.07,11.3594,0.757032,0.600803,5.55556,0,0.55
2.16,11.7682,1.04486,0.65144,5.55556,0,0.275
2.25,12.1571,1.35873,0.761473,5.55556,0,0.55
2.34,12.5093,1.71341,0.871506,5.55556,0,0.55
2.43,12.8204,2.10462,0.98154,5.55556,0,0.55
2.52,13.0866,2.52762,1.09157,5.55556,0,0.55
2.61,13.3227,2.96831,1.04094,5.55556,0,-0.275
2.7,13.5754,3.39975,1.04094,5.55556,0,0
2.79,13.8161,3.83781,1.15097,5.55556,0,0.55
2.88,14.0199,4.29439,1.15097,5.55556,0,0
2.97,14.2305,4.75051,1.10009,5.66356,1.2,-0.275
3.05828,14.4562,5.19405,1.10009,5.55762,-1.2,0
3.14825,14.6773,5.64247,1.15072,5.55762,0,0.275
3.23822,14.8685,6.10426,1.26076,5.55762,0,0.55
3.32818,15.0078,6.58426,1.37079,5.55762,0,0.55
3.41815,15.0936,7.07665,1.48082,5.55762,0,0.55
3.50812,15.1248,7.57549,1.59086,5.55762,0,0.55
3.59808,15.1148,8.07539,1.59086,5.55762,0,0
3.68805,15.1047,8.57528,1.59086,5.55762,0,0
3.77802,15.0947,9.07518,1.59086,5.55762,0,0
3.86798,15.0847,9.57508,1.59086,5.55762,0,0
3.95795,15.0746,10.075,1.59086,5.55762,0,0
4.04792,15.0646,10.5749,1.59086,5.55762,0,0
4.13788,15.0546,11.0748,1.59086,5.55762,0,0
4.22785,15.0446,11.5747,1.59086,5.55762,0,0
4.31782,15.0345,12.0746,1.59086,5.55762,0,0
4.40778,15.0245,12.5745,1.59086,5.55762,0,0
4.49775,15.0145,13.0744,1.59086,5.55762,0,0
4.58772,14.9907,13.5736,1.70089,5.55762,0,0.55
4.67768,14.9258,14.0694,1.70089,5.55762,0,0


==> data/results/planning/turning/results_trajectory_0.dat <==
t,x,y,phi,v,a,beta
0,0,0,0,5.55556,0,0
0.09,0.5,0,0,5.55556,0,0
0.18,1,0,0,5.55556,0,0
0.27,1.5,0,0,5.55556,0,0
0.36,2,0,0,5.55556,0,0
0.45,2.49992,0.00632893,0.0506369,5.55556,0,0.275
0.54,2.99952,0.0253117,0,5.55556,0,-0.275
0.63,3.49952,0.0253117,0,5.55556,0,0
0.72,3.99952,0.0253117,0,5.55556,0,0
0.81,4.49952,0.0253117,0,5.55556,0,0
0.9,4.99952,0.0253117,0,5.55556,0,0
0.99,5.49952,0.0253117,0,5.55556,0,0
1.08,5.99952,0.0253117,0,5.55556,0,0
1.17,6.49952,0.0253117,0,5.55556,0,0
1.26,6.99952,0.0253117,0,5.55556,0,0
1.35,7.49952,0.0253117,0,5.55556,0,0
1.44,7.99952,0.0253117,0,5.55556,0,0
1.53,8.49952,0.0253117,0,5.55556,0,0
1.62,8.99944,0.0316406,0.0506369,5.55556,0,0.275
1.71,9.49772,0.0706587,0.16067,5.55556,0,0.55
1.8,9.98871,0.164158,0.270703,5.55556,0,0.55
1.89,10.4665,0.311008,0.380737,5.55556,0,0.55
1.98,10.9252,0.509433,0.49077,5.55556,0,0.55
2.07,11.3594,0.757032,0.600803,5.55556,0,0.55
2.16,11.7682,1.04486,0.65144,5.55556,0,0.275
2.25,12.1571,1.35873,0.761473,5.55556,0,0.55
2.34,12.5093,1.71341,0.871506,5.55556,0,0.55
2.43,12.8204,2.10462,0.98154,5.55556,0,0.55
2.52,13.0866,2.52762,1.09157,5.55556,0,0.55
2.61,13.3227,2.96831,1.04094,5.55556,0,-0.275
2.7,13.5754,3.39975,1.04094,5.55556,0,0
2.79,13.8161,3.83781,1.15097,5.55556,0,0.55
2.88,14.0199,4.29439,1.15097,5.55556,0,0
2.97,14.2305,4.75051,1.10009,5.66356,1.2,-0.275
3.05828,14.4562,5.19405,1.10009,5.55762,-1.2,0
3.14825,14.6773,5.64247,1.15072,5.55762,0,0.275
3.23822,14.8685,6.10426,1.26076,5.55762,0,0.55
3.32818,15.0078,6.58426,1.37079,5.55762,0,0.55
3.41815,15.0936,7.07665,1.48082,5.55762,0,0.55
3.50812,15.1248,7.57549,1.59086,5.55762,0,0.55
3.59808,15.1148,8.07539,1.59086,5.55762,0,0
3.68805,15.1047,8.57528,1.59086,5.55762,0,0
3.77802,15.0947,9.07518,1.59086,5.55762,0,0
3.86798,15.0847,9.57508,1.59086,5.55762,0,0
3.95795,15.0746,10.075,1.59086,5.55762,0,0
4.04792,15.0646,10.5749,1.59086,5.55762,0,0
4.13788,15.0546,11.0748,1.59086,5.55762,0,0
4.22785,15.0446,11.5747,1.59086,5.55762,0,0
4.31782,15.0345,12.0746,1.59086,5.55762,0,0


==> data/results/planning/turning/results_voronoi_path.dat <==
-3.19728,3.37268,-3.06792,3.08679
-3.1253,-3.14644,-1.92653,-1.82551
-3.06792,3.08679,-2.79787,2.76857
-3.06792,3.08679,-3.19728,3.37268
-2.79787,2.76857,-2.49923,2.44901
-2.79787,2.76857,-3.06792,3.08679
-2.49923,2.44901,-0.0170703,0.0168507
-2.49923,2.44901,-2.79787,2.76857
-1.92653,-1.82551,-1.51257,-1.40368
-1.92653,-1.82551,-3.1253,-3.14644
-1.11569,-2.20349,-1.00022,-1.02814
-1.51257,-1.40368,-1.42272,-1.33703
-1.51257,-1.40368,-1.92653,-1.82551
-1.42272,-1.33703,-1.00022,-1.02814
-1.42272,-1.33703,-1.51257,-1.40368
1.02349,-3.55302,1.53518,-0.00401972
-1.00022,-1.02814,-0.7063,-0.725178
-1.00022,-1.02814,-1.42272,-1.33703
-1.00022,-1.02814,-1.11569,-2.20349
-0.7063,-0.725178,-0.0170703,0.0168507
-0.7063,-0.725178,-1.00022,-1.02814
-0.0170703,0.0168507,0.359984,0.0310227
-0.0170703,0.0168507,-2.49923,2.44901
-0.0170703,0.0168507,-0.7063,-0.725178
0.359984,0.0310227,1.53518,-0.00401972
0.359984,0.0310227,-0.0170703,0.0168507
1.53518,-0.00401972,8.47166,0.0245981
1.53518,-0.00401972,0.359984,0.0310227
1.53518,-0.00401972,1.02349,-3.55302
8.47166,0.0245981,9.3521,-0.0152273
8.47166,0.0245981,1.53518,-0.00401972
9.3521,-0.0152273,10.4102,-0.115256
9.3521,-0.0152273,8.47166,0.0245981
12.2216,17.6582,15.0118,14.9169
12.3338,-17.617,15.0332,-14.9673
10.4102,-0.115256,11.3323,-0.156919
10.4102,-0.115256,9.3521,-0.0152273
11.3323,-0.156919,14.9004,-0.145433
11.3323,-0.156919,10.4102,-0.115256
14.0385,-13.8908,14.9812,-13.7816
17.2542,17.3444,15.0118,14.9169
17.2542,17.3444,17.5974,17.6847
17.5974,17.6847,17.781,17.85
17.5974,17.6847,17.2542,17.3444
17.781,17.85,17.5974,17.6847
17.8308,-17.8051,17.7531,-17.7114
17.7531,-17.7114,17.4467,-17.3767
17.7531,-17.7114,17.8308,-17.8051
17.4467,-17.3767,15.0332,-14.9673
17.4467,-17.3767,17.7531,-17.7114
15.0332,-14.9673,15.0346,-14.8384
15.0332,-14.9673,12.3338,-17.617
15.0332,-14.9673,17.4467,-17.3767
15.0346,-14.8384,14.9812,-13.7816
15.0346,-14.8384,15.0332,-14.9673
14.9812,-13.7816,14.995,-7.25862
14.9812,-13.7816,14.0385,-13.8908
14.9812,-13.7816,15.0346,-14.8384
14.995,-7.25862,14.9868,-6.85933
14.995,-7.25862,14.9812,-13.7816
14.9868,-6.85933,14.8993,-4.84
14.9868,-6.85933,14.995,-7.25862
14.8993,-4.84,14.8909,-4.42943
14.8993,-4.84,14.9868,-6.85933
14.8909,-4.42943,14.9004,-0.145433
14.8909,-4.42943,14.8993,-4.84
15.009,6.48805,15.0233,6.07762
15.009,6.48805,15.01,7.13518
15.01,7.13518,15.0456,8.06987
15.01,7.13518,15.009,6.48805
15.0233,6.07762,15.0226,5.43348
15.0233,6.07762,15.009,6.48805
15.0118,14.9169,15.0181,14.7338
15.0118,14.9169,17.2542,17.3444
15.0118,14.9169,12.2216,17.6582
15.0181,14.7338,15.0456,8.06987
15.0181,14.7338,15.0118,14.9169
15.0226,5.43348,14.9827,4.35706
15.0226,5.43348,15.0233,6.07762
15.0456,8.06987,15.0181,14.7338
15.0456,8.06987,15.01,7.13518
14.9827,4.35706,14.9777,3.84879
14.9827,4.35706,15.0226,5.43348
14.9777,3.84879,15.0447,-0.00596215
14.9777,3.84879,14.9827,4.35706
14.9004,-0.145433,15.0447,-0.00596215
14.9004,-0.145433,11.3323,-0.156919
14.9004,-0.145433,14.8909,-4.42943
15.0447,-0.00596215,18.7233,-0.0756629
15.0447,-0.00596215,14.9777,3.84879
15.0447,-0.00596215,14.9004,-0.145433
18.7233,-0.0756629,18.7403,-0.0759705
18.7233,-0.0756629,15.0447,-0.00596215
18.7403,-0.0759705,20.1481,-0.100183
18.7403,-0.0759705,18.7233,-0.0756629
20.1481,-0.100183,20.9626,-0.0780339
20.1481,-0.100183,18.7403,-0.0759705
20.9626,-0.0780339,21.7035,-0.0245744
20.9626,-0.0780339,20.1481,-0.100183
21.7035,-0.0245744,22.324,-0.00155834
21.7035,-0.0245744,20.9626,-0.0780339
22.324,-0.00155834,29.9384,0.0140987
22.324,-0.00155834,21.7035,-0.0245744
32.4966,2.51839,30.8387,0.92432
30.8387,0.92432,29.9384,0.0140987
30.8387,0.92432,32.4966,2.51839
29.9384,0.0140987,32.6814,-2.71502
29.9384,0.0140987,30.8387,0.92432
29.9384,0.0140987,22.324,-0.00155834
32.6814,-2.71502,29.9384,0.0140987


==> data/results/planning/turning/results_voronoi_path/part_1.dat <==
x,y
-3.19728,3.37268
-3.06792,3.08679


==> data/results/planning/turning/results_voronoi_path/part_10.dat <==
x,y
-1.92653,-1.82551
-3.1253,-3.14644


==> data/results/planning/turning/results_voronoi_path/part_100.dat <==
x,y
21.7035,-0.0245744
22.324,-0.00155834


==> data/results/planning/turning/results_voronoi_path/part_101.dat <==
x,y
21.7035,-0.0245744
20.9626,-0.0780339


==> data/results/planning/turning/results_voronoi_path/part_102.dat <==
x,y
22.324,-0.00155834
29.9384,0.0140987


==> data/results/planning/turning/results_voronoi_path/part_103.dat <==
x,y
22.324,-0.00155834
21.7035,-0.0245744


==> data/results/planning/turning/results_voronoi_path/part_104.dat <==
x,y
32.4966,2.51839
30.8387,0.92432


==> data/results/planning/turning/results_voronoi_path/part_105.dat <==
x,y
30.8387,0.92432
29.9384,0.0140987


==> data/results/planning/turning/results_voronoi_path/part_106.dat <==
x,y
30.8387,0.92432
32.4966,2.51839


==> data/results/planning/turning/results_voronoi_path/part_107.dat <==
x,y
29.9384,0.0140987
32.6814,-2.71502


==> data/results/planning/turning/results_voronoi_path/part_108.dat <==
x,y
29.9384,0.0140987
30.8387,0.92432


==> data/results/planning/turning/results_voronoi_path/part_109.dat <==
x,y
29.9384,0.0140987
22.324,-0.00155834


==> data/results/planning/turning/results_voronoi_path/part_11.dat <==
x,y
-1.11569,-2.20349
-1.00022,-1.02814


==> data/results/planning/turning/results_voronoi_path/part_110.dat <==
x,y
32.6814,-2.71502
29.9384,0.0140987


==> data/results/planning/turning/results_voronoi_path/part_12.dat <==
x,y
-1.51257,-1.40368
-1.42272,-1.33703


==> data/results/planning/turning/results_voronoi_path/part_13.dat <==
x,y
-1.51257,-1.40368
-1.92653,-1.82551


==> data/results/planning/turning/results_voronoi_path/part_14.dat <==
x,y
-1.42272,-1.33703
-1.00022,-1.02814


==> data/results/planning/turning/results_voronoi_path/part_15.dat <==
x,y
-1.42272,-1.33703
-1.51257,-1.40368


==> data/results/planning/turning/results_voronoi_path/part_16.dat <==
x,y
1.02349,-3.55302
1.53518,-0.00401972


==> data/results/planning/turning/results_voronoi_path/part_17.dat <==
x,y
-1.00022,-1.02814
-0.7063,-0.725178


==> data/results/planning/turning/results_voronoi_path/part_18.dat <==
x,y
-1.00022,-1.02814
-1.42272,-1.33703


==> data/results/planning/turning/results_voronoi_path/part_19.dat <==
x,y
-1.00022,-1.02814
-1.11569,-2.20349


==> data/results/planning/turning/results_voronoi_path/part_2.dat <==
x,y
-3.1253,-3.14644
-1.92653,-1.82551


==> data/results/planning/turning/results_voronoi_path/part_20.dat <==
x,y
-0.7063,-0.725178
-0.0170703,0.0168507


==> data/results/planning/turning/results_voronoi_path/part_21.dat <==
x,y
-0.7063,-0.725178
-1.00022,-1.02814


==> data/results/planning/turning/results_voronoi_path/part_22.dat <==
x,y
-0.0170703,0.0168507
0.359984,0.0310227


==> data/results/planning/turning/results_voronoi_path/part_23.dat <==
x,y
-0.0170703,0.0168507
-2.49923,2.44901


==> data/results/planning/turning/results_voronoi_path/part_24.dat <==
x,y
-0.0170703,0.0168507
-0.7063,-0.725178


==> data/results/planning/turning/results_voronoi_path/part_25.dat <==
x,y
0.359984,0.0310227
1.53518,-0.00401972


==> data/results/planning/turning/results_voronoi_path/part_26.dat <==
x,y
0.359984,0.0310227
-0.0170703,0.0168507


==> data/results/planning/turning/results_voronoi_path/part_27.dat <==
x,y
1.53518,-0.00401972
8.47166,0.0245981


==> data/results/planning/turning/results_voronoi_path/part_28.dat <==
x,y
1.53518,-0.00401972
0.359984,0.0310227


==> data/results/planning/turning/results_voronoi_path/part_29.dat <==
x,y
1.53518,-0.00401972
1.02349,-3.55302


==> data/results/planning/turning/results_voronoi_path/part_3.dat <==
x,y
-3.06792,3.08679
-2.79787,2.76857


==> data/results/planning/turning/results_voronoi_path/part_30.dat <==
x,y
8.47166,0.0245981
9.3521,-0.0152273


==> data/results/planning/turning/results_voronoi_path/part_31.dat <==
x,y
8.47166,0.0245981
1.53518,-0.00401972


==> data/results/planning/turning/results_voronoi_path/part_32.dat <==
x,y
9.3521,-0.0152273
10.4102,-0.115256


==> data/results/planning/turning/results_voronoi_path/part_33.dat <==
x,y
9.3521,-0.0152273
8.47166,0.0245981


==> data/results/planning/turning/results_voronoi_path/part_34.dat <==
x,y
12.2216,17.6582
15.0118,14.9169


==> data/results/planning/turning/results_voronoi_path/part_35.dat <==
x,y
12.3338,-17.617
15.0332,-14.9673


==> data/results/planning/turning/results_voronoi_path/part_36.dat <==
x,y
10.4102,-0.115256
11.3323,-0.156919


==> data/results/planning/turning/results_voronoi_path/part_37.dat <==
x,y
10.4102,-0.115256
9.3521,-0.0152273


==> data/results/planning/turning/results_voronoi_path/part_38.dat <==
x,y
11.3323,-0.156919
14.9004,-0.145433


==> data/results/planning/turning/results_voronoi_path/part_39.dat <==
x,y
11.3323,-0.156919
10.4102,-0.115256


==> data/results/planning/turning/results_voronoi_path/part_4.dat <==
x,y
-3.06792,3.08679
-3.19728,3.37268


==> data/results/planning/turning/results_voronoi_path/part_40.dat <==
x,y
14.0385,-13.8908
14.9812,-13.7816


==> data/results/planning/turning/results_voronoi_path/part_41.dat <==
x,y
17.2542,17.3444
15.0118,14.9169


==> data/results/planning/turning/results_voronoi_path/part_42.dat <==
x,y
17.2542,17.3444
17.5974,17.6847


==> data/results/planning/turning/results_voronoi_path/part_43.dat <==
x,y
17.5974,17.6847
17.781,17.85


==> data/results/planning/turning/results_voronoi_path/part_44.dat <==
x,y
17.5974,17.6847
17.2542,17.3444


==> data/results/planning/turning/results_voronoi_path/part_45.dat <==
x,y
17.781,17.85
17.5974,17.6847


==> data/results/planning/turning/results_voronoi_path/part_46.dat <==
x,y
17.8308,-17.8051
17.7531,-17.7114


==> data/results/planning/turning/results_voronoi_path/part_47.dat <==
x,y
17.7531,-17.7114
17.4467,-17.3767


==> data/results/planning/turning/results_voronoi_path/part_48.dat <==
x,y
17.7531,-17.7114
17.8308,-17.8051


==> data/results/planning/turning/results_voronoi_path/part_49.dat <==
x,y
17.4467,-17.3767
15.0332,-14.9673


==> data/results/planning/turning/results_voronoi_path/part_5.dat <==
x,y
-2.79787,2.76857
-2.49923,2.44901


==> data/results/planning/turning/results_voronoi_path/part_50.dat <==
x,y
17.4467,-17.3767
17.7531,-17.7114


==> data/results/planning/turning/results_voronoi_path/part_51.dat <==
x,y
15.0332,-14.9673
15.0346,-14.8384


==> data/results/planning/turning/results_voronoi_path/part_52.dat <==
x,y
15.0332,-14.9673
12.3338,-17.617


==> data/results/planning/turning/results_voronoi_path/part_53.dat <==
x,y
15.0332,-14.9673
17.4467,-17.3767


==> data/results/planning/turning/results_voronoi_path/part_54.dat <==
x,y
15.0346,-14.8384
14.9812,-13.7816


==> data/results/planning/turning/results_voronoi_path/part_55.dat <==
x,y
15.0346,-14.8384
15.0332,-14.9673


==> data/results/planning/turning/results_voronoi_path/part_56.dat <==
x,y
14.9812,-13.7816
14.995,-7.25862


==> data/results/planning/turning/results_voronoi_path/part_57.dat <==
x,y
14.9812,-13.7816
14.0385,-13.8908


==> data/results/planning/turning/results_voronoi_path/part_58.dat <==
x,y
14.9812,-13.7816
15.0346,-14.8384


==> data/results/planning/turning/results_voronoi_path/part_59.dat <==
x,y
14.995,-7.25862
14.9868,-6.85933


==> data/results/planning/turning/results_voronoi_path/part_6.dat <==
x,y
-2.79787,2.76857
-3.06792,3.08679


==> data/results/planning/turning/results_voronoi_path/part_60.dat <==
x,y
14.995,-7.25862
14.9812,-13.7816


==> data/results/planning/turning/results_voronoi_path/part_61.dat <==
x,y
14.9868,-6.85933
14.8993,-4.84


==> data/results/planning/turning/results_voronoi_path/part_62.dat <==
x,y
14.9868,-6.85933
14.995,-7.25862


==> data/results/planning/turning/results_voronoi_path/part_63.dat <==
x,y
14.8993,-4.84
14.8909,-4.42943


==> data/results/planning/turning/results_voronoi_path/part_64.dat <==
x,y
14.8993,-4.84
14.9868,-6.85933


==> data/results/planning/turning/results_voronoi_path/part_65.dat <==
x,y
14.8909,-4.42943
14.9004,-0.145433


==> data/results/planning/turning/results_voronoi_path/part_66.dat <==
x,y
14.8909,-4.42943
14.8993,-4.84


==> data/results/planning/turning/results_voronoi_path/part_67.dat <==
x,y
15.009,6.48805
15.0233,6.07762


==> data/results/planning/turning/results_voronoi_path/part_68.dat <==
x,y
15.009,6.48805
15.01,7.13518


==> data/results/planning/turning/results_voronoi_path/part_69.dat <==
x,y
15.01,7.13518
15.0456,8.06987


==> data/results/planning/turning/results_voronoi_path/part_7.dat <==
x,y
-2.49923,2.44901
-0.0170703,0.0168507


==> data/results/planning/turning/results_voronoi_path/part_70.dat <==
x,y
15.01,7.13518
15.009,6.48805


==> data/results/planning/turning/results_voronoi_path/part_71.dat <==
x,y
15.0233,6.07762
15.0226,5.43348


==> data/results/planning/turning/results_voronoi_path/part_72.dat <==
x,y
15.0233,6.07762
15.009,6.48805


==> data/results/planning/turning/results_voronoi_path/part_73.dat <==
x,y
15.0118,14.9169
15.0181,14.7338


==> data/results/planning/turning/results_voronoi_path/part_74.dat <==
x,y
15.0118,14.9169
17.2542,17.3444


==> data/results/planning/turning/results_voronoi_path/part_75.dat <==
x,y
15.0118,14.9169
12.2216,17.6582


==> data/results/planning/turning/results_voronoi_path/part_76.dat <==
x,y
15.0181,14.7338
15.0456,8.06987


==> data/results/planning/turning/results_voronoi_path/part_77.dat <==
x,y
15.0181,14.7338
15.0118,14.9169


==> data/results/planning/turning/results_voronoi_path/part_78.dat <==
x,y
15.0226,5.43348
14.9827,4.35706


==> data/results/planning/turning/results_voronoi_path/part_79.dat <==
x,y
15.0226,5.43348
15.0233,6.07762


==> data/results/planning/turning/results_voronoi_path/part_8.dat <==
x,y
-2.49923,2.44901
-2.79787,2.76857


==> data/results/planning/turning/results_voronoi_path/part_80.dat <==
x,y
15.0456,8.06987
15.0181,14.7338


==> data/results/planning/turning/results_voronoi_path/part_81.dat <==
x,y
15.0456,8.06987
15.01,7.13518


==> data/results/planning/turning/results_voronoi_path/part_82.dat <==
x,y
14.9827,4.35706
14.9777,3.84879


==> data/results/planning/turning/results_voronoi_path/part_83.dat <==
x,y
14.9827,4.35706
15.0226,5.43348


==> data/results/planning/turning/results_voronoi_path/part_84.dat <==
x,y
14.9777,3.84879
15.0447,-0.00596215


==> data/results/planning/turning/results_voronoi_path/part_85.dat <==
x,y
14.9777,3.84879
14.9827,4.35706


==> data/results/planning/turning/results_voronoi_path/part_86.dat <==
x,y
14.9004,-0.145433
15.0447,-0.00596215


==> data/results/planning/turning/results_voronoi_path/part_87.dat <==
x,y
14.9004,-0.145433
11.3323,-0.156919


==> data/results/planning/turning/results_voronoi_path/part_88.dat <==
x,y
14.9004,-0.145433
14.8909,-4.42943


==> data/results/planning/turning/results_voronoi_path/part_89.dat <==
x,y
15.0447,-0.00596215
18.7233,-0.0756629


==> data/results/planning/turning/results_voronoi_path/part_9.dat <==
x,y
-1.92653,-1.82551
-1.51257,-1.40368


==> data/results/planning/turning/results_voronoi_path/part_90.dat <==
x,y
15.0447,-0.00596215
14.9777,3.84879


==> data/results/planning/turning/results_voronoi_path/part_91.dat <==
x,y
15.0447,-0.00596215
14.9004,-0.145433


==> data/results/planning/turning/results_voronoi_path/part_92.dat <==
x,y
18.7233,-0.0756629
18.7403,-0.0759705


==> data/results/planning/turning/results_voronoi_path/part_93.dat <==
x,y
18.7233,-0.0756629
15.0447,-0.00596215


==> data/results/planning/turning/results_voronoi_path/part_94.dat <==
x,y
18.7403,-0.0759705
20.1481,-0.100183


==> data/results/planning/turning/results_voronoi_path/part_95.dat <==
x,y
18.7403,-0.0759705
18.7233,-0.0756629


==> data/results/planning/turning/results_voronoi_path/part_96.dat <==
x,y
20.1481,-0.100183
20.9626,-0.0780339


==> data/results/planning/turning/results_voronoi_path/part_97.dat <==
x,y
20.1481,-0.100183
18.7403,-0.0759705


==> data/results/planning/turning/results_voronoi_path/part_98.dat <==
x,y
20.9626,-0.0780339
21.7035,-0.0245744


==> data/results/planning/turning/results_voronoi_path/part_99.dat <==
x,y
20.9626,-0.0780339
20.1481,-0.100183


==> data/results/planning/turning/results_voronoi_path_filelist.dat <==
results/planning/turning/results_voronoi_path/part_1.dat
results/planning/turning/results_voronoi_path/part_2.dat
results/planning/turning/results_voronoi_path/part_3.dat
results/planning/turning/results_voronoi_path/part_4.dat
results/planning/turning/results_voronoi_path/part_5.dat
results/planning/turning/results_voronoi_path/part_6.dat
results/planning/turning/results_voronoi_path/part_7.dat
results/planning/turning/results_voronoi_path/part_8.dat
results/planning/turning/results_voronoi_path/part_9.dat
results/planning/turning/results_voronoi_path/part_10.dat
results/planning/turning/results_voronoi_path/part_11.dat
results/planning/turning/results_voronoi_path/part_12.dat
results/planning/turning/results_voronoi_path/part_13.dat
results/planning/turning/results_voronoi_path/part_14.dat
results/planning/turning/results_voronoi_path/part_15.dat
results/planning/turning/results_voronoi_path/part_16.dat
results/planning/turning/results_voronoi_path/part_17.dat
results/planning/turning/results_voronoi_path/part_18.dat
results/planning/turning/results_voronoi_path/part_19.dat
results/planning/turning/results_voronoi_path/part_20.dat
results/planning/turning/results_voronoi_path/part_21.dat
results/planning/turning/results_voronoi_path/part_22.dat
results/planning/turning/results_voronoi_path/part_23.dat
results/planning/turning/results_voronoi_path/part_24.dat
results/planning/turning/results_voronoi_path/part_25.dat
results/planning/turning/results_voronoi_path/part_26.dat
results/planning/turning/results_voronoi_path/part_27.dat
results/planning/turning/results_voronoi_path/part_28.dat
results/planning/turning/results_voronoi_path/part_29.dat
results/planning/turning/results_voronoi_path/part_30.dat
results/planning/turning/results_voronoi_path/part_31.dat
results/planning/turning/results_voronoi_path/part_32.dat
results/planning/turning/results_voronoi_path/part_33.dat
results/planning/turning/results_voronoi_path/part_34.dat
results/planning/turning/results_voronoi_path/part_35.dat
results/planning/turning/results_voronoi_path/part_36.dat
results/planning/turning/results_voronoi_path/part_37.dat
results/planning/turning/results_voronoi_path/part_38.dat
results/planning/turning/results_voronoi_path/part_39.dat
results/planning/turning/results_voronoi_path/part_40.dat
results/planning/turning/results_voronoi_path/part_41.dat
results/planning/turning/results_voronoi_path/part_42.dat
results/planning/turning/results_voronoi_path/part_43.dat
results/planning/turning/results_voronoi_path/part_44.dat
results/planning/turning/results_voronoi_path/part_45.dat
results/planning/turning/results_voronoi_path/part_46.dat
results/planning/turning/results_voronoi_path/part_47.dat
results/planning/turning/results_voronoi_path/part_48.dat
results/planning/turning/results_voronoi_path/part_49.dat
results/planning/turning/results_voronoi_path/part_50.dat
results/planning/turning/results_voronoi_path/part_51.dat
results/planning/turning/results_voronoi_path/part_52.dat
results/planning/turning/results_voronoi_path/part_53.dat
results/planning/turning/results_voronoi_path/part_54.dat
results/planning/turning/results_voronoi_path/part_55.dat
results/planning/turning/results_voronoi_path/part_56.dat
results/planning/turning/results_voronoi_path/part_57.dat
results/planning/turning/results_voronoi_path/part_58.dat
results/planning/turning/results_voronoi_path/part_59.dat
results/planning/turning/results_voronoi_path/part_60.dat
results/planning/turning/results_voronoi_path/part_61.dat
results/planning/turning/results_voronoi_path/part_62.dat
results/planning/turning/results_voronoi_path/part_63.dat
results/planning/turning/results_voronoi_path/part_64.dat
results/planning/turning/results_voronoi_path/part_65.dat
results/planning/turning/results_voronoi_path/part_66.dat
results/planning/turning/results_voronoi_path/part_67.dat
results/planning/turning/results_voronoi_path/part_68.dat
results/planning/turning/results_voronoi_path/part_69.dat
results/planning/turning/results_voronoi_path/part_70.dat
results/planning/turning/results_voronoi_path/part_71.dat
results/planning/turning/results_voronoi_path/part_72.dat
results/planning/turning/results_voronoi_path/part_73.dat
results/planning/turning/results_voronoi_path/part_74.dat
results/planning/turning/results_voronoi_path/part_75.dat
results/planning/turning/results_voronoi_path/part_76.dat
results/planning/turning/results_voronoi_path/part_77.dat
results/planning/turning/results_voronoi_path/part_78.dat
results/planning/turning/results_voronoi_path/part_79.dat
results/planning/turning/results_voronoi_path/part_80.dat
results/planning/turning/results_voronoi_path/part_81.dat
results/planning/turning/results_voronoi_path/part_82.dat
results/planning/turning/results_voronoi_path/part_83.dat
results/planning/turning/results_voronoi_path/part_84.dat
results/planning/turning/results_voronoi_path/part_85.dat
results/planning/turning/results_voronoi_path/part_86.dat
results/planning/turning/results_voronoi_path/part_87.dat
results/planning/turning/results_voronoi_path/part_88.dat
results/planning/turning/results_voronoi_path/part_89.dat
results/planning/turning/results_voronoi_path/part_90.dat
results/planning/turning/results_voronoi_path/part_91.dat
results/planning/turning/results_voronoi_path/part_92.dat
results/planning/turning/results_voronoi_path/part_93.dat
results/planning/turning/results_voronoi_path/part_94.dat
results/planning/turning/results_voronoi_path/part_95.dat
results/planning/turning/results_voronoi_path/part_96.dat
results/planning/turning/results_voronoi_path/part_97.dat
results/planning/turning/results_voronoi_path/part_98.dat
results/planning/turning/results_voronoi_path/part_99.dat
results/planning/turning/results_voronoi_path/part_100.dat
results/planning/turning/results_voronoi_path/part_101.dat
results/planning/turning/results_voronoi_path/part_102.dat
results/planning/turning/results_voronoi_path/part_103.dat
results/planning/turning/results_voronoi_path/part_104.dat
results/planning/turning/results_voronoi_path/part_105.dat
results/planning/turning/results_voronoi_path/part_106.dat
results/planning/turning/results_voronoi_path/part_107.dat
results/planning/turning/results_voronoi_path/part_108.dat
results/planning/turning/results_voronoi_path/part_109.dat
results/planning/turning/results_voronoi_path/part_110.dat


==> data/voronoi_filter/results_obstacles.dat <==
7.45475,38.4776
21.3912,-13.4799
-1.62011,29.4285
16.617,7.9923
-9.8213,6.17594
-2.86467,29.5737
-4.15725,12.9876
4.95501,21.944
-4.08169,5.57852
5.6685,-8.71253
15.3597,-14.8331
17.9023,27.271
17.2322,27.8634
26.7982,26.8677
26.7774,27.7219
9.29053,11.7237
-1.98377,12.6777
6.42635,-14.3371
17.5472,21.1978
15.2718,4.10765
3.61771,22.0518
-8.31647,5.92
19.593,-14.6361
23.5919,-10.1129
15.1255,37.9039
-9.93015,39.8795
-5.20488,22.8081
2.5887,38.7803
27.1203,31.4181
26.9945,29.858
27.047,31.0651
9.74694,28.5119
16.0657,-14.9798
1.58236,12.3902
8.60655,38.295
6.70068,21.893
1.16599,22.2495
-8.8711,39.6595
7.29522,28.7096
16.2773,37.7213
16.4717,6.74776
13.8417,4.1781
17.5623,22.4977
26.7759,28.2604
24.9578,6.82619
10.4418,-9.05256
-9.06801,29.9842
6.44107,28.6887
16.7068,9.10672
13.2944,21.3164
-8.64495,-3.16141
-7.44422,-7.74489
-9.09074,-3.12548
7.60021,11.9049
15.4898,-14.8885
12.2815,4.30392
5.33399,12.1774
-3.9564,-13.455
9.14507,38.2964
15.977,11.1846
26.653,25.6232
27.7853,39.6648
24.4201,-0.39882
-9.15265,6.12202
23.7357,-8.32987
7.04637,38.4208
-9.31361,-3.10749
-6.70171,13.1479
5.31193,-14.2472
3.01319,5.09615
-1.02954,-3.86523
25.4819,12.2128
-3.29168,22.609
16.632,9.29223
12.6738,38.1016
-9.73666,30.0381
5.28927,28.8713
0.400505,-3.93568
2.36907,-4.00469
-8.16914,13.3111
-7.10931,5.86752
17.4889,22.1447
7.72981,-8.74414
27.5171,35.7831
8.16812,21.7298
-2.3074,22.5745
2.36582,38.7982
-9.88543,23.1855
13.7776,21.1877
10.2221,38.2993
-7.66393,39.607
-7.03584,-7.68809
-6.81295,-7.70606
27.4258,35.2072
23.3539,-11.3949
11.5488,21.3674
-3.91901,-13.5477
27.5516,36.7673
26.1318,19.1596
14.3754,-14.7986
27.6429,37.3432
6.24758,38.5301
16.2399,37.8141
-6.4635,-13.3874
-6.22655,22.9353
-1.60136,22.4278
12.8039,38.0463
17.7391,25.8036
-1.44526,12.6792
-0.821328,29.3192
-2.20666,12.6957
1.65305,-13.9971
-9.02329,13.2902
-6.21777,5.79563
26.4359,23.4871
15.7388,37.7199
-2.12924,39.2504
-4.47288,12.9682
12.7598,-14.8029
-5.51661,-13.3292
15.6551,-7.27448
2.65939,12.393
-3.82629,-13.5104
24.9952,6.73345
1.04463,5.16516
0.538636,-13.9072
23.9708,-5.9709
27.5861,37.7516
-9.62516,23.0748
6.78292,-8.80239
20.7613,-14.0573
26.635,25.4003
26.3086,22.4654
10.8876,-9.08851
0.627474,22.2481
27.4783,36.4143
0.162953,29.2847
-0.646474,12.5699
16.6304,37.648
26.5991,24.9545
26.5092,23.8401
17.403,-15.0876
3.32804,12.3391
26.9377,30.2663
1.63772,12.5203
26.4524,24.2485
-8.00084,5.93941
-9.75936,-3.07155
25.9535,16.3922
11.7343,21.4422
17.6146,37.6135
-5.34908,-13.4773
12.7372,28.3156
-7.08803,39.5157
3.88189,-14.1768
5.62365,21.8901
25.3741,10.8755
13.7588,28.1884
24.0456,-6.1564
2.41054,22.1043
9.41267,21.5845
4.65801,28.8325
7.81901,-14.3148
6.4299,-8.72906
17.4739,20.8448
-9.38364,29.9648
24.9233,5.84191
14.7993,21.0604
0.653438,12.5548
23.52,-11.0045
5.85399,-8.63775
-8.26111,6.05013
16.6141,9.06933
-0.847296,39.0125
8.52505,-14.4615
0.229733,39.0153
3.68184,5.04223
15.8469,11.2399
27.0498,29.9881
18.5752,39.5102
-6.85781,22.8965
5.09578,38.7127
9.38328,11.7611
26.277,20.4041
-4.31335,22.7362
25.2483,9.3153
17.7751,26.2493
3.77381,12.3032
-1.68665,-8.11943
6.96487,-14.3356
11.8718,-9.12301
27.029,30.8422
-0.460979,12.6447
-7.21817,39.5711
1.96868,-13.9776
25.2468,9.85381
13.7441,-14.8374
8.71463,11.815
23.6832,-9.53704
-5.07883,-3.44898
13.2871,37.9176
15.7501,-14.9992
25.6631,13.9031
15.0034,28.0432
8.8848,38.4072
14.8211,-14.8345
24.5488,0.0843342
24.5265,1.47699
2.49595,38.7429
-2.55889,5.54546
7.95323,11.8316
27.1742,32.0868
-8.95651,23.0209
9.01493,38.3518
0.93902,-3.93424
9.82496,-14.4765
6.4858,11.9948
6.44841,12.0875
-8.24655,-13.2436
-1.59745,-13.6901
-3.85881,5.56055
-1.80561,29.3537
3.62516,-8.45803
11.5594,38.1915
-1.79828,12.7525
24.5114,0.177082
17.793,26.4722
25.9506,17.4692
-6.98795,22.9519
25.4834,11.6743
16.898,20.9361
23.5934,-10.6515
-4.49884,22.6614
24.9938,7.27196
5.68701,12.1041
13.462,21.1683
15.5713,37.868
-8.14709,39.7357
8.87415,21.5831
24.2073,-4.15045
26.5423,25.3629
11.7269,38.0434
24.7256,3.3902
17.6148,23.7049
-4.72173,22.6794
17.5997,22.4049
14.5576,28.0791
-7.79726,-7.67157
-8.59603,-7.56228
18.8884,-15.0279
-7.0394,-13.2961
7.63706,-8.78153
-5.26433,-3.52376
-0.486943,22.3379
24.3676,-1.60598
5.59018,-14.1351
-6.01418,-7.81534
4.57337,4.97034
25.034,6.10218
15.0961,28.0805
3.77459,5.07961
24.1146,-4.18784
9.13034,-4.72936
16.7413,10.091
-7.75668,39.5696
-7.79407,39.6624
11.0695,-14.6218
16.3407,27.9353
4.51315,-14.1379
-4.78851,12.9488
11.3518,11.6921
6.25883,-14.189
13.2056,-14.8389
-0.0152084,12.6087
-4.71781,-13.4385
8.71054,-14.3867
-0.52433,22.4307
16.3813,-14.9604
-4.56562,12.9308
11.3526,4.46856
25.1764,8.42377
15.8763,21.0633
8.72527,28.6391
-0.412949,29.376
-1.7794,-8.15682
6.34033,38.5675
2.94906,22.1057
-0.553727,12.6073
0.831603,29.2308
-8.04634,29.8569
4.21224,28.8684
-5.47922,-13.4219
27.4438,35.43
17.5608,23.0362
-5.40913,29.734
19.8339,-14.4312
-4.83323,29.6427
-2.46693,12.8064
7.13912,38.4582
-7.44777,-13.3529
9.50933,-14.496
-8.93055,13.3276
-7.33298,13.1091
2.14618,-3.98671
23.6113,-10.4286
27.625,37.1204
-4.35807,39.4302
-4.17576,-7.82899
-2.71188,-13.6002
5.2633,38.5646
14.6397,11.2924
-8.01695,39.6803
10.5457,28.4026
18.0604,37.5775
25.2857,9.22256
16.8312,11.2054
1.73781,-4.04352
-6.82452,-3.39794
-9.09398,39.6774
27.3,33.647
1.74189,22.1582
7.10972,28.6348
10.2595,38.2066
8.21615,38.4611
26.0074,17.0609
1.92005,38.8342
27.1023,31.1953
0.200341,29.1919
6.39305,11.9574
18.6111,39.9559
24.9039,6.15754
25.8622,15.8163
-8.77101,23.0957
26.7084,25.7533
25.2109,9.40805
26.8478,29.1519
-1.07018,39.0304
25.8277,14.832
8.74402,21.6385
-6.63493,22.8785
3.52496,22.0144
15.4679,21.0065
-3.80423,12.9143
-2.48897,-13.6182
-9.6766,-13.1732
6.08806,28.7621
-8.97526,30.0216
6.83828,-8.67225
8.98554,28.5284
-6.2406,-13.4054
17.3656,-14.9949
-2.04322,-13.6541
17.6881,24.0579
11.7417,-9.06765
17.5331,-15.143
24.2792,-3.25892
27.1354,32.7181
-3.77483,22.7376
10.6125,38.1333
4.92153,-14.0811
-5.0673,-7.7571
16.9086,37.7602
10.1667,38.1692
8.56598,-8.94617
-4.36481,-13.5118
4.2676,28.9986
4.88901,4.98975
13.8369,-14.8
4.86617,-14.2113
-3.58868,29.4975
5.36339,22.0008
12.5923,-14.6548
3.19791,12.3945
-4.22793,39.3748
-1.86896,39.1397
26.6185,24.6389
25.1944,8.64665
24.5085,1.25411
9.95118,21.586
11.3892,11.5994
-0.398281,-3.8264
-5.279,29.6786
-5.41899,5.68635
13.7482,11.3643
6.65278,-8.74703
12.6899,4.36071
23.3166,-11.3021
16.0283,-14.887
1.05449,29.2128
-3.87492,39.3015
21.2984,-13.5173
27.5682,37.5287
8.48766,-14.3687
-5.39446,-3.4684
23.9348,-6.41667
2.68878,22.2164
3.35743,22.1625
5.94674,-8.60036
24.0233,-4.76374
-2.75316,22.6104
7.0617,11.9035
16.9198,-14.9589
25.1239,7.2166
0.947015,-13.8504
-3.41304,5.52461
-9.97818,23.1481
-1.48265,12.7719
-2.69714,29.4256
-5.12619,-13.4953
16.972,27.9741
17.7707,27.8649
-7.11009,13.0911
27.5322,37.083
17.724,24.5037
-8.13098,5.99477
-1.06693,-3.77249
23.4647,-11.1346
2.69756,5.07673
-5.5246,-3.41304
-7.40042,-3.30665
16.8418,28.0295
-5.68004,13.0206
10.0478,-14.4945
-6.5334,5.77621
10.5719,-9.10792
-9.62926,-3.12692
27.8033,39.8877
-3.6926,-7.95768
8.39846,-8.79806
17.6521,23.6121
5.7244,12.0113
13.1196,38.0657
0.943105,22.2675
24.0606,-4.85649
-2.73453,29.5183
5.62757,-14.2278
26.8342,27.3135
13.9631,21.2625
12.6258,21.3703
-6.20792,29.8433
18.4134,37.5042
15.5609,-6.77336
14.826,4.1436
23.6487,-10.5213
25.5042,10.8201
14.2493,11.4585
23.538,-10.7816
17.8319,25.841
2.53659,-4.1528
-3.86758,22.7003
17.7211,25.5807
-3.54317,5.57996
-8.86784,-3.14344
27.4244,35.7457
13.7329,37.8816
19.7785,-14.5613
5.80915,21.9648
3.34692,-8.57019
-1.99177,22.5939
27.0635,31.8265
-8.82246,-13.1523
16.343,6.2646
0.363117,-3.84293
27.2252,33.8325
27.2641,33.2012
2.39179,29.105
3.88543,-8.56875
16.5115,-15.0157
-5.03343,-13.4579
19.9266,-14.3938
2.4659,22.2344
18.4868,37.8572
10.6647,-9.07053
16.2891,5.59596
-4.48021,29.5694
-7.55585,13.127
-7.38885,-7.61475
24.0786,-4.6336
17.1208,20.9181
18.0343,-15.0488
-2.48544,-8.01016
-8.99798,-3.08809
26.0973,18.1753
-8.17648,29.9123
15.3043,-14.9632
-5.58729,13.058
-0.6618,39.0872
6.84945,28.7455
-2.13597,-13.6915
8.30217,-14.4435
25.8054,16.2247
-9.02251,6.06666
-8.70688,6.08608
-3.13558,12.8603
12.1727,38.0074
16.5422,8.17781
14.8585,-14.9273
16.5616,7.86218
8.75148,-8.87139
-0.936795,-3.82785
14.3535,21.0964
0.371113,-13.7591
-6.23388,39.5365
25.2303,9.09242
10.6273,-8.97779
24.1699,-4.0577
2.83755,29.069
3.659,-14.1588
25.6465,13.1417
26.9032,29.2821
-6.4308,29.8613
11.39,4.3758
7.58488,38.4223
-3.45121,12.8409
-9.70727,39.8615
-8.64088,23.0403
-3.96033,22.6629
27.0455,31.6036
-9.84058,-7.41706
-8.28394,-13.1509
11.9498,38.0254
6.6006,38.4568
8.29826,21.6744
-9.11526,6.02927
-8.45947,-3.08665
-7.08478,-3.28722
26.1483,19.9209
-2.78256,12.787
25.8069,15.6862
-3.28778,-13.5089
-4.04562,-7.88435
24.6386,1.19875
9.49809,38.2231
26.4014,22.5028
13.8409,11.4017
23.6128,-10.9671
-8.57752,13.2543
24.9413,6.0648
-4.8592,39.336
-6.05157,-7.7226
23.9154,-6.10104
-1.04421,29.3372
26.6516,26.1617
6.92748,-14.2429
26.1512,18.8439
-4.89977,-7.90521
-7.94627,13.2931
16.6042,-14.9783
15.0328,37.8665
23.5948,-11.19
19.7411,-14.4685
17.7736,26.7878
13.7402,21.2804
-6.60162,-3.41592
23.0577,-11.7299
12.8967,38.0837
26.2576,20.7197
-5.99489,5.77766
24.6207,0.975868
3.49148,-14.0107
3.84059,22.0338
10.7165,-14.5484
7.73035,11.8496
10.4049,11.6339
27.0125,30.0809
16.4228,11.1486
14.1899,-14.8734
27.1397,31.1025
-5.8094,5.85244
1.79725,22.2883
14.3795,11.4031
-4.38013,13.0056
12.9502,4.25
-6.14433,-7.75999
5.05166,-14.1365
1.85327,29.1035
-8.26923,29.8749
24.5624,1.92276
8.4323,-14.4988
11.4828,4.41319
1.03976,-13.813
0.493253,-3.89829
27.7328,38.4577
-5.23427,12.9847
17.5982,22.9435
16.4178,6.0791
6.80143,12.0142
9.95864,-8.92387
-7.84618,-3.27069
-0.531665,39.0319
17.5652,21.4207
16.4897,6.97064
8.21296,-8.87284
16.6563,27.9547
-4.13837,-7.92174
17.756,-15.1609
14.186,21.2445
16.5636,27.9173
3.27346,4.98543
-4.81056,-13.4758
10.1187,21.4379
-0.123286,39.0887
5.17789,21.926
-9.2615,39.8256
16.8052,20.8987
14.9561,4.08824
2.48453,29.1424
25.666,12.8261
11.5755,4.45057
16.5824,7.00802
24.2253,-3.92757
27.0304,30.3037
18.4314,37.7271
6.03594,-14.171
16.4164,6.61762
27.5531,36.2288
24.6703,3.26006
26.057,19.345
5.97667,21.8167
5.5309,21.8527
-7.35146,-7.7075
18.596,38.656
15.7835,21.0259
-7.63796,29.9137
12.2654,38.0448
13.9345,4.21549
13.6514,-14.8748
9.1604,11.7791
7.80777,38.4043
-5.78078,22.8994
16.4358,6.30199
-7.88682,39.625
0.654224,5.33123
-2.11391,12.7331
-9.30953,23.0942
23.5739,-10.3358
27.3166,34.4084
16.4187,-15.0531
6.03203,21.9469
16.4628,37.7961
-1.29306,39.0484
12.188,11.4901
3.36621,5.02282
-9.13137,39.7702
25.1584,8.20088
-7.9536,29.8943
11.9945,21.3315
27.0858,30.4339
-5.96628,22.8246
14.4089,21.2265
-7.23944,5.92288
17.5772,37.7062
25.9715,16.6151
4.81754,38.6005
24.387,-1.92162
26.3446,22.9112
25.9492,18.0078
-4.70309,29.5873
-7.89354,-13.317
-7.62329,-3.28867
3.43967,-8.5328
8.07537,21.6924
-3.80344,5.69068
-3.48859,12.9337
17.3991,21.0303
9.51288,-8.88792
-6.68638,-13.3695
26.1124,19.4752
15.1889,28.1179
14.587,37.9025
12.4996,-14.6922
4.21957,12.2672
1.02852,38.9061
27.1757,31.5483
-6.8952,22.9893
-1.55333,39.1591
-9.89595,-7.5472
12.3582,38.0822
13.0902,28.2423
16.274,4.29604
-7.52646,22.9504
11.7008,-14.5829
13.6027,37.937
-1.546,22.5579
-4.80701,-7.86781
3.30207,22.0324
16.31,4.7418
1.38887,22.2315
16.8158,37.7228
27.7659,39.9805
14.1119,28.115
-1.6902,-13.7275
7.24719,11.9782
-0.747214,22.4486
17.5885,-15.0128
16.6377,21.0468
12.1888,4.26653
17.7945,25.9337
-6.31052,5.75824
-6.45994,-7.7794
-8.48399,6.0681
16.5077,7.19352
24.1131,-3.64932
17.5774,23.7976
25.9521,16.9307
9.31992,21.5471
16.6004,7.23091
16.7054,9.64524
-8.70766,13.3097
9.73576,-8.9059
-0.884684,39.1052
11.6789,21.312
26.6724,25.3075
17.8484,26.6023
13.0795,11.4182
0.56069,12.5174
23.74,-9.94542
27.4273,34.6686
16.6184,7.45379
8.49175,11.833
-6.79367,5.88693
11.4261,-9.08706
26.1663,20.1438
-7.01656,5.90491
-9.99693,30.1488
1.60767,-3.98816
-8.10644,-3.15996
6.1808,28.7994
26.1828,20.9052
6.65596,38.5869
27.1922,32.3097
11.4373,28.3307
16.2546,4.61167
-5.81018,13.076
-2.87531,12.7496
-6.03228,5.8704
23.6279,-9.66717
26.3101,21.9269
10.6237,-14.5858
9.56144,28.4371
1.35148,22.3243
-3.33958,-8.03101
-0.245426,29.2279
25.7709,15.2404
-1.28573,22.4472
-3.73745,22.6449
-5.81751,29.6772
27.6386,38.9588
25.1915,9.72369
25.5761,11.7117
15.5874,4.12707
18.4688,37.6343
2.54459,-14.0689
-5.45638,5.77911
-7.8008,-13.2796
-4.5176,29.6621
15.0775,21.1726
15.5866,11.3506
13.8256,37.919
24.423,-1.47585
-9.79268,23.2229
-0.791936,39.1426
27.4812,35.3373
25.699,14.3489
15.2816,28.1553
0.530641,-3.99104
1.13737,5.20254
-9.00123,39.7148
24.9219,6.38043
9.39392,28.5852
2.10555,38.909
9.9551,-14.5319
6.70459,-14.2249
-8.56218,-13.2631
-2.98338,39.2296
23.6458,-9.44429
3.2686,-13.9927
1.76052,29.0661
-7.35503,-13.3155
0.0141842,22.4321
6.83082,21.8376
4.08211,28.9238
7.41063,-14.3716
4.60198,22.0173
25.9356,16.1693
12.3102,21.3509
17.8096,27.2336
-5.53927,29.7894
16.6457,11.1307
-7.16952,-13.2408
2.09882,-14.033
-8.68234,-3.06866
16.3071,5.81883
-2.91269,12.8424
12.5143,28.3336
9.28645,-14.478
0.81297,22.3228
-7.1922,29.8778
12.6297,-14.7476
0.976407,-4.02699
-2.79789,39.3043
7.89733,-8.89225
5.81306,-14.153
5.01836,12.158
26.9046,28.7435
5.77976,12.1414
-6.90571,-7.74345
-8.90848,39.7522
2.27307,38.7608
-4.49492,-13.4564
10.8133,11.6907
-2.81994,12.8797
3.76647,28.9044
7.05761,-14.2983
24.4905,1.03123
-6.3193,22.898
-6.57158,13.0925
8.16079,38.3309
12.8152,-14.6728
13.7116,4.23346
17.6716,23.2965
26.0391,19.1222
-8.33577,-7.67301
25.5897,13.5501
20.5758,-14.1321
25.717,14.5718
24.5445,1.69988
5.1818,-14.1919
16.3279,4.96469
-1.4232,39.1038
26.2382,21.0354
9.72097,38.2051
13.4285,-14.8568
2.75947,-4.17077
27.6925,39.6274
23.758,-9.72253
-0.491028,-3.86379
8.50238,28.6571
-9.78469,13.3068
1.48553,-13.8489
-5.18625,29.716
26.331,21.0728
6.11427,-8.74847
5.44562,-8.69455
25.139,8.51651
10.8466,-14.6038
-4.0978,39.3194
-4.53623,22.7542
27.6221,38.1974
-8.39203,13.3291
9.51342,11.7058
-7.1286,-7.72548
10.4936,-14.5305
9.81372,38.2425
17.9397,27.1782
-9.91483,13.3621
3.45896,5.06021
-8.67827,23.133
15.5803,-7.08899
25.8788,16.5777
-0.528416,-3.77104
12.8567,11.4362
7.16508,28.7649
-5.25632,-13.4399
27.5128,37.3986
-8.24302,-7.63562
-6.5708,5.86897
18.7053,39.4548
25.0671,7.62498
25.0657,8.1635
26.0031,18.6764
13.5253,11.3823
15.969,21.1007
0.293088,29.2293
4.29381,-8.51194
19.8712,-14.5239
25.103,8.07075
24.3647,-0.528956
15.3004,21.1546
26.9017,29.8206
24.5984,2.36853
7.362,38.4402
17.9757,27.624
-5.94765,29.7326
0.0328175,29.3401
16.6857,37.7781
-9.77405,30.1308
8.93751,11.7971
-7.28495,29.8404
-6.27799,-13.3126
8.43585,-8.89081
17.5234,23.129
-6.30066,29.8059
24.763,3.29745
-6.18916,22.8426
4.8729,38.7307
8.4284,21.619
7.19129,-8.74559
3.07511,-4.15135
2.70742,29.1244
26.0599,18.268
-5.43185,-3.37565
27.4064,35.5228
26.7623,26.422
-3.36579,29.4795
13.5653,38.0297
18.4247,-15.2149
12.2434,11.6202
26.704,27.3688
15.4785,37.8306
16.5062,7.73203
1.60442,38.8148
0.876325,12.5368
-4.6737,39.4107
27.405,36.0613
2.29904,29.0676
11.2438,38.1721
-5.97361,39.4258
26.1857,19.8282
-9.32828,30.0949
-6.04039,29.6952
-3.9417,29.5708
-4.98608,-3.41159
8.20142,-4.56472
7.32143,-8.80095
-9.45373,-13.1912
-2.22198,39.213
17.6701,23.835
6.2102,38.6228
17.1948,27.9562
7.69296,11.9423
-6.86515,39.4977
-4.88925,22.8275
-9.80002,39.8241
-3.29901,39.2102
24.6178,2.0529
16.599,7.76942
-0.0452617,-3.89974
27.2281,32.7554
27.4992,35.5602
-8.80041,13.2723
3.97073,21.9785
17.5479,27.8828
16.6709,8.66095
27.3194,33.3313
24.9427,5.52628
8.43903,38.4431
26.4165,23.8027
-3.1167,-8.04899
26.1692,19.0668
26.4,23.0413
17.5219,37.5761
-1.843,29.4464
-0.0785637,22.3947
2.02013,22.2704
12.9453,-14.7282
17.3063,20.9929
25.3216,9.66832
24.4755,-0.268685
3.21996,38.8191
-3.99772,22.7556
-5.58651,5.83446
-3.08755,29.5917
14.5764,21.0784
1.4369,38.9629
-4.76645,39.3734
19.5556,-14.5433
27.3539,34.3156
17.0281,20.8807
27.5847,38.2901
3.97463,-14.1394
5.49743,-14.1724
6.13277,12.0681
-0.914076,29.2818
17.0093,27.8814
-4.52746,5.61447
-7.66711,-7.72692
4.79626,4.95236
3.21678,-8.51483
7.75974,21.673
9.1857,-4.59922
-3.07613,39.1922
25.0865,7.30935
4.61076,4.87759
20.1121,-14.319
-9.88951,-3.01619
8.399,11.7956
-7.74935,22.9684
-4.45753,-13.5492
8.33156,-4.62008
-1.41995,-3.69915
16.6349,8.2152
27.318,33.8699
-8.9526,-13.097
0.467942,12.48
18.6499,39.3247
27.5667,38.0673
-4.65837,12.8934
3.30598,-14.0855
1.92739,22.233
14.8252,11.3672
1.78992,38.8895
11.7049,11.6188
10.7686,28.3846
4.91028,38.6379
27.6789,37.789
8.38367,38.313
-0.394195,22.3753
-7.87071,5.88406
5.11111,12.1954
17.5069,22.3676
4.06738,-14.102
-2.15863,29.427
-4.18321,22.6808
12.9494,11.4736
15.1742,-14.9079
17.7765,25.7108
0.404591,22.266
25.7199,13.4947
20.8167,-13.9271
14.5096,11.3478
3.13455,22.1805
21.3358,-13.6101
-4.41343,39.3
26.758,28.0375
17.4918,21.0676
-4.54032,-3.44754
12.7634,-9.1949
-5.90292,13.0386
-2.96727,5.48865
8.6178,-14.4241
24.2059,-3.61193
9.99603,-9.01662
12.8861,21.2596
17.5263,22.0519
-3.98972,12.8395
3.37607,29.0705
4.42395,-8.5673
-3.19893,22.6463
26.4913,23.6172
8.00859,11.9617
9.73221,-14.5139
27.0484,30.5266
9.37919,-14.4406
6.83882,11.9214
26.6545,25.0847
25.6616,14.4416
-3.74478,39.2461
27.5488,37.8444
4.93625,28.9447
17.8678,26.2867
-4.03444,29.5334
7.8564,-14.4075
8.9669,21.6205
-4.60301,13.0235
-8.43675,30.023
3.07919,22.0504
16.3854,11.2414
16.7678,20.9914
0.207671,12.5908
-1.06284,22.4292
-5.02991,-7.84985
16.6751,20.954
13.0268,38.0283
-2.15129,12.8258
15.4305,21.0993
16.3251,6.04171
10.6832,11.746
-9.21678,23.1316
26.9916,30.935
-7.46233,5.94085
16.5645,6.78515
11.4225,-14.6951
4.20106,-8.54933
-1.10757,39.1232
27.6056,37.436
15.9503,28.1014
26.8838,29.5977
8.84476,11.7597
-5.1961,5.66838
23.6293,-10.2057
-5.16749,22.7153
17.7226,25.0422
6.39251,-8.63631
15.4011,11.2759
-3.32107,12.7856
18.5241,37.7645
-7.47844,39.6818
16.7428,9.5525
1.593,29.2142
27.4229,36.2842
-5.27166,13.0775
-3.566,-13.6211
8.55444,-4.63805
-6.06312,-3.41447
-5.87762,-3.33969
14.194,11.3283
24.134,-4.50347
6.82349,38.4388
26.5782,25.8087
-9.58386,-13.1358
-3.93436,12.9696
27.1577,31.3254
18.1644,-15.1041
13.265,11.493
27.1936,31.7712
5.22591,38.6573
-3.82274,-7.90232
15.0221,21.0425
12.1465,-14.6189
-8.00962,23.0791
0.590086,22.3408
-8.64821,39.6415
2.82769,5.02138
4.28635,21.9979
-6.67232,22.9713
26.3489,21.2956
15.8316,37.7573
4.07093,-8.49397
8.25353,38.3683
18.6305,39.6403
-2.02849,29.3717
10.4824,38.1886
12.5405,-9.17693
12.0538,-14.6563
10.3042,21.5126
23.5754,-10.8743
-1.27827,-8.06263
12.3288,28.2588
-7.83465,-7.57882
0.245063,12.498
14.539,21.1712
-4.45401,-7.94116
4.44246,12.2493
-8.90115,23.151
-4.74048,29.6801
13.4887,4.25143
13.0236,-9.30562
16.1178,27.9533
16.5155,11.186
26.111,20.0137
2.09082,-4.11685
23.6861,-10.6141
25.5402,11.2659
0.914495,5.22051
-5.14074,5.79851
6.61539,-8.65428
-6.87657,29.8972
27.4948,37.1757
26.4388,22.4101
9.53872,-4.67256
-6.36402,39.5919
15.6731,-7.0516
9.05965,21.6579
27.1728,32.6253
-7.09945,29.9152
25.8982,16.2621
9.22309,-4.69197
26.024,17.8223
11.3739,38.1167
3.25735,38.7263
-4.29471,29.6441
26.3475,21.8342
16.6335,8.75371
7.15036,-14.2609
0.181707,22.284
-9.82941,30.0007
0.682834,22.3782
10.6679,38.2634
4.82487,21.9993
10.3896,38.1512
9.06356,-14.46
16.292,4.51892
15.7541,11.2025
7.28404,-8.7082
-7.21083,22.9698
2.28431,-13.9582
24.0621,-5.395
24.1491,-3.20356
17.811,26.6951
26.6005,24.416
15.2076,21.1172
26.3281,22.1498
2.4739,12.3183
26.0779,18.4909
3.39873,-14.0481
2.38193,5.05731
25.5193,12.12
16.8792,27.9368
18.6102,-15.1401
17.6838,25.6734
3.63634,28.9597
-2.84591,22.573
25.5538,13.1043
13.5807,11.5124
9.94385,38.1872
4.95892,-14.1739
26.96,28.8737
-4.23112,-7.95912
-9.17547,-13.079
25.8953,17.3391
17.4724,21.3833
5.27064,21.9634
-7.04738,-3.37997
27.4977,36.0987
-9.00441,-7.61909
25.7005,13.8104
-2.68981,12.8244
12.9974,28.2049
-0.505697,29.3386
17.5278,21.5134
27.369,35.6155
21.4285,-13.5727
4.88823,12.2133
7.0537,21.8196
17.8081,27.7721
25.3935,10.5599
27.2971,34.724
9.31584,-4.65458
27.2806,33.9626
25.2662,9.53819
27.1548,32.4024
2.56743,5.13209
-3.0688,22.591
11.5201,4.32044
27.4452,34.8915
11.3365,38.2095
17.6507,24.1506
27.7119,39.3118
21.0949,-13.815
19.1293,-14.823
-4.78773,5.72519
-8.32932,-3.142
1.09921,12.5189
25.7903,14.9248
27.0096,31.1579
7.78571,11.9797
16.1958,-15.0351
25.07,6.54795
-3.53332,29.6276
14.0638,11.3837
25.3381,10.4297
23.8974,-6.32392
-0.483033,-13.7799
-4.11986,12.8948
16.6083,11.2234
27.589,36.6746
0.43134,5.3492
12.7224,-14.7102
-9.60653,29.9827
15.397,-14.9259
9.10768,38.3892
16.686,9.96087
0.690829,12.4621
1.57437,22.3063
13.5173,21.2984
-7.37769,29.803
16.4148,21.0648
5.9432,-14.2084
-7.12542,39.6084
10.4009,-14.5678
27.3015,33.1085
3.88861,38.7652
9.00429,21.5277
18.5975,38.1175
17.6371,22.3122
16.6155,8.53082
27.7148,38.2348
3.04571,-13.9747
-9.37553,6.13999
-4.04916,-13.4924
10.8502,-8.99576
14.8099,37.8845
11.9646,-9.08562
-3.71148,12.9516
16.3033,28.0281
18.6154,38.3404
16.2158,5.24293
8.97082,-14.4974
17.5953,24.0205
13.8742,-14.8928
27.7493,39.2191
3.55092,12.3212
16.3294,4.42617
27.1907,32.8482
-5.16002,-7.79448
1.83464,22.1956
27.4409,36.5071
17.742,24.7265
26.7939,28.4833
-6.73177,-3.36055
-4.13519,39.4122
-8.19919,-3.19735
-3.58056,5.67271
-1.94692,-8.00871
27.5157,36.3216
-4.96336,29.6981
23.0203,-11.6372
4.39774,28.9432
24.116,-4.72635
12.7273,4.26796
17.5817,22.1821
16.8606,21.0288
25.1419,7.43948
13.261,-14.7087
-7.14669,5.96026
-6.96931,29.8598
10.0852,-14.5873
9.22718,21.5097
-5.14886,29.6233
11.0731,-9.01373
14.8626,11.2744
25.7156,15.1103
-6.7724,39.5351
7.20247,28.6722
17.7779,25.1723
-1.95438,22.5011
14.9554,11.3118
-9.46905,13.3262
18.5062,37.5416
12.6632,21.2775
13.2203,28.1869
-1.32312,22.54
4.37177,38.6365
16.4741,-14.923
-5.86475,5.7223
-7.71603,-3.32606
25.2094,9.94656
8.58449,11.8704
6.75671,28.7081
11.5194,11.544
14.3161,21.1891
27.5351,36.0059
11.9237,-14.6009
11.9124,38.1182
16.7787,9.99825
-4.62898,22.7168
13.9443,28.2631
27.2986,34.1855
-0.145344,12.6641
0.501248,-13.8144
12.8561,-9.15751
-8.94905,-7.48895
-5.78812,39.5006
10.9541,28.4594
5.80182,38.566
16.5947,9.38497
25.7695,15.7789
-8.03902,13.2557
20.9094,-13.8898
-6.48616,29.7311
-8.61492,13.347
-7.68521,5.95883
27.3899,34.7614
15.9356,-14.9244
2.20629,29.0302
-7.25874,-7.67012
4.66612,5.00773
-7.44105,39.589
-6.95463,-3.34258
27.0994,32.2723
26.6365,24.8618
3.66255,-8.55077
1.1286,22.3423
19.3148,-14.7482
27.0815,32.0494
17.6672,24.912
27.7508,38.6805
2.47468,5.0947
13.3318,21.2236
1.07715,-13.9057
14.6405,4.06882
8.96282,-4.58125
-5.65473,-3.35768
16.5271,6.87789
17.0874,-15.107
6.57855,12.0322
4.03408,12.1925
-9.6177,-7.43504
3.57298,38.7458
16.6529,8.43808
-7.14748,13.1838
16.1584,-14.9424
3.53241,-8.49541
9.35323,-4.74733
0.850357,22.2301
3.17939,-8.42208
-6.67965,39.5725
6.62657,28.7635
20.5384,-14.0393
20.6686,-14.0947
5.08514,21.8886
17.6356,22.8507
10.1741,21.568
-7.64782,5.86608
4.66534,12.2313
27.7688,38.9034
3.0418,22.1431
16.1993,4.48153
2.1689,29.1229
-0.041176,22.302
24.5308,-0.138549
26.2562,21.2583
7.90052,38.4417
17.4544,21.1604
-9.13809,-13.1718
-0.951464,29.3746
25.9147,17.0235
2.05344,-4.0241
27.5337,36.5445
-3.1803,29.5543
3.93725,-14.0466
14.0005,21.1697
18.376,37.597
-0.709826,22.3559
23.4093,-11.2647
3.49635,4.96745
7.14645,21.857
9.63556,21.5665
17.8275,27.4565
7.77837,28.5809
14.5983,-14.8166
-3.71881,29.5528
9.25314,11.8165
17.8649,27.3638
25.6976,14.8874
18.5946,39.1945
3.32071,28.9403
27.3719,34.5385
27.5308,37.6215
-6.09641,22.88
-0.754548,39.0498
7.32461,38.533
5.93928,21.9095
5.93195,38.5107
-7.60058,29.821
-6.81651,-13.3141
23.5574,-11.0972
-9.40636,-3.14488
1.67589,5.20398
-9.12403,23.169
7.33261,28.6168
27.6415,37.8818
10.4977,11.6713
-8.48478,13.2917
9.05232,38.2591
-9.17939,23.0389
17.9009,27.8095
25.1404,7.978
12.4477,-9.21431
17.847,27.1409
11.8309,-14.6383
2.06143,-13.9402
-2.66042,22.6478
8.45436,11.9258
13.51,37.8996
5.35605,38.602
25.0297,7.71773
0.991131,38.9988
16.2697,5.91159
23.5021,-11.2274
-0.999493,12.6432
-1.5754,12.7345
16.4868,8.04766
3.99747,5.06164
-0.238092,12.6267
-4.42485,29.6995
24.7105,2.09028
-4.02633,5.70865
3.03447,38.7443
23.6667,-10.2984
10.3117,-8.9972
26.7263,25.9762
11.7382,-14.6757
-9.87666,6.0458
-0.520421,-13.6872
2.28041,22.1596
-6.65368,29.8792
11.9092,-9.21576
9.79899,-4.78328
6.37772,38.4747
17.1689,37.6494
-9.2909,30.0022
12.9341,37.9909
-8.78153,-7.63706
10.8427,21.5141
-8.81574,39.7896
26.9391,29.7278
-1.90954,-8.10146
-9.79675,-2.97879
14.4569,37.9579
17.5831,21.6435
25.5207,11.5815
5.94728,11.9933
13.3911,-14.7641
13.6188,4.19607
1.00646,12.4815
24.5668,0.307218
-9.5365,-3.08953
20.4831,-14.1694
27.658,38.6432
26.3115,21.3884
8.73994,-4.56328
25.7724,14.7019
-5.07082,-13.3651
8.17558,-8.78009
-9.39482,-7.45301
16.2711,5.37306
4.06348,22.0159
0.523306,12.6102
8.82944,38.277
16.7219,10.4066
6.61185,-14.2623
18.9438,-14.8978
26.8493,28.6134
-7.6566,23.0058
14.966,28.1359
-3.16154,22.5536
-5.98503,29.8253
-3.27305,29.5169
2.68145,38.8176
-0.635833,29.394
-3.00544,12.805
-4.2685,-7.86638
13.8043,4.27085
-5.84023,-3.43245
-8.15382,-13.2063
-2.7605,39.2116
-2.93866,22.5356
25.8234,16.4476
3.19057,28.9957
10.1406,-14.4571
7.7672,-8.83689
-9.76263,39.7314
4.55408,-8.62266
4.92561,12.1206
-4.61035,29.6247
17.7959,25.3952
25.3396,9.8912
6.93156,11.9588
-1.90635,39.2325
11.2812,38.0793
10.1927,28.4759
25.6286,12.9188
27.0843,30.9724
0.783577,12.4994
23.6652,-9.75992
11.9659,4.28449
0.868991,29.138
-5.11947,39.4467
-3.42915,39.2655
25.1778,7.88525
-9.71399,-13.0804
2.4992,-4.06005
-0.0826493,-3.80699
25.2123,8.86953
19.6857,-14.5987
1.83055,-4.00613
-9.23084,-13.2091
7.77038,38.497
7.72626,-14.3522
26.3669,21.5185
22.8722,-11.8047
25.6092,13.2345
8.66191,38.4251
17.9383,27.7168
14.0932,21.2071
27.336,34.0927
-3.91549,-7.93971
-2.74439,5.47069
-3.76606,5.59794
19.4075,-14.7108
-3.62606,29.5902
-5.39038,22.7333
-3.37697,-7.93827
-3.96766,39.2641
7.98262,21.655
2.87494,28.9763
-2.45159,-13.7109
0.255701,29.3221
0.14432,22.3768
13.1349,11.5483
17.8664,26.8252
27.1713,33.1638
16.2106,27.9907
11.1623,-14.5844
13.0642,37.9356
8.87807,-14.5348
17.8498,26.0638
-4.63631,39.318
-9.37631,13.3636
13.9077,21.1323
27.0829,31.5109
-4.87062,29.7355
-3.63592,5.54257
0.307757,-3.97307
7.0058,-8.82036
12.4883,38.0269
-9.12813,-3.03272
-4.30457,5.59649
4.46452,38.6739
16.2934,3.9804
3.12722,38.7817
6.73807,21.8002
-2.95741,29.5363
11.3071,28.3861
8.87007,-4.61864
-7.77874,13.145
8.89279,28.491
-6.34869,13.0746
-3.45042,5.61735
-1.82424,22.4458
24.2928,-1.42049
27.2296,32.2169
18.5572,39.2873
27.7867,39.1263
7.71502,38.3669
26.6695,26.3846
1.81588,29.1963
-9.22729,-7.60111
7.15444,11.9409
0.4085,-13.8518
14.2501,4.2349
8.62188,11.7777
25.9161,16.485
13.0381,-14.6908
1.03585,22.3049
11.6454,-14.7131
25.3561,10.6526
-4.4061,22.6988
16.7025,10.7223
8.74793,-14.4794
6.61593,11.9394
15.9396,11.2773
12.2249,-9.19634
10.6198,21.532
13.4246,21.261
24.6552,1.96015
-0.190066,29.358
12.8487,21.3523
-9.35099,-3.01475
-8.77509,-3.10605
-5.92143,-7.77795
-6.88642,5.84955
-4.16458,29.5888
26.3266,22.6883
-0.33084,12.5893
8.04598,11.869
15.691,-6.82872
10.531,-14.6232
9.30117,28.5478
-5.32624,5.72374
-4.6215,-7.79304
-9.62125,-13.0431
7.87112,28.6183
27.2073,33.6096
13.3578,11.5304
0.177622,-3.91771
26.5286,23.5245
-6.28191,22.8052
-3.09819,12.7676
8.79205,38.3698
5.76125,-8.67514
-6.11046,-13.4608
-7.03267,39.6458
-6.59362,-13.3321
-0.598445,29.3012
-7.27761,13.2392
14.7284,-14.8719
7.33994,12.0156
11.2406,-9.16184
14.8359,28.1913
24.5818,1.60713
12.1059,28.2768
10.7874,21.384
-3.97908,29.6636
5.1485,12.1026
14.2867,11.3657
-2.39623,-13.5808
3.70312,38.6904
7.67445,-8.87428
-4.91865,13.0041
-8.418,23.0223
9.77315,-8.99864
15.2931,37.7558
3.23529,12.3017
8.80738,11.8524
11.151,38.1347
17.435,21.476
-8.54813,23.0777
-8.98512,5.97392
6.27355,28.8368
2.05019,38.7788
25.1749,8.96228
14.1566,11.4211
27.3884,35.2999
-5.61735,-3.45042
-6.12502,5.83302
-8.29194,-3.23474
17.7017,25.8963
26.2051,19.5126
13.3799,37.955
12.1839,-14.7116
-8.19511,23.0044
25.8097,14.6091
-3.1348,5.63677
-4.75034,5.63243
-9.26823,-13.1164
10.3228,28.4206
4.01875,38.7098
10.9061,11.7281
17.6191,22.0893
-4.05308,22.6255
21.4839,-13.4425
-3.6447,22.6823
24.5998,1.83001
3.68106,12.2658
-8.55223,-3.12404
26.5107,23.3016
16.697,-14.9409
12.3694,-14.6368
-8.3767,-13.1883
7.82309,11.8869
26.0585,18.8065
-5.50188,29.6966
17.1021,27.9188
17.9303,37.6329
15.9137,20.9706
26.5797,25.2702
-4.90332,-13.5132
1.98341,29.0482
4.17485,28.9612
16.1999,11.1666
-2.4189,29.5378
8.76266,28.5464
18.5931,39.733
3.39482,22.0698
6.15484,38.4927
15.7942,37.85
8.6993,38.3324
3.52887,-14.1034
9.10095,-14.5528
-6.33335,-13.4428
24.1865,-3.2963
16.2007,3.94302
27.8047,39.3492
24.4187,0.139694
26.0225,18.3608
12.18,21.4063
-7.99098,29.9871
1.4904,5.1292
27.5502,37.3059
-2.8833,22.6658
-8.42208,-3.17939
-1.02155,-13.7814
13.9184,37.9564
17.7434,24.188
-6.47805,5.90636
12.0205,11.6382
26.364,22.5956
17.6259,-15.1056
24.2569,-1.86626
-5.7434,22.8067
25.6825,13.5875
-4.982,22.7901
25.612,12.1574
6.22552,12.1055
-8.78507,-13.2451
18.2018,-15.1969
25.7019,13.2718
26.8867,28.5206
17.5429,22.8133
25.5222,11.043
9.63947,-14.5513
-1.538,12.6418
-3.76684,12.8215
5.72031,-14.1904
26.7235,27.0532
-5.59463,29.6592
6.91623,38.4762
-4.4914,-7.84841
-1.25243,-3.84726
17.9415,-15.0862
26.9197,30.0435
14.8546,21.1906
13.3032,4.17666
14.2875,4.14216
14.3347,28.0971
-4.94461,22.6974
-7.31091,39.5337
-3.98894,5.6159
17.6493,24.6892
-7.36958,5.97824
15.245,21.0245
8.04189,-14.3328
-9.98551,39.7493
-5.34552,-7.86926
0.367203,22.3588
-2.66775,39.249
3.14255,12.2644
26.5078,24.3786
14.6023,11.3852
25.9327,17.2464
13.614,-14.7821
-7.00201,-13.3889
-6.99846,-7.78084
16.3639,5.41045
7.50338,-14.3342
12.6185,37.9715
10.2707,-14.5125
23.7221,-10.1683
18.2571,-15.0667
15.271,11.3312
-2.58173,-13.6556
14.8473,37.7918
-5.0935,29.7534
-8.49211,29.8929
0.337811,12.5354
24.5833,1.06862
-3.32029,5.56199
13.6181,11.4196
-8.72616,-7.50692
25.6437,14.2187
24.5473,0.622849
26.9751,30.1736
25.8816,15.5007
27.2792,34.5011
-5.29016,-7.73912
12.0052,38.1556
13.1357,4.32478
25.2648,10.0767
25.4309,10.4671
7.42536,28.6542
-8.23983,39.6983
17.7794,24.6338
-1.77622,39.1771
-6.76915,-3.26781
26.2023,20.5896
2.25101,12.3363
1.14723,29.2502
23.6638,-9.22141
9.03026,11.8345
7.94915,-14.3701
27.607,36.8975
-3.84895,29.6082
4.1115,38.7472
-2.65164,5.50808
24.2943,-1.959
5.04775,21.9814
21.243,-13.6475
17.4904,21.6062
-6.14114,39.5739
-8.91521,-13.1897
12.3956,37.9895
16.65,9.51511
-5.75073,39.4079
26.9557,30.4892
0.490004,38.9046
26.0764,19.0294
17.8455,27.6794
24.1505,-3.74207
8.93343,-14.4046
-4.71426,-7.83043
-4.14191,-13.5298
21.9282,-12.94
-2.38151,29.445
12.533,21.3329
11.8358,4.33986
12.5972,4.32332
-9.26468,-7.50836
26.382,22.8184
-0.0599304,29.3027
10.178,-14.5499
-1.15968,-3.80987
16.9572,-15.0517
26.4553,23.1715
25.1599,7.66237
16.5451,7.10078
6.66396,28.6707
11.482,11.6368
1.34415,38.9255
13.1829,28.2797
27.6595,38.1046
2.59604,22.1791
5.75379,21.8347
6.00264,12.1235
11.9285,4.37725
-4.27205,-13.4744
0.738855,29.1934
18.5615,37.6717
2.96769,29.0137
11.0209,38.1901
17.5443,22.2748
0.784355,5.27588
26.4733,23.3943
-4.66637,22.8095
-6.12581,13.0566
4.57259,12.1939
5.13317,38.62
-9.46827,6.1026
15.8095,11.3327
26.006,17.5994
8.34628,38.4057
-0.171311,22.3573
-3.04283,12.8977
17.7974,24.8567
6.9422,28.7829
2.78952,12.3377
12.8193,11.5289
26.6501,26.7002
27.7134,38.7733
2.85222,-4.13338
7.02431,11.9962
10.5083,28.4953
15.709,-6.60583
-5.77279,12.9833
18.6655,-15.0099
2.52925,12.4484
12.8201,4.30535
14.3641,37.9205
7.96387,28.6557
8.67724,11.9078
17.0387,37.7048
24.3496,-1.82887
8.88161,-8.92675
-6.77913,-13.4068
24.9758,7.04908
-4.50293,-3.54029
3.06044,29.0511
0.935771,38.8687
-5.99567,13.0012
0.0702051,29.2473
-1.68347,39.2145
10.5645,21.4019
-3.34311,-13.639
27.6041,37.9745
3.05058,5.00339
16.946,37.6674
-6.38608,13.1673
25.7918,14.3863
-0.401529,38.9765
27.8406,39.795
16.2532,5.15018
5.90989,12.0861
26.313,20.8499
0.545364,39.0348
16.2352,4.9273
-5.04144,-3.54173
-6.19325,-3.35912
1.58314,5.16659
6.52264,-8.69167
-6.94664,-13.2587
4.6059,-14.1006
11.5562,-9.14242
15.2263,28.0252
-2.53028,22.5924
25.5358,12.8814
9.69891,11.7805
13.5815,4.28882
4.02608,22.1086
-8.67027,13.2169
13.3024,11.4002
-3.51064,-13.4909
2.63342,22.0863
15.9617,37.7019
-4.92598,29.6053
6.47781,21.9109
1.83855,-13.9223
-7.27028,-3.362
3.54359,28.9224
24.9967,6.19493
18.7583,-14.9726
-8.44738,13.1989
27.2116,31.994
-2.68903,5.60082
26.7788,27.1834
-1.31512,12.6238
16.7205,10.9452
24.6027,0.752984
11.0842,28.404
12.6444,28.2782
2.40646,-4.09743
-9.24618,13.3082
-1.96171,39.1023
17.0835,21.0109
16.3701,37.7587
-5.82868,-7.74056
10.0366,38.2246
10.397,21.55
4.62062,28.9252
13.1682,-14.7461
15.044,-14.8525
-6.25594,13.1119
7.37733,11.9229
5.27863,12.0472
0.0221756,12.516
-2.17726,22.5191
17.0647,28.0115
26.722,27.5917
26.2741,21.4811
6.56003,-8.78442
24.1325,-3.96495
-6.41205,22.8606
14.7431,28.1539
15.4919,-8.74192
5.46413,12.122
16.1813,4.25865
9.96982,28.4939
18.9812,-14.9905
2.32843,38.891
25.6645,13.3646
24.3302,-1.51324
-3.31043,29.6096
10.6278,11.6159
5.04042,38.5826
5.4488,38.6394
10.3416,21.4199
12.0587,4.32188
6.87885,38.5689
15.8054,-14.869
27.6235,37.6589
7.55549,28.5989
0.768248,39.0168
-7.92737,-7.6162
-9.42103,30.0575
-6.011,39.5186
-0.839962,22.4113
3.81198,4.98686
0.385836,29.2667
-4.64773,29.7175
1.48162,22.2689
10.8801,21.4213
-2.42954,12.7137
24.6926,1.8674
27.1217,30.8796
16.6486,10.0536
-9.15343,13.3456
-3.5219,39.2281
9.76568,21.5112
16.581,7.54654
4.29027,-14.12
1.63039,29.1215
10.8907,38.2454
1.2514,38.8881
-2.02116,12.7705
12.228,38.1376
26.1138,18.9367
0.761519,-13.9252
15.1368,-14.8151
9.86235,-14.5693
-5.70209,-13.404
24.1519,-4.28058
9.09704,21.5651
24.8859,5.93466
24.456,0.0469466
-7.70132,39.6997
1.37012,29.2322
10.1262,-9.07198
-6.99202,-3.24982
8.90013,11.8898
8.03065,38.3863
-1.35251,12.7166
-9.5618,13.2888
15.0863,4.03288
8.26478,-14.3507
26.5437,24.8244
14.918,11.4046
2.12166,5.16803
-1.17435,29.3925
-5.60581,-7.75854
26.6322,26.4773
25.4848,11.1358
5.82778,28.8728
8.23148,11.9437
-5.93298,-3.46984
-6.50887,-3.37853
1.56703,38.9075
2.76747,-14.0869
0.646107,29.156
19.4629,-14.5807
0.0995977,39.0707
0.274455,22.3214
12.4068,-14.7296
10.9768,-14.6591
26.0211,18.8993
25.4654,11.4514
-6.6163,29.7865
12.5811,38.0642
-6.14785,-13.368
20.8541,-14.0199
16.3819,5.63334
14.8733,28.0985
-8.01372,-3.12259
16.7607,9.77537
-9.84804,23.0928
26.7594,27.499
27.2821,33.4241
26.0419,18.0451
-3.06488,-13.5269
-6.47883,13.1299
17.3544,37.7242
16.3221,21.0274
7.5475,38.515
12.1875,-9.10359
3.79587,38.7278
11.6129,4.35783
3.21324,-14.1229
25.3575,10.1141
16.4703,7.28628
-5.10414,12.9293
27.3511,35.3927
-4.19055,39.282
-3.05016,29.4989
16.4523,7.06339
-6.08764,5.74028
27.7479,39.7576
-7.22136,-7.76287
-3.46972,-7.97565
-5.69537,39.538
13.3425,38.0477
10.8614,28.422
25.8428,16.1319
-8.44661,5.97535
-8.2325,23.0971
4.70273,12.1385
-2.09185,39.1577
2.60481,5.03934
-8.9606,-3.18083
12.1247,21.2761
12.2442,4.39666
9.33056,38.3712
8.05662,28.693
12.9788,21.297
-8.51484,-3.21679
27.0139,29.5423
16.1472,37.7767
13.2658,4.26941
0.452617,38.9974
-2.78177,5.56343
2.07616,29.0856
14.4176,4.0868
-6.75629,5.79419
-8.13176,13.2184
17.9677,37.5402
15.1629,37.8112
-9.66255,23.1675
5.81715,12.0487
18.6126,39.4174
9.34589,11.8539
27.2267,33.294
8.92218,38.3144
-3.02077,39.3223
11.3333,-9.12445
9.11567,28.473
2.74481,29.0316
25.4683,10.3744
-0.932709,22.3739
16.7865,27.8994
15.7127,-14.9064
-4.75911,22.7722
24.185,-2.75779
4.55726,38.7113
23.6099,-9.89006
10.7539,-14.6412
12.2174,21.3135
5.98413,-8.69311
15.0587,28.1733
-1.46059,39.1965
-4.39864,-7.81102
27.5876,37.2131
3.90473,5.02425
-1.05894,-13.6886
25.6257,13.9959
18.5586,38.7488
3.93334,22.0712
24.474,0.26983
8.78141,21.5457
26.6142,26.2544
17.7916,27.0107
13.536,28.2063
16.0992,21.0453
-9.208,5.99188
26.1649,20.6824
25.0836,8.38638
11.5114,21.4602
10.5751,38.226
-0.308781,39.0139
-7.97956,39.5876
-5.47567,-7.8139
-4.93715,-7.81246
8.63252,28.6017
25.0161,5.8793
3.43612,-14.1408
4.96246,-8.56586
25.8414,16.6705
-9.33893,13.2708
13.2465,-9.32359
2.24302,22.2524
-6.05513,-13.3306
9.65419,28.4745
25.9133,17.562
26.3985,23.5798
7.54077,-14.4269
26.8148,27.6291
17.2729,-15.0322
24.6717,2.72155
21.0022,-13.8524
27.5143,36.8601
-9.51378,30.0201
-5.38291,-7.77651
25.7874,16.0018
2.27632,-4.04207
2.59995,-13.9388
25.0477,7.94061
-5.16357,-13.4025
25.7184,14.0332
13.6955,37.9744
-3.78217,39.3389
-2.04713,22.4637
3.84804,-8.476
-3.35768,5.65473
8.83676,21.6758
7.99326,38.4791
-0.624413,38.9945
5.32666,28.7786
12.1506,11.5828
2.62934,-4.11541
25.7738,14.1634
0.300419,12.6281
14.6959,4.19896
9.45006,21.4918
27.3734,34
-8.33258,39.6609
24.5847,0.530101
0.808884,-3.87888
25.9701,17.1536
4.86971,-8.60325
14.0485,37.9011
-7.83818,-13.1868
24.0082,-6.06365
13.1731,4.23202
-7.90888,13.2004
-6.15586,-3.45186
9.00021,-4.674
25.8263,15.3705
26.8658,29.3748
10.2189,-9.03459
-7.49314,-3.34402
20.9468,-13.9825
14.4462,21.1338
-4.34274,12.9128
25.1735,9.5008
6.53382,28.7261
3.5062,29.0151
-0.569052,39.1246
26.5258,24.6015
11.3999,28.4235
4.44324,5.0257
-6.76506,22.9339
27.4618,35.6529
3.32882,5.11556
24.3151,-2.81315
15.1409,11.3866
9.67294,21.4738
5.38202,28.9087
17.9217,26.9554
-9.39836,-13.061
23.1131,-11.5998
23.9722,-6.50942
-2.85325,39.1742
-0.906746,12.6806
26.4028,21.9643
7.83373,28.711
-8.51074,22.9849
-8.9939,23.1136
27.6969,38.0119
6.16217,21.8915
24.9772,6.51056
20.2976,-14.2442
-4.23466,-13.5672
-7.59325,13.2198
3.09782,28.9583
10.5345,-9.01517
6.92356,21.875
25.9341,16.7078
12.5036,11.5095
-5.52051,22.7887
-8.08373,29.9497
0.821747,5.18312
26.3626,23.1341
-1.51595,39.0664
-3.78891,-13.6031
1.07324,22.2121
12.3176,-9.15895
7.07234,28.7275
11.9018,21.2941
-5.90215,5.81505
7.76365,-14.4449
17.5292,20.9749
11.2965,11.562
-3.42181,22.6643
24.492,0.492713
3.926,38.6724
14.4128,-14.8913
6.43308,38.6049
-9.95955,30.0561
2.75214,12.4304
4.41649,21.9425
-2.31473,39.1757
-5.48721,-3.50578
0.712888,38.8867
-0.282814,29.3206
14.1525,-14.7806
3.74784,21.9964
27.676,38.866
13.889,28.133
-9.06069,13.383
17.2136,20.9555
-4.8444,-7.77507
-9.03862,39.8076
0.984402,-13.9431
26.3295,21.6113
2.50329,22.1417
-9.35743,-7.54576
6.26291,12.0127
15.2669,-14.8705
-8.89238,6.01131
-1.19707,-3.71713
-6.49733,-7.68665
16.6831,11.0379
-9.45017,-7.58314
7.10173,38.5509
-7.9242,39.7177
-3.47326,-13.5837
14.5055,-14.854
-5.76215,29.8073
26.8672,28.8363
3.08665,-8.45947
5.18534,-8.58383
0.898383,38.9614
13.3131,28.2243
9.99921,38.3173
4.79548,12.1759
26.2217,20.274
3.10594,5.13354
-1.12963,12.6986
14.6504,28.1165
26.0944,19.2523
17.6342,23.3892
26.4927,23.0787
1.7045,22.2509
-1.81679,-8.06407
-2.21465,22.6118
14.0111,37.9938
26.2756,20.9426
9.47602,11.7985
0.582752,38.942
5.6049,28.8907
1.31476,29.1021
26.346,22.3727
6.07688,-8.65572
4.16013,-14.0646
-6.90925,-13.3515
24.0966,-4.41072
4.64328,-14.1933
4.25774,4.95092
11.7056,4.39521
-3.68942,39.3762
18.1905,37.5222
15.0814,-14.9453
2.18357,-4.07946
26.295,20.627
-7.82346,29.839
0.430558,12.5728
27.2655,32.6627
5.31548,-8.63919
24.9593,6.28768
8.391,21.7118
1.70841,-13.8669
9.69483,-14.4212
4.38788,4.89557
-3.78535,-7.99507
26.7249,26.5147
0.0515719,22.3394
2.73008,-13.9942
-7.48516,-13.2602
5.59426,12.0667
-7.61175,-7.59678
6.40369,28.7815
-0.877349,22.504
15.0855,11.2565
1.86794,-4.09888
-9.59841,6.15797
-0.683858,12.6626
16.6189,28.0475
16.3984,6.39473
3.59895,29.0525
10.1293,38.2619
16.4075,37.666
14.7805,28.0611
25.1376,9.05503
10.4343,21.4573
18.5227,38.303
-2.53761,39.1936
5.40823,-8.60181
26.4539,23.71
10.3522,38.244
-8.76224,5.95594
-5.57194,-13.4593
25.6796,14.6645
27.6027,38.513
-2.37418,12.8438
-3.24365,39.3403
7.64824,28.6362
1.25874,22.2869
2.41445,-14.0136
24.4381,-0.175937
-5.54913,5.74172
25.0506,6.86358
11.883,28.2948
17.7585,25.4879
24.1893,-4.37333
-6.44943,22.9533
12.7112,38.0089
15.3637,11.3686
13.6287,28.2437
0.924351,29.2682
-9.66664,-3.03418
-5.29371,-13.3472
14.4168,11.3104
15.0489,4.12563
10.0072,28.4012
6.29231,21.8361
-9.13455,-7.56373
9.40859,-4.6172
16.3056,6.35735
4.47184,22.0727
0.459951,22.3962
5.7577,-14.2832
24.5653,0.845732
25.5732,12.7887
26.1333,18.621
-8.11287,-7.69098
11.5747,11.6741
11.0177,-9.14387
-4.01177,-13.5851
-1.64608,39.1217
25.0491,7.4021
6.69335,38.4941
13.2983,-14.8015
12.0947,-9.14098
14.9139,-14.7972
-7.46311,13.1644
25.9312,17.7849
4.97364,28.8519
-8.69233,-13.2077
-4.58767,-13.4938
-5.33502,22.8635
13.5261,4.15869
-0.085898,38.9959
-5.69853,-7.79592
-8.62225,29.9482
16.2927,11.204
-5.23349,5.76113
12.4117,4.24855
-4.36125,-7.90376
9.68358,38.2979
-3.15409,-7.95624
0.724131,-13.8324
8.51705,-4.54531
-9.0418,-7.52634
17.4551,27.8455
4.165,4.91353
3.71923,4.94948
17.8858,26.5096
-4.69576,12.9861
26.5466,23.7474
25.4474,11.2285
12.0912,-14.749
-0.0225427,29.2099
-1.5047,-13.6527
14.1947,4.10477
4.38301,-14.0826
10.5271,21.4947
3.17194,22.0878
11.2331,21.348
4.46133,-8.66005
25.5028,11.3586
-7.68599,13.1824
1.15865,38.8507
3.8032,22.1266
1.96069,-4.06149
-7.87948,23.0238
26.6171,25.1774
18.6679,39.5476
6.70868,11.9768
5.76443,38.6588
20.6312,-14.0019
0.0848739,-3.9551
-4.47209,5.7446
-5.10336,5.70577
26.7968,27.4062
24.4575,-0.491568
27.2447,33.5168
25.5567,12.0273
9.01175,-8.98211
27.3913,34.2229
11.103,21.4034
-4.81856,-3.5597
26.1678,19.6053
18.5047,38.0801
10.5864,-14.4931
25.7379,13.7176
3.17585,-14.0301
25.5387,11.8044
-3.50711,-7.88291
17.9038,26.7325
8.36161,11.8884
3.79268,-8.60613
-5.08208,39.3539
9.41658,-14.5333
14.3236,-9.32071
12.9747,-4.90476
14.613,28.2092
-2.55967,12.769
4.15213,-4.14847
23.827,-7.75397
-0.590329,5.47645
-2.84198,-13.5448
15.2151,-9.3926
23.2986,-11.525
23.9916,-6.82505
24.7824,2.98182
25.7544,14.479
11.0384,3.91062
-0.96132,5.3269
11.8049,-4.94503
-2.08451,22.5565
-0.868572,5.36429
4.19752,-14.1574
17.6011,21.8664
-9.67306,-7.56517
25.7515,15.556
15.4264,-5.10245
0.0590274,-8.17047
8.09401,28.6003
23.8479,-8.60812
17.7074,37.6509
-0.243084,7.55719
-1.14814,-8.11799
-5.21222,39.4093
0.816879,-13.795
15.7629,-5.93718
-7.61921,22.913
-5.2496,39.502
21.1503,-13.6848
-8.86376,23.0583
-3.81156,29.5155
6.19956,21.7987
-5.05611,29.6607
9.60616,11.7432
27.0664,30.7495
24.51,0.715597
1.21083,-8.35308
-2.06588,29.4644
-1.41586,22.5026
0.542182,-8.29916
-0.253719,-9.26691
4.50924,21.9799
-3.22833,12.823
-0.296998,6.88853
10.4044,-8.95981
-1.06916,3.98961
-5.01061,5.74315
11.2924,-14.6397
-0.443667,6.1825
6.20347,-14.3191
-0.72858,29.3566
0.506237,-8.74493
3.85922,28.9418
23.9737,-7.04793
5.50151,12.0293
14.8067,-9.4494
1.39777,-8.81682
27.011,30.6194
15.5099,-8.51904
-2.89063,39.267
-7.7681,29.9691
-2.59706,12.8618
22.5207,-12.2699
4.49048,28.9806
10.9787,5.39604
22.021,-12.9026
-0.464521,7.03663
-5.45716,13.0027
22.2244,-12.6049
-1.71286,29.3911
22.9677,1.06429
2.418,-8.40555
16.5407,8.71632
35.8446,4.96126
16.4782,11.2788
-0.317856,7.74267
24.3331,-2.59027
-9.43966,23.1496
22.0763,-12.7725
24.6523,3.03718
1.87594,-14.015
26.3834,22.2799
8.66991,28.509
13.4058,28.2617
11.4145,-4.77895
-2.31148,-3.62726
26.4718,23.9329
-3.49593,29.5349
-3.15763,-13.5643
14.6766,-9.39404
7.41418,-8.76356
1.51492,-4.02554
-1.53723,5.41821
1.69717,38.8522
11.1132,3.72512
11.6338,3.50368
-4.85186,22.7348
11.0989,-4.79836
-0.647132,5.88483
-0.572356,5.69933
-6.72377,-13.2767
27.6774,38.3275
-0.261057,7.3343
16.7593,10.3139
10.9622,4.63463
-0.198358,-9.13677
11.1996,-14.6771
23.7177,-8.55276
21.2897,-10.2862
2.82782,-8.88726
-9.1054,30.0769
15.4725,-8.42629
-0.12214,-9.86079
2.19157,-13.9956
-9.95222,13.4549
5.24124,12.14
-1.72404,-8.02669
13.5622,-9.30418
6.99426,-4.51225
0.153218,-8.67159
8.94815,28.6212
-9.66988,39.7687
4.23845,-8.64208
15.6087,37.7752
-3.60731,22.5895
1.76864,5.24137
7.98653,-14.4629
-0.795243,5.71732
-5.92498,-13.386
17.6176,22.6278
0.67652,3.93858
-7.26228,-13.2781
14.1265,-5.08737
14.0272,4.25288
-1.98299,5.45415
34.7295,-1.63393
23.6502,-11.0598
1.26763,-8.76146
15.0481,11.3492
24.0441,-5.61789
-3.20626,39.2475
-0.536415,6.14511
-5.60933,-13.3666
-1.16191,3.95222
10.2448,-4.81922
1.87948,-8.40699
25.0326,6.6407
12.7559,21.3149
-0.447995,7.79804
-0.941905,5.01127
24.9622,5.21065
-0.869354,12.5879
10.0153,4.57638
22.9074,-4.13536
3.52087,-4.1873
22.7578,-3.76437
-0.373216,7.61254
7.40264,-4.45544
14.5464,-9.33868
23.8615,-6.76969
13.7735,-5.01403
34.8762,-0.927897
-0.126468,-8.24524
-7.57436,-7.68953
17.7186,-15.0682
11.7716,21.3494
0.598985,-8.70754
16.7758,11.0753
-9.65377,6.02783
26.2591,20.1812
13.6475,21.2431
24.1311,-3.42644
-7.57791,-13.2976
-0.427137,6.9439
-7.33219,5.88549
3.8365,-4.16788
25.4115,10.7827
13.2497,38.0103
-2.61912,-13.5628
21.5709,-11.2511
-4.58095,39.4481
11.3259,21.3854
0.679406,2.86155
10.684,4.52246
-1.40709,5.36285
11.0952,3.50225
18.023,37.6703
-7.24023,13.1465
22.7399,-3.98725
-0.337275,8.05831
10.5912,4.48508
-6.10375,39.4812
0.478584,29.3041
-6.05903,22.7872
-0.180507,4.99474
-9.82208,13.3995
-4.88125,12.9114
1.97367,-8.90812
16.7399,10.6295
4.10477,-14.1947
0.283232,5.18168
1.30003,-13.9237
-7.84209,22.931
17.5637,21.9592
10.4676,-4.83719
4.54254,-4.31455
16.0698,11.222
15.745,-6.16007
21.8908,-12.8472
34.6548,-1.44844
22.7773,-4.08
0.504794,-8.20641
-0.790915,4.10177
3.10516,12.3571
11.0729,4.89491
3.48024,38.7084
23.1712,1.36195
-7.66068,-3.19591
-0.142998,-9.00664
14.1934,-9.26535
3.53386,-9.03393
0.115705,5.32979
18.2833,37.5596
12.6965,-5.01692
-1.76011,5.43618
-0.813998,12.718
13.4726,37.9924
0.362335,3.38064
15.5278,-8.29615
2.14294,38.8162
10.9728,21.4587
25.3921,11.0984
17.76,24.9494
-7.5338,39.5516
-0.368888,5.99699
-5.88087,39.4632
-1.79749,5.52893
25.5179,12.6585
27.1189,31.9567
16.3445,5.72608
7.28458,11.8855
-0.483936,7.35227
24.1685,-3.51919
-0.998711,5.41966
-0.5393,7.22214
-0.446552,7.25953
-4.02711,12.9322
13.4432,28.169
-0.0920871,6.64767
-0.409161,7.16677
15.7809,-5.7143
21.5141,-10.8427
-0.557269,6.99925
26.2202,20.8125
-0.482494,6.81375
-0.537858,6.68362
-0.44511,6.72101
3.81119,12.2104
-5.77201,5.75968
10.9688,-4.743
9.56877,11.8359
7.45157,-8.85631
-2.5215,5.45271
-9.69194,13.3441
-2.29862,5.43474
-2.02038,5.54691
-1.89024,5.49154
17.6327,23.9278
-1.57461,5.51095
8.39491,-14.4061
-0.702495,5.7547
-0.609748,5.79209
-1.35173,5.49299
6.47047,38.5121
25.6811,14.126
-0.665104,5.66195
-0.479608,5.73672
16.5048,8.27055
-0.720468,5.53182
-0.905964,5.45704
-1.18421,5.34488
-1.09146,5.38227
-0.775824,5.40168
-0.683077,5.43906
-0.552941,5.3837
10.7574,-9.03315
25.121,8.29363
26.0959,18.7138
-0.849157,5.04866
-0.811773,4.95592
26.8507,28.0749
10.0772,-4.67111
22.965,-11.7673
2.99035,-14.1049
7.37324,-14.2788
-2.0886,-3.64524
-0.662219,4.58492
-0.569471,4.6223
15.624,11.2579
-0.532087,4.52957
27.3374,33.5542
-0.81033,4.4174
8.07129,-4.50936
4.09677,-4.2786
-8.46272,39.7163
-0.958435,4.24987
-0.865687,4.28726
11.6711,3.41093
12.2767,-14.6742
2.81483,-4.04063
16.7578,10.8524
6.06534,-4.34761
-0.93902,3.93424
-1.03177,3.89685
1.9233,-3.96874
25.7335,15.3332
7.38797,28.747
-1.12452,3.85946
22.6486,-4.56316
-0.864244,3.74874
-0.163856,-8.15249
14.7578,-5.04854
26.7954,27.9447
-9.34692,23.187
0.267121,38.9226
-3.64878,-3.51943
11.504,38.0614
-5.8549,29.77
-2.00583,-13.7469
9.4607,38.3159
-8.66949,5.99333
17.8829,27.5866
-0.795118,-8.19132
-0.208699,22.4501
15.6148,-6.10471
10.876,-4.78039
6.67129,12.0695
12.4736,-4.99895
0.59886,5.2011
17.7571,26.0264
4.18952,-4.24122
-0.691193,29.2638
-7.67065,-13.3349
21.1611,-10.7694
0.492467,3.32529
3.58831,12.2284
17.6895,23.5194
-0.385418,5.23559
-2.98013,-3.57335
-0.613169,-13.7246
23.8838,-8.16235
-0.200704,12.5339
-8.90523,-3.0507
2.21441,5.20542
-9.8668,30.0935
11.8603,-4.81489
9.44597,-4.70994
18.6514,38.7862
13.5506,-4.99606
9.63147,-4.63517
-3.58134,12.8963
-4.07183,29.6262
6.8682,21.7448
15.5045,28.1373
24.7242,3.92871
14.2974,28.1898
21.4199,-10.3416
-0.626277,5.03069
6.42243,21.7808
10.4156,28.458
27.3525,34.8541
16.2366,4.38878
-0.216331,-9.35966
11.229,-4.85372
-5.67926,5.79707
-5.04878,13.0595
17.6536,23.0736
3.66573,38.7831
11.07,5.97194
0.468849,-8.65218
-0.386739,-8.13452
24.7781,4.59736
24.4021,-0.621703
25.8967,16.8006
5.1738,-4.27572
5.84654,21.8721
1.9313,-13.8849
0.376101,-8.68957
1.50025,29.1769
3.12403,-8.55222
18.7029,-15.1027
10.0888,-8.97923
-2.47426,29.4076
12.7518,-4.88678
2.18766,22.1223
15.8428,-14.9618
5.27455,-14.1545
-9.84413,-13.0251
3.26469,22.1251
24.4036,-1.16022
1.11808,-8.39046
27.2432,34.0554
-0.623392,3.95366
-3.67409,12.8589
-0.327176,4.28871
14.2193,-5.04998
11.0321,-14.529
16.2172,4.70441
0.114923,12.5534
24.6343,2.81429
0.727677,-8.22438
15.1108,-5.12187
23.7041,-10.3912
20.3903,-14.2068
10.9996,4.54189
-8.11643,-13.299
0.468728,5.25645
-9.89948,-13.1552
21.3106,-11.1404
1.18462,29.1574
23.6997,-8.77564
5.19652,28.8339
14.7325,11.3298
14.4275,28.1345
9.45752,-9.01806
2.41944,-8.94407
21.2329,-9.87785
5.48943,-4.2563
1.49052,-8.77943
-0.478166,5.19821
14.9807,-5.06651
24.8335,4.7275
0.154539,4.69852
2.63733,-14.0316
6.21819,28.7067
23.6473,-9.9828
23.2575,-3.13167
0.423224,29.174
2.95795,-8.94262
0.315752,-13.8892
-0.424252,5.86687
4.70351,4.91497
15.5667,-8.92741
13.3651,-5.07084
4.71337,28.9626
3.5517,5.09759
4.03486,4.9689
-7.22489,-13.3709
2.51219,-8.90668
11.1136,38.2274
1.36026,5.18456
27.8227,39.5721
3.71045,22.0892
25.1958,8.10813
-3.83428,-3.5942
27.0319,29.7652
2.37315,22.197
16.6126,9.60785
2.54813,-8.46091
-1.5939,-8.08205
12.0426,38.0628
0.691732,-8.67015
26.2368,21.5739
-0.660776,4.0464
35.1832,2.32261
2.65206,28.9943
-7.55507,5.90347
5.10377,28.7966
17.5968,23.482
12.4215,28.2962
-1.62997,5.38083
0.245845,5.27443
0.63493,-8.26177
26.0434,17.5066
22.1871,-12.5122
16.7231,37.6854
9.89174,-4.74589
0.0186295,6.90795
2.59195,-4.02266
-3.69615,-13.5657
15.5825,-14.8511
5.27941,4.82367
-0.301447,22.4127
12.5044,4.28594
11.7984,4.4326
25.7364,14.2561
24.3317,-2.05175
21.7427,-13.0148
11.1269,5.56355
23.1906,1.04632
-0.702371,-8.15394
9.77633,38.3353
-9.91405,6.13856
35.3298,3.02864
3.98936,28.8864
0.950561,-8.24236
0.672317,-8.35452
9.55345,38.3532
24.3511,-2.36738
10.4303,-4.74445
23.7206,-9.62979
21.3451,-10.1561
3.90394,12.2478
0.140234,-3.82496
6.41836,-4.42094
11.5784,3.37355
-9.48756,-7.49039
24.1879,-3.83482
-0.391188,7.38965
12.1353,38.1002
2.61467,29.087
2.72617,22.1237
17.8635,27.9023
0.0775395,12.6461
15.7241,-5.30592
6.87212,-14.373
24.2778,-2.7204
1.1375,-8.7061
-6.93193,29.7671
8.65127,21.6011
13.0429,4.28739
-0.129475,6.74042
24.0592,-4.31797
2.34376,12.3736
12.7746,28.2229
7.74099,28.6736
-5.83614,22.7693
-2.91191,5.61879
-1.37457,-13.708
-5.5579,22.8814
-6.83184,13.2033
2.02891,5.13065
13.4579,-5.03345
16.2338,5.46581
23.9543,-6.7323
-9.40228,23.0568
2.38205,-8.85132
5.54954,28.7606
12.8673,28.2603
23.6681,-10.837
3.07378,-17.5215
-7.39633,22.8951
12.3435,-4.94359
18.6485,39.8632
-0.886548,5.14141
4.82878,-14.1185
23.809,-7.97685
26.0793,17.9524
-1.73558,-3.71857
-8.81892,-7.54431
-6.63901,-3.32316
16.5228,8.49343
3.58909,5.00484
14.4795,-5.1607
22.6134,-12.2325
2.4365,12.411
7.61085,28.729
-0.575781,-13.8173
21.4364,-9.5802
9.23782,38.3338
7.78649,4.75611
6.17016,11.9754
15.2409,-5.17723
-9.7553,23.1302
24.0261,-5.84077
8.13873,11.9063
25.0132,6.95633
-6.90253,39.5905
22.7233,-4.74865
3.62161,-14.0661
11.3181,3.48427
15.5419,28.0446
1.22934,12.4635
26.9571,29.9507
17.3437,20.9001
12.3475,21.2581
1.30502,-8.8542
-5.30496,39.3719
4.50515,-4.2218
4.1936,21.9605
21.3645,-10.4717
-3.07288,-3.61073
5.52682,-4.34905
-4.37279,-3.59565
25.4639,11.9899
24.0635,-5.93352
-8.8378,13.365
23.8284,-8.29249
6.15808,-4.31022
23.4467,-11.3575
9.84792,-9.18414
7.2805,-14.3162
17.5055,22.9061
11.3735,3.61441
-2.26255,-8.02813
16.2553,11.2967
-1.72759,-13.6347
6.74198,-14.3177
27.4632,35.1144
-0.512672,4.21394
26.2907,22.2425
12.5779,-9.26967
26.2008,21.1281
29.2194,-10.4321
24.85,5.48889
17.7614,24.4109
4.88089,28.8145
-8.55547,39.6789
14.0891,-4.99462
23.026,0.117394
11.8197,38.0808
-4.69498,5.76258
25.2289,9.63093
0.324944,3.4734
0.189163,-8.22583
26.075,19.5679
27.6566,39.1817
-6.83918,29.8045
-0.4421,-8.26466
14.2234,21.1517
19.6484,-14.5059
3.20524,-4.20671
6.35566,12.0501
-5.65065,22.844
14.7024,-5.17867
-1.48998,29.3731
12.1321,-9.23373
7.54431,-8.81892
23.7012,-9.31415
24.6566,1.42163
-7.54522,29.9511
12.912,11.5663
5.49351,21.9454
22.7952,-3.85712
26.9959,29.3195
15.0702,37.7738
1.21401,38.9808
-7.3483,39.6264
-2.89735,-13.675
15.7795,-5.17579
23.8989,-6.86244
11.0062,-4.83575
11.1434,6.32495
14.8879,-5.1039
15.3711,-5.23259
-0.496138,4.97532
15.8168,-5.26853
27.7299,39.5347
23.8809,-7.08532
0.860573,4.55187
17.8114,-15.0308
13.4205,-4.9407
14.3494,-5.10534
15.6687,-5.43606
19.964,-14.4865
23.8256,-7.21546
-3.09741,5.54401
14.5723,-5.12331
2.91167,22.1985
-0.442224,5.64398
11.3167,4.02278
13.0121,-4.9975
13.1049,-4.96012
13.588,-5.08881
23.8076,-7.43834
-6.32663,39.4992
16.5796,8.08505
11.9904,-4.87025
12.1206,-4.92561
12.2133,-4.88823
12.5663,-4.96156
-3.59985,-7.92029
25.1016,8.60926
-5.01139,12.9667
12.0832,-4.83287
15.6508,-5.65894
21.0575,-13.7222
23.6847,-10.0756
15.7435,-5.62155
12.4029,21.3883
10.7459,-4.72503
11.5821,-4.92706
11.1917,-4.76098
11.5447,-4.83431
11.8977,-4.90764
12.0278,-4.963
10.3001,-4.68909
10.6531,-4.76242
11.1363,-4.89111
15.6702,-5.97457
10.1146,-4.76386
22.8715,-4.58113
10.6905,-4.85517
-1.86572,-3.66321
13.0755,-14.7835
12.8008,-9.28765
10.8321,4.68999
15.6896,-6.2902
-0.793801,5.1788
14.8621,-9.31926
0.895201,-8.37249
-0.771496,3.78613
2.79031,5.11412
23.7371,-8.86839
-1.74556,-13.8576
21.4184,-9.80308
1.52791,-8.87218
24.5639,1.38425
27.5711,36.4517
1.52292,-13.9417
-3.38851,-3.63015
-8.71499,29.9108
-0.713912,-3.84582
25.8996,15.7236
15.6867,-5.21317
1.47429,38.8701
3.70637,-4.11252
7.09855,-8.78297
-7.77796,5.92144
6.31094,28.7441
-1.73883,39.0844
1.17344,-8.26033
24.7645,2.75893
-6.1965,39.4438
-0.476723,4.65969
15.4545,-8.64917
17.6406,27.9202
13.0716,21.3344
13.5248,-9.21143
-8.35386,6.01274
0.474498,3.10239
15.4739,-8.9648
15.4365,-8.87205
24.2044,-3.07342
27.3331,35.1698
-6.80979,39.6279
-2.53437,-3.60929
-9.17194,-7.47098
4.59465,38.6185
14.9922,-9.37462
-1.58273,29.3357
15.1223,-9.42998
16.5449,21.0094
23.8105,-8.51537
6.17094,4.75179
1.7458,-13.9597
-4.62506,-13.4011
-9.53241,23.1122
13.0162,21.2042
13.9152,-9.37751
-3.40318,29.5723
4.52787,28.8879
26.6861,27.146
-2.40423,-3.66465
15.4118,28.1
14.0338,-5.12475
17.4957,-15.0502
0.586001,-3.86091
22.3352,-12.3447
8.97436,-8.88937
-0.252276,-9.80542
11.2885,21.4781
-8.06498,22.949
14.1412,37.9384
14.2308,-9.35809
8.1234,38.4237
-9.89277,39.7867
-2.64178,29.5557
13.9705,-9.24737
18.614,38.8789
10.5904,11.7087
1.34097,-8.40844
2.02903,-8.77799
2.06642,-8.87073
25.4668,10.9129
1.7134,-8.7974
0.987948,-8.3351
1.84354,-8.85276
0.412046,-8.2438
0.281911,-8.18844
0.449434,-8.33655
1.04475,-8.74348
1.17489,-8.79884
0.096415,-8.26321
0.821868,-8.72551
1.08214,-8.83623
-4.27596,22.6435
-0.256604,-8.18988
0.72912,-8.7629
-0.479487,-8.17191
0.245966,-8.63421
-0.832506,-8.09858
0.0230823,-8.61623
-0.664983,-8.24668
0.06047,-8.70898
-1.05539,-8.0806
-0.887866,-8.22871
25.9851,18.4535
16.5436,7.6393
13.6848,21.1503
25.2317,8.5539
-0.0322778,-8.74637
-1.018,-8.17335
-1.11075,-8.21074
-0.0502503,-8.96925
8.8554,28.5838
0.6755,38.9794
10.9134,-4.87314
24.2224,-2.85054
-0.160971,-9.22952
0.913713,12.4441
2.97502,12.4125
-0.719025,4.99331
0.381751,3.06501
27.1893,33.3867
16.1846,37.6839
-6.07778,29.7879
13.9036,-5.06939
26.1872,19.2897
22.9304,1.15704
25.7558,13.9405
14.2567,-5.14273
25.735,14.7946
-7.90809,5.9768
10.9651,3.5576
11.0579,3.59499
2.10237,-8.42497
26.9765,29.6351
-5.12263,-7.88723
17.7032,25.3578
-0.517,5.82948
22.8506,-3.72698
15.5566,-5.15781
16.3474,4.64905
22.6845,-4.11739
7.9379,38.3489
-1.12884,5.47501
24.2749,-1.64337
13.3277,-4.97809
24.6013,1.2915
14.8519,8.35897
15.2036,-5.08448
-5.83222,-13.3486
15.1482,-5.21462
13.6808,-5.05142
4.35049,4.98831
13.1422,-5.05286
12.8526,-14.7655
12.2507,-4.98097
10.5604,-4.79981
10.2074,-4.72647
13.8516,28.2258
-5.11213,22.8455
9.15631,-14.4226
17.5414,23.3519
26.4373,22.9486
17.5594,23.5747
15.4531,-8.11066
12.0873,21.3689
15.4905,-8.2034
-6.79446,13.1105
17.325,27.9008
-1.82033,-13.6721
6.48171,-14.2069
7.47086,4.7367
15.085,-9.33724
14.3609,-9.41345
15.7989,-5.49142
1.74935,-8.35163
17.4365,20.9375
2.4748,-8.81393
9.85435,-4.65314
1.30358,-8.31569
2.15917,-8.83335
24.3108,-1.19761
3.44285,38.8011
1.0807,-8.29772
1.93628,-8.81537
1.36038,-8.72407
-0.219216,-8.28263
-0.349352,-8.22727
-0.271691,-9.48979
14.1007,-9.30273
17.6866,24.5964
0.914616,-8.68812
15.525,-7.21912
1.32209,12.5009
-0.591111,12.7
-3.32907,22.7017
11.4519,-4.8717
-1.26709,29.3551
10.8141,4.46711
23.9169,-6.63955
0.952003,-8.78087
14.9253,-5.19664
11.7676,-4.85228
9.53229,-9.20356
25.3022,9.98395
18.4673,38.1729
2.37706,-13.9208
13.785,-9.32215
-0.305533,-3.78902
26.8313,28.3905
-8.92976,6.10405
15.7175,4.07171
13.6923,-9.35954
1.43372,-8.37105
-7.88998,-7.70894
0.765065,-8.31713
24.167,-2.98067
0.69305,4.69997
22.5982,0.376222
0.753524,-4.00902
11.019,4.22625
-1.95047,-13.6167
-1.33045,39.1412
15.4933,-9.28043
1.52646,-8.33366
2.25192,-8.79596
-0.289664,-9.71268
25.4129,10.2442
-0.0129838,4.84663
24.2404,-2.62765
4.34971,12.2119
15.5983,-6.8661
27.4769,36.9528
17.4845,37.6689
0.344363,3.15775
6.97959,28.6902
23.9377,-7.4937
-7.34097,23.0252
24.221,-2.31202
1.6566,-8.38902
2.64232,-8.96204
11.7639,3.44832
15.6248,4.03432
21.3811,-9.71033
2.72209,-4.07802
21.3839,-10.7874
2.98236,-4.18874
8.61389,21.6938
-0.346169,39.1067
2.99708,38.8371
-5.17158,-3.48637
15.5084,-7.98052
11.8683,-14.731
-7.81613,13.2378
5.37216,4.86106
11.2807,3.57702
5.06639,28.8893
25.4862,10.5972
-3.60339,-13.5283
-0.617078,22.3933
7.69374,4.71872
0.455083,3.41803
-0.591771,6.01497
6.95687,-4.4195
29.0518,-10.284
26.5243,25.14
-2.63036,39.1562
21.3092,-10.6019
11.7823,38.1735
11.124,6.64058
24.2238,-3.38905
24.745,3.07457
22.875,1.0269
-1.52737,29.4659
13.0422,11.511
6.48658,4.77119
21.1431,-10.9923
14.7172,37.8471
23.1684,-11.4697
3.65101,-4.24266
21.2524,-10.1935
25.8083,15.1477
3.16785,-4.11396
14.32,-14.9287
5.53482,-14.2652
4.33438,38.7292
-9.48439,39.8435
29.2567,-10.5249
10.9414,5.48877
10.9831,3.78049
11.2254,3.44688
14.892,21.0978
13.1164,-9.26823
16.2293,20.99
3.03772,-4.0586
3.29799,-4.16932
3.42812,-4.22469
-0.705917,-13.762
15.6908,20.9886
-5.07475,22.7527
21.3631,-9.93321
22.7205,-3.67162
0.854267,-13.8878
25.8608,16.3548
-0.901636,3.8415
8.04676,4.64539
11.9651,11.5081
6.38896,-14.2443
2.86376,-8.4415
11.9571,21.4242
-3.19015,5.50663
3.42079,12.3765
-3.02749,-13.6196
1.8273,38.7968
22.5608,0.46897
24.2583,-2.40477
-6.36719,-7.74201
24.0412,-4.54086
-0.994384,3.80411
0.623388,-3.95365
7.53277,-4.5108
11.1671,4.39378
9.50542,21.6219
17.7557,26.565
3.45817,12.2838
0.380308,3.60352
26.9406,29.1893
-0.696725,3.60065
24.8529,4.41187
9.54281,21.5292
-8.35464,13.2363
-7.25555,39.6638
10.5538,4.57783
-0.288342,3.65744
26.2188,21.351
9.20842,28.5104
11.2032,-9.06909
5.59504,4.84309
3.71436,-14.0287
-9.80319,-7.50981
18.1531,37.6149
27.1174,32.4952
-6.60896,13.1853
-2.35884,-13.6735
4.15622,22.0532
6.25492,21.9289
6.64923,-14.3551
24.3662,-1.06747
24.4589,-1.03008
26.1153,18.3982
24.441,-1.25297
-4.9487,-3.50434
-6.5869,39.6099
13.0803,4.19463
1.96477,22.1402
12.1987,28.3142
17.251,20.8627
0.437111,3.19514
0.567246,3.13978
15.3078,-9.35521
25.9672,18.2306
0.34292,3.69627
25.2497,8.77678
11.0583,38.0973
-0.268145,-3.88176
3.39074,-4.13194
23.0196,-4.41361
-7.43371,22.9878
36.9382,5.72554
26.8522,27.5364
-4.00823,-7.9771
10.7214,4.42973
21.6593,-9.59817
7.63352,-14.3896
-8.88252,30.059
14.1306,21.1144
15.3484,37.886
23.0979,1.00893
-1.31434,5.40023
24.3482,-1.29035
36.1034,5.38905
5.08905,-14.2293
11.188,3.53964
11.1506,3.63237
-7.11808,23.0072
34.0147,15.6524
-3.3805,-13.5463
22.8326,-3.94987
27.1534,32.9409
2.15418,-13.9029
2.23568,38.8536
17.5788,23.2591
-0.375562,29.2833
26.6904,25.5304
16.7039,10.1838
-0.438917,39.0693
15.8575,28.064
6.64532,21.7628
8.18675,28.6377
-6.59009,-7.72404
1.84209,-8.31425
2.00962,-8.46235
12.4104,-9.12157
15.4006,-9.31782
22.6909,0.41361
3.61362,-4.14991
3.74376,-4.20527
3.87389,-4.26063
-8.55864,-7.65503
26.6681,26.9231
14.6356,-14.9093
22.6536,0.506358
11.8013,3.35557
-0.222762,-13.8907
12.3735,11.5649
-0.264059,22.32
13.7108,11.457
24.7975,4.28173
-5.54991,12.9653
1.97223,-8.36961
16.8532,37.63
0.543624,-8.83767
2.2325,-8.48033
16.0545,37.7393
12.8413,37.9535
34.5225,-7.53962
-1.19298,22.4846
1.89877,5.18601
12.4403,21.2955
22.8211,0.35825
23.556,-10.5587
-6.25516,5.88838
4.41241,-4.25919
13.9558,37.8637
5.7164,21.9275
15.5272,-14.9812
-9.44374,-3.05214
13.1089,21.2416
0.136985,38.978
3.96664,-4.22324
11.255,-14.547
-6.41611,-3.34114
2.66017,5.16948
22.6162,0.599106
-9.98226,-3.05357
2.99534,-9.03537
5.64229,28.798
-1.63875,22.5205
2.95296,-14.0121
34.4901,-2.37736
10.0145,11.8
-0.307757,3.97307
23.8644,-7.84672
11.0656,21.4961
7.08701,-4.47486
17.299,37.5941
14.4422,-5.06795
16.7343,-15.0337
16.1732,28.0834
-9.58032,-7.52778
26.5631,24.5088
1.61566,-13.9043
26.0254,17.2837
-3.89619,5.65329
15.5832,-8.16602
23.9334,-5.87816
21.9836,-12.8098
4.75076,28.8699
17.7046,24.8193
15.5638,-7.85039
0.601745,4.12407
0.549274,2.9169
2.9303,29.1064
13.1976,-4.92273
-0.299883,7.96556
-3.38443,22.5716
10.9802,4.85752
-2.51165,29.5004
10.9637,4.09611
11.0564,4.1335
10.523,-4.70706
3.92925,-4.13049
26.2411,19.9583
-2.75725,-3.59132
33.9718,-9.91801
1.54498,12.4829
23.9183,-7.17807
4.24897,22.0906
25.9686,17.6921
11.1492,4.17089
16.0332,4.09112
11.1074,5.87918
5.14441,-14.0991
2.92044,5.05876
-0.262499,7.87282
-0.355247,7.83543
22.2798,-12.4748
-5.31638,29.7714
4.63529,-4.27716
-6.27444,-7.70462
15.532,3.99693
15.8477,4.01635
-0.235871,4.86461
-0.503351,7.6679
10.9263,4.18886
-7.93894,-3.30808
0.547831,3.45541
22.6715,0.729241
5.94806,4.76975
12.7933,21.2222
26.4179,23.2642
12.9863,-9.21287
17.471,21.9218
24.3841,-0.844587
-1.76888,22.5759
17.8304,26.3795
34.5814,-1.80146
-0.280468,7.64992
11.0744,4.35639
25.3755,10.337
9.92258,4.53899
10.2756,4.46566
5.05575,12.0652
11.541,3.46629
11.8566,3.48571
24.8155,4.50461
25.2842,9.76108
9.16118,4.55552
-8.02367,-13.2616
-1.18907,-13.6333
17.6852,25.1349
23.2058,-11.5624
0.636372,-8.80029
15.5113,-9.05755
13.2757,28.3171
2.69678,12.3003
-8.06904,-3.25272
10.9608,5.17314
11.649,-9.10504
27.7673,39.4419
4.76542,-4.33252
10.75,21.4767
15.6012,-7.94313
22.9987,-3.55946
8.93829,4.57351
11.037,4.44913
7.601,4.68133
-1.22237,12.6612
2.32525,-8.44294
11.001,4.00337
11.0938,4.04076
18.6859,39.7704
-6.03306,13.094
7.8484,-4.49139
4.85817,-4.29513
4.98831,-4.35049
27.2475,32.4398
3.08809,-8.99798
9.98449,-4.7085
-5.51306,-7.72115
0.60463,3.04704
11.1297,4.48652
10.8092,-14.511
26.1843,20.3667
0.877103,5.31326
8.77077,4.72161
25.0851,7.84786
24.0951,-3.87221
10.7767,4.55985
10.9069,4.5045
-2.49698,-3.70204
11.53,28.3681
9.60694,4.51959
-0.38109,3.62005
0.398277,3.82641
-8.45538,23.1151
0.529859,3.23253
5.30394,-4.33108
0.691608,5.23849
0.232196,3.43601
13.9296,-14.7627
-0.368231,12.6821
-1.97313,29.5018
2.45538,-8.4983
15.6199,-14.9438
10.0527,4.48364
10.2382,4.55842
10.3683,4.50305
10.8695,4.59724
11.055,4.67202
11.4109,3.52165
15.3092,4.01491
27.4424,35.9686
16.7491,27.9921
24.3123,-1.73612
4.91761,22.0367
15.5307,-9.37318
15.7615,-5.39867
-7.73071,29.8763
-4.88048,5.6878
4.82078,-4.20238
4.95092,-4.25774
5.04367,-4.22036
8.31689,28.5823
23.7386,-9.4069
11.3541,3.93004
13.3586,4.30679
21.1582,-9.69236
27.3705,35.077
29.2927,-10.0791
2.28786,-8.35019
-0.273255,4.95735
-0.586001,3.86091
0.28756,3.56613
5.21119,-4.36847
15.3378,21.0619
15.6534,21.0813
15.471,-7.88777
-9.85212,-3.10894
9.69969,4.55698
9.79244,4.59436
10.1081,4.61377
23.0454,-0.198237
11.0176,4.76476
15.8103,4.1091
16.2187,4.1659
24.0247,-5.30225
9.82983,4.50161
10.331,4.59581
21.4019,-10.5645
5.84245,-4.32963
15.5264,-7.75764
5.87984,-4.42238
21.1956,-9.78511
15.4351,-8.33354
15.5652,-8.3889
24.1534,-4.8191
0.515972,29.2114
21.2344,-10.4164
26.2936,21.1655
-3.25039,-13.6017
1.80602,5.14863
9.47681,4.57494
9.56956,4.61233
9.66231,4.64972
9.88519,4.63175
11.894,3.39296
-1.30448,29.4479
-3.06134,-7.91885
20.0193,-14.3564
25.5581,11.4888
21.1984,-10.8621
21.3286,-10.9175
14.2046,28.1524
35.4765,3.73468
-2.97605,22.6284
1.1619,-3.95221
-2.22869,-13.7289
0.790126,3.12182
-7.30358,22.9325
8.49252,4.60945
26.7608,26.9605
5.65696,-4.40441
11.9868,3.43035
2.67827,-8.51627
-5.97037,-3.37708
22.8161,-4.71126
10.8507,11.5979
5.97259,-4.385
5.48619,38.5466
24.3691,-2.1445
-4.94071,-13.4205
-6.37074,-13.35
27.6401,38.4203
15.6536,-6.73597
-3.74153,-3.55682
4.8435,28.9073
26.8852,29.0592
3.0507,-8.90524
3.21822,-9.05334
2.77102,-8.47888
9.25393,4.59291
9.43942,4.66769
8.45514,4.70219
10.9428,4.95026
11.0356,4.98765
5.26655,-4.23833
9.03104,4.61089
0.0977365,5.1069
7.31398,21.7089
26.3849,21.7414
8.80816,4.62886
8.90091,4.66625
9.12379,4.64828
9.21654,4.68567
1.39278,-13.8863
10.9054,5.04302
10.9982,5.0804
11.0909,5.11779
24.3288,-0.974722
6.29976,-8.6737
25.7529,15.0175
-0.588886,4.93794
5.74971,-4.36702
0.283353,-8.72695
15.6191,-7.72025
16.1978,5.02005
21.2509,-9.65497
-9.00796,-13.2271
-3.48126,-3.66754
17.7448,37.5581
-1.92108,-3.79334
23.7026,-9.85267
-1.2377,39.1785
34.9359,-2.41331
26.8687,28.2978
26.924,28.4279
0.846272,-3.97163
25.5912,13.0116
26.0614,17.7295
-1.73149,22.4831
8.58527,4.64684
8.67802,4.68423
8.99366,4.70363
14.4722,11.4405
-0.808888,3.87889
24.9787,5.97205
7.26925,38.4028
6.5191,-14.2997
-8.59957,-13.1703
23.7911,-8.19974
8.52859,-8.85342
15.9729,-15.0172
5.71232,-4.27427
6.10272,-4.44036
0.561476,5.29384
15.489,-7.66489
-0.087638,-8.8765
5.99531,28.7247
3.18084,-8.9606
0.585215,3.36267
5.22273,-8.67658
14.4015,37.8277
5.55688,12.1594
14.94,37.8292
9.85843,21.5486
-9.53975,39.7134
27.3554,33.7771
6.71932,28.8009
0.117148,4.79128
-4.25733,29.5514
7.06116,-8.69023
8.26965,4.62741
11.0161,5.30328
11.2433,3.66976
-3.4259,-3.5374
-6.34791,5.85099
11.0715,5.43342
21.4752,-10.2115
-4.58412,-7.88578
26.5617,25.0473
-1.28981,-3.75451
2.51074,-8.36816
-3.03549,-3.70348
7.82387,4.66337
2.86022,-14.0495
-3.89698,12.8769
22.8017,0.673881
17.0761,37.612
0.399719,3.2879
24.9442,4.98777
4.37502,-4.16644
16.8271,-14.9963
9.12301,11.8719
16.5587,8.93921
34.7849,-1.5038
-0.440782,5.10547
-5.64187,5.70433
10.445,38.2814
-9.22412,39.7328
21.4932,-9.98857
-0.501006,-14.0028
-1.70553,12.7899
14.2012,8.63577
17.453,21.6989
7.50747,11.8675
11.5188,-9.04968
8.42431,-4.58269
22.6651,-3.80176
6.19547,-4.40297
26.8701,27.7593
3.5698,-8.58816
7.85249,21.7103
-3.16563,-3.64812
22.6341,0.821989
24.6192,1.51438
8.00937,4.73814
-4.97322,5.65041
17.4177,27.9382
-6.41938,39.4618
24.9009,21.1432
7.15523,4.71728
24.2763,-2.18189
-4.45082,39.3928
6.54849,-4.4763
-2.43753,22.6298
6.06942,21.8541
-0.310643,5.0501
11.0535,5.21053
11.6374,-4.79692
-4.38746,29.6068
24.0995,-5.48775
33.8266,-11.1626
13.235,-5.01548
15.5818,-7.6275
5.53836,-8.65717
6.49643,28.8189
0.528416,3.77104
-7.86085,29.9317
-9.28356,13.4009
21.4767,-10.75
2.19511,-8.38758
-2.81261,-3.72145
24.2598,-2.94328
-2.94275,-3.66609
-7.5005,13.2572
35.7892,4.83113
15.8949,27.9713
-0.846272,3.97163
11.0341,5.52616
0.435668,3.73366
7.37811,4.69931
7.5636,4.77409
11.0521,5.74904
12.2914,28.3516
-6.44066,5.8136
10.9967,5.61892
14.6317,21.2085
6.16963,-8.61834
25.157,8.7394
24.3468,-0.751839
24.4395,-0.714451
-8.21387,30.005
6.64124,-4.43891
9.57611,-4.7653
21.3077,-10.0634
0.0603489,5.19965
23.2086,1.2692
7.47008,11.9603
8.00126,28.5629
-1.39723,29.4105
2.64088,-8.42352
-5.87353,22.862
-2.26608,-13.6361
26.1498,19.3824
-9.49112,-13.0984
-8.7377,-3.19881
22.6314,-12.0096
22.7615,-12.065
16.3804,6.17186
22.857,0.804017
6.96841,-8.72761
-5.29763,22.7707
4.14889,38.6545
22.7413,-4.52577
22.576,-12.1397
9.1045,-8.94473
9.66243,-9.25892
2.45857,38.8356
6.04081,4.80714
-0.0741183,6.87056
11.1448,5.78643
11.1254,6.10206
27.3345,34.6313
10.9394,-14.5664
25.8637,15.2778
0.26526,4.95879
23.0051,0.97154
13.9719,4.12274
34.7281,-1.09542
34.8582,-1.15078
-4.43549,12.8754
6.61671,4.71584
24.0801,-5.17212
10.7053,38.1706
1.61921,-8.29627
-0.125147,5.12487
7.24798,4.75466
7.34072,4.79205
22.7025,-3.89451
-7.32233,29.9331
11.0147,5.84179
-6.26328,29.7132
-0.348034,5.14286
-0.255286,5.18024
-0.162538,5.21763
0.491025,3.8638
11.2361,6.36233
13.2091,-9.23084
14.0745,28.2078
27.694,39.0889
-6.9431,-7.6507
8.84423,-8.83401
6.5111,-4.38355
-5.91825,39.556
24.1597,13.6205
14.9026,37.9219
-0.0877591,5.03213
-0.0848739,3.9551
-0.102846,3.73221
-3.73354,-13.473
6.8396,4.69786
7.02509,4.77264
7.11784,4.81003
-9.59919,13.3815
11.1628,6.00933
24.7601,4.37448
0.824632,4.10609
8.30571,-8.83545
22.8865,-3.28122
26.7414,27.2761
-2.62711,-3.64668
16.3998,5.85622
13.4694,-9.34156
-2.83846,-7.93682
6.70946,4.75323
6.80221,4.79062
-1.24089,-8.15538
11.0327,6.06468
12.1169,3.37499
13.2017,21.279
2.85631,22.0683
35.309,3.88279
17.8843,27.0481
24.7795,4.05885
9.36795,38.2785
-6.68284,-7.76143
16.6651,10.815
-1.82833,-3.75596
17.7061,24.2808
22.3725,-12.4374
-9.19815,30.0395
22.1317,-12.6423
17.7406,25.2651
21.7248,-13.2376
17.9577,27.4011
-8.65963,30.041
-0.53353,5.06808
0.153097,5.23704
0.827517,3.02906
24.0815,-5.71063
0.417692,3.51078
6.60385,-4.34616
6.73399,-4.40152
16.5242,7.95492
7.21714,-4.53022
-0.0337205,-8.20785
14.6244,37.8097
15.3337,-5.13984
6.89495,4.82801
11.088,6.19482
11.1808,6.23221
11.2793,4.11554
11.372,4.15293
24.9981,5.65642
15.9404,4.05374
-0.71614,3.91628
12.0242,3.3376
26.093,19.7908
-1.93575,29.4091
-2.62303,22.555
24.832,5.26601
16.2726,4.83455
16.3594,20.9346
24.3293,19.619
-3.3364,39.3029
16.6888,8.88384
24.9607,5.74917
5.36729,-14.1171
24.4769,-0.807199
-5.14153,13.0221
-9.78391,6.08319
8.17203,-14.3881
23.9873,-5.20951
35.6965,4.79374
-1.9991,39.1951
6.86412,-4.45689
-5.20897,-3.39362
0.0783214,5.42253
-0.645689,5.34632
6.7861,38.5315
23.2612,-11.4323
2.3217,-14.051
26.9061,28.205
-9.18346,-3.16286
24.6746,1.64452
-8.68877,-7.59967
22.6895,0.952125
22.9124,0.934152
-2.27001,22.4817
-4.59568,-3.57767
9.90647,38.2799
19.222,-14.7856
-2.82728,29.481
-2.19602,29.5198
2.08349,12.4844
15.6493,-5.12043
12.9194,-5.03489
17.5249,22.5905
12.1514,4.35927
24.9248,5.3034
4.24163,38.6918
2.03877,29.1783
-9.57713,39.8061
-2.44805,-8.1029
14.1672,28.2452
5.54155,38.6768
-1.76089,12.6598
-6.92459,13.1659
6.05067,28.8548
9.60208,-14.4586
13.157,37.9729
-9.11604,13.2529
8.56917,38.3878
16.6874,9.42235
-0.423587,12.5519
14.312,-5.01259
1.00724,5.2579
2.19656,-8.92609
23.1008,-0.0681017
1.40751,29.1395
-4.17929,-13.437
27.2835,32.8856
25.6077,13.773
-8.77835,39.6969
1.42217,-4.06293
26.6156,25.7159
5.95792,28.8174
14.7333,4.10621
9.19724,-8.90734
9.32738,-8.9627
9.62504,-9.16617
12.4109,11.4721
12.4509,38.1196
-0.0697904,5.25502
7.56282,11.9977
6.39383,4.73381
6.57933,4.80858
6.67207,4.84597
6.28822,-4.36558
11.0506,6.28756
-3.51865,-3.57479
6.51518,21.8182
21.5946,-13.1823
23.2266,1.49208
23.3193,1.52947
2.7742,38.855
15.6371,-7.49737
-7.42494,5.8481
-7.01734,13.1285
2.9939,-8.49686
15.672,27.9892
16.5091,6.655
0.639136,4.03132
15.7274,28.1194
16.8645,-15.089
22.8391,0.581133
26.942,28.6508
25.7889,15.4633
8.23226,4.72016
24.8169,3.9661
-2.13242,-8.08349
22.852,-4.2655
3.8445,-14.084
9.28253,21.6399
36.1962,5.42644
-0.970097,22.4666
22.8585,0.265502
22.9886,0.210142
-6.37872,-3.43389
10.9803,-9.05112
34.8208,-1.05803
26.0046,18.1379
21.4573,-10.4343
-5.36441,13.0401
16.0324,11.3147
-2.8046,-13.6376
14.3802,4.17954
3.0831,-14.0675
-4.11907,5.67126
10.9281,38.1527
-1.91308,-13.7095
6.33715,-8.76644
9.17103,28.6032
19.0365,-14.8604
16.4522,20.972
22.9268,-4.45099
2.86521,-8.98001
14.2826,-14.836
11.2144,28.3487
0.631384,-13.8698
15.7061,-5.5288
-0.554384,5.92222
24.0276,-6.37928
15.507,-7.44201
21.4379,-10.1187
-2.00228,-8.13885
26.1469,20.4595
13.7477,-9.2294
14.1574,4.19752
13.8778,-9.28476
14.0079,-9.34012
24.405,-1.69873
-7.41508,29.8958
8.64719,-4.60067
18.7957,-15.0653
26.6875,26.6075
2.73363,-8.38614
2.90115,-8.53424
3.40372,-8.97857
23.1935,-0.0307141
13.9964,-5.03201
24.6732,2.18303
17.9789,-15.1789
6.26369,4.78918
6.44919,4.86395
1.99152,5.2234
11.1614,6.54784
0.00684982,39.0333
7.91662,4.70076
24.8903,4.31912
24.6372,1.73727
-5.72476,29.7146
-6.54626,-3.28577
10.1,28.4385
22.8492,-3.18847
24.7285,2.31317
11.1987,6.45508
27.4797,35.8758
24.868,5.71178
25.5013,11.8972
17.7197,26.1192
22.9419,-3.15108
31.393,-24.6506
15.7076,-6.06732
22.888,-3.81973
-9.93687,-13.0625
-8.73363,23.0029
-0.575241,6.77636
15.6882,-5.75169
15.5233,21.1367
5.43407,-4.38644
22.6688,-12.1024
21.1877,-13.7776
2.81892,22.1611
22.4279,-12.3073
17.5803,22.7206
-0.493253,3.89829
26.7429,26.7376
25.4489,10.69
-7.7045,-7.63418
24.9399,6.60331
21.5126,-10.3042
-1.78295,-13.7649
-0.360893,-3.91915
0.304086,4.32754
0.823189,4.64461
1.15679,4.88691
6.89417,12.0516
-6.32339,-3.30376
14.5202,28.1718
6.13356,4.84453
24.7422,4.15159
16.3114,4.20329
11.1686,3.85527
-5.56843,-7.85129
35.2342,4.06828
-4.68042,-13.5312
17.6687,24.3735
22.87,-4.04261
16.7384,11.168
34.7101,-1.3183
-2.05121,-3.73798
1.80525,12.3722
1.71328,5.11124
5.67168,38.6214
10.835,3.61296
11.2541,6.58523
-8.09359,5.90202
-9.31686,39.6954
3.82183,29.0345
-0.62772,5.56921
16.4334,27.9727
24.6911,2.40592
6.29622,-14.2817
-8.22451,13.181
15.319,28.0626
-0.60542,4.17655
26.4194,22.7257
-9.08665,23.0762
2.06498,-8.33222
-8.22373,5.95739
24.6163,2.59141
-1.01482,39.1606
24.7465,2.53605
2.26165,29.1603
-2.33679,12.7511
27.6746,39.4046
2.60493,-8.86929
11.8644,21.3868
3.58032,22.1446
13.1723,11.4556
11.6748,-4.88967
-5.79129,-7.83331
33.7338,-11.1999
10.0626,28.5313
0.746186,12.5922
3.7553,-8.51339
35.3104,3.34427
8.44702,28.527
13.3393,-9.2862
-7.56385,23.0432
25.0312,7.17921
24.4366,0.362578
-9.5698,23.2049
21.4213,-10.8801
9.33856,28.4551
16.7233,9.86813
-5.02672,39.4841
24.5294,0.399965
9.98857,21.4932
8.17611,11.8136
9.66886,-4.72792
9.42013,-8.92531
9.71779,-9.12878
22.9822,-4.32086
0.227868,5.05155
22.906,-3.59685
5.72518,4.78772
5.91068,4.8625
11.1419,6.86346
-7.93093,-13.2242
11.1793,6.77072
10.349,-9.08995
14.9513,-14.8899
9.79166,11.8179
18.4853,38.3957
26.4884,24.6943
25.5926,12.4731
22.8894,-4.35825
23.7192,-9.09127
14.6843,8.50709
7.17975,-4.43747
7.30989,-4.49283
7.44002,-4.54819
11.6415,21.4048
0.785798,4.73736
-3.14291,29.4615
24.1714,-4.59622
-0.130014,-13.8533
10.9816,4.31901
14.8892,8.26623
0.322481,39.0527
-9.16076,29.9468
25.63,12.3803
-8.2804,-7.54287
-7.6153,-13.2048
11.4094,4.06017
11.1312,3.94801
11.4468,3.96743
11.5396,4.00482
-0.501909,7.12938
-7.37036,13.2018
27.0649,31.288
-0.974183,-3.7351
-5.47249,39.52
17.7255,23.9651
26.2396,20.4969
35.2177,3.30689
1.67511,12.4276
16.2906,5.05743
35.4046,2.84315
-7.70804,-13.2422
-0.335832,7.5198
12.3743,4.34131
27.6954,38.5504
-0.439339,4.56695
-7.06206,29.8224
24.2972,-3.03603
2.31371,-4.13482
26.4208,22.1872
16.2512,-14.905
26.8119,28.7062
11.6895,38.1361
26.5977,25.493
5.00303,38.6753
-8.32525,23.0597
24.1174,-5.26487
26.2037,20.0511
-5.42776,22.8261
17.5105,27.9756
14.5916,8.4697
-9.35425,39.7882
2.90433,38.7997
24.0427,-5.07937
23.0914,-3.52207
34.0645,-9.88062
-3.72999,-7.86493
13.3019,-9.19346
-9.71045,-7.47242
15.1149,21.0799
-2.17336,-13.5988
15.7255,-5.84444
23.7537,-8.10699
-1.46731,-13.7454
15.6347,28.082
15.7168,11.2953
26.7055,26.8303
-7.97223,22.9864
-1.64283,-3.68118
15.727,-6.38295
2.88306,5.1515
23.8299,-8.831
26.1289,20.2366
24.7077,3.16731
14.5104,4.12418
1.19929,-4.04496
-0.631141,-13.9475
26.9585,29.4122
-0.0100985,3.7696
0.905718,22.3602
15.2525,-9.48534
0.226551,-8.31857
15.4638,-5.1952
1.27737,29.1948
13.6549,-9.26679
26.74,27.8146
-3.35846,12.8783
9.6168,28.5672
-2.46615,5.58285
-0.663661,5.12343
-0.570914,5.16082
-0.422809,5.32835
-0.330061,5.36574
11.7422,11.526
11.835,11.5634
11.9277,11.6008
5.50229,4.80571
5.78054,4.91787
0.306972,3.25051
25.8773,17.1162
14.629,8.37694
14.7217,8.41433
11.1642,5.47081
-2.92003,29.4436
-1.56006,-13.7828
16.7952,10.7597
5.73504,28.8354
35.6246,3.9022
-2.87452,5.52604
-1.37848,22.4098
-3.25838,-3.68551
35.9553,5.22153
12.6346,4.23058
-3.70414,-3.64956
-0.572235,-8.2093
23.1338,1.45469
-9.80675,-13.1178
6.74553,-8.70964
0.378865,4.14204
0.471613,4.17942
23.1561,0.0620338
-1.92841,12.8079
9.07829,28.5658
3.48757,22.1072
27.7314,38.9962
11.1865,4.07815
5.40468,-14.2098
30.3804,6.74787
15.3084,11.2385
23.264,1.39933
24.8543,3.87335
15.5313,11.2205
-2.61557,-7.9548
12.6591,-4.92417
16.6416,-15.0711
24.7271,2.85168
25.6106,12.6959
1.78673,-8.44438
13.6434,-4.95867
2.82283,-13.9568
-5.49454,13.0954
4.30499,28.9058
24.6358,2.27578
-8.75238,30.0036
-4.20197,29.6815
7.97541,24.3475
24.5804,2.14564
6.38506,21.8735
9.76161,-4.69053
23.0634,0.0246461
1.12127,38.9435
16.3624,5.94898
-6.45677,39.5545
25.446,11.767
5.9352,-4.29225
14.8634,4.05085
25.41,11.3212
16.6306,9.83074
-4.09046,22.7182
14.7693,-9.35665
-0.431583,22.4681
15.7549,3.97896
-4.89658,39.4287
16.6845,10.4994
8.20942,-14.4809
11.4666,38.1541
-3.92703,-3.63159
-3.46654,39.3583
11.7529,28.3501
2.52192,29.0496
15.5458,-8.07327
5.55766,4.93583
-8.20245,39.6056
14.7591,8.32158
11.5036,3.55904
27.0275,31.3808
5.05653,4.84165
-7.17752,-3.3246
-3.9123,39.3942
14.9188,4.18099
-8.36997,39.7537
13.9711,11.3463
2.91966,12.2823
0.27037,-3.88032
-2.575,39.2864
11.2973,4.33841
24.9082,4.542
24.799,3.74322
15.0181,-5.15926
2.88227,12.3751
24.3856,-1.3831
1.65978,38.9449
12.7892,-4.97953
12.9827,-14.8209
22.9706,-0.0127415
22.9462,-4.76662
21.4738,-9.67294
22.9254,-3.91248
7.62552,-4.47342
27.4963,36.6372
7.66291,-4.56616
27.2612,34.2782
15.5997,-7.40462
24.9801,5.43353
21.5292,-9.54281
21.5306,-10.0813
-2.57819,-8.04754
26.993,30.3965
-0.297538,-13.7052
24.8514,4.95038
-0.390285,-13.7425
5.14927,4.87904
1.94602,29.1409
21.4465,-13.3498
0.642022,2.95429
33.922,15.6151
7.40673,21.7463
26.4568,22.6329
2.90626,-17.3734
9.06711,-8.85198
11.2167,6.67797
-1.38256,-3.7919
35.7547,3.84684
0.73477,2.99167
9.34667,4.6303
35.4585,3.5118
35.5333,3.3263
5.0926,-8.62122
23.2683,-0.21621
1.26265,-13.831
25.5373,12.3429
3.95197,28.9792
-6.66354,5.83158
-3.65203,39.2835
13.9817,28.1704
18.5728,-15.0473
5.30802,21.8707
16.5767,9.16208
12.5517,28.2408
15.456,-9.18769
27.2087,33.0711
11.1104,-9.10648
-0.259614,6.79579
-9.43089,6.00986
-0.105611,-9.09939
-8.37316,-7.58026
-8.05751,-7.56084
22.7795,-11.8421
27.1383,31.641
0.413489,-8.78231
25.5941,11.9345
27.1562,31.8639
-2.58973,-3.73943
2.56664,12.3557
12.6706,-9.23229
24.2389,-2.08914
1.29612,22.1941
-4.21182,5.63388
15.1416,4.16301
24.4949,-0.584316
23.9902,-6.28654
-7.57118,39.6444
13.4986,28.2991
14.9848,21.1352
26.689,26.0689
25.8248,15.9091
17.678,27.8275
-7.21491,-3.23187
27.1038,30.6568
8.38523,23.8658
17.7075,23.7422
26.6336,25.9388
4.05939,-4.18585
-0.20425,6.92591
7.50693,-8.72617
4.73603,-14.1559
1.8606,12.5023
12.002,-9.17837
15.2557,37.8486
25.0146,6.41782
-0.831185,5.27154
2.55131,38.873
15.438,-9.41057
10.7206,11.6533
16.6514,8.9766
10.7948,-9.12589
-8.26189,13.2737
11.7976,11.6562
2.2893,-8.88871
21.3271,-10.379
12.9601,28.2977
1.21215,5.01704
0.593996,-13.7771
22.9138,0.395637
16.5975,8.30794
-8.79963,6.04869
6.38097,-4.32819
17.5457,21.7363
23.1505,-11.6925
26.9226,28.9664
22.1691,-12.7351
7.11706,12.0336
15.3645,4.14504
-1.46377,-8.13741
23.1159,1.23181
25.3036,9.44544
7.59613,-14.2968
9.55026,-8.98067
1.03177,-3.89685
7.88579,-4.58414
23.1755,-0.253597
5.85045,-14.2458
-6.23705,-7.79736
-1.95846,-3.7006
-0.0187544,7.00069
1.02666,4.94226
14.8145,8.45172
25.4999,12.4357
21.197,-10.3236
-1.09224,12.6058
0.247287,4.73591
24.8349,4.18898
25.052,6.32507
-0.298441,7.42704
4.12683,12.2299
18.7233,39.6777
9.86589,-8.96126
15.4939,11.3133
36.8454,5.68816
-6.97917,5.81216
-5.71009,-3.48781
23.072,-3.20644
25.5747,12.2502
-1.60545,-3.77393
7.91584,11.9243
-4.31743,-3.46551
-4.28005,-3.55826
25.6839,13.049
-0.29267,5.27298
1.54576,5.25934
15.6163,-6.64322
11.0362,11.6727
11.129,11.7101
25.428,11.5441
8.52114,21.6564
14.6096,8.69258
-8.06106,-13.1689
15.5293,-8.83467
-2.71578,22.5176
14.3133,8.35753
4.69473,22.0547
11.2613,3.89265
30.4177,6.65513
11.4186,21.4228
-5.56523,39.4826
4.78015,38.6933
25.8802,16.0392
-2.36684,-3.7574
21.2718,-10.5091
-2.1846,39.1203
17.6162,23.1664
-5.38647,-13.3845
24.0067,-5.52514
17.3918,37.6315
15.4186,-9.09494
9.09296,-4.63661
-6.50088,-13.2947
24.6897,2.94443
27.7105,39.8503
1.72314,29.1589
-0.738437,5.30893
12.8574,4.21261
2.73507,-8.92465
8.73824,23.7925
-4.32068,39.3374
-2.6044,29.463
26.8298,28.9291
35.3838,3.69729
35.6994,3.71671
26.7069,26.2918
-2.2741,-3.72001
18.5781,38.4331
10.3375,-4.78183
-3.12025,-13.657
-0.110599,-14.1689
8.47642,38.3504
15.6177,-7.18174
12.882,-4.94214
16.2517,5.6887
18.5407,38.5259
26.5063,24.9171
22.9239,-3.37396
10.4603,11.764
-0.609623,-8.11655
15.3452,-9.44796
10.8354,38.1153
-5.65798,39.4452
23.9018,-7.93947
1.09187,29.1201
12.3061,-4.85084
4.10832,-8.58672
-6.86191,-3.30521
27.0678,30.211
-7.20206,5.83014
15.6522,-6.19745
23.7551,-8.6455
5.31866,38.6947
16.2877,6.13447
-1.66814,12.6971
15.5623,-7.31187
8.62134,-8.81603
14.665,-5.08592
12.6332,-9.13954
21.6219,-9.50542
-9.57389,-2.99678
10.7833,-4.81778
-5.25278,-7.83187
16.3961,28.0655
7.95269,-8.76212
20.2048,-14.2816
-2.93474,-13.5822
6.20701,-8.71108
18.5174,-15.1775
-1.55652,-8.17479
-6.74643,29.8418
1.1699,-13.8684
1.20729,-13.9611
24.4007,-0.0831889
1.62065,-8.83479
21.6874,-13.1449
25.2138,8.33102
7.09109,21.7269
7.18384,21.7642
15.5473,-8.61178
9.43131,28.4925
11.8456,28.3875
-2.40015,22.5371
15.4492,28.0072
27.5696,36.9902
16.5256,7.4164
8.6455,23.7551
4.48062,4.93296
-0.499023,6.05235
-0.608305,5.25358
13.7882,38.0118
-0.460193,5.42109
4.69864,-14.0632
-0.199922,5.31037
-0.107174,5.34776
0.413364,5.12633
-8.93788,29.9288
0.507554,4.6252
1.45301,5.22195
-9.93334,-7.45445
13.4879,11.475
11.1957,21.4408
13.8663,-4.97665
-5.37174,29.6413
14.2939,8.67316
14.3867,8.71054
5.46491,4.89845
9.6804,-9.03603
1.70042,-3.95077
25.4294,11.0056
14.3313,8.58042
14.4241,8.61781
14.5168,8.65519
0.859256,-8.81826
14.4615,8.52505
14.7771,8.54447
7.49214,38.3849
11.6863,-9.19778
13.5547,21.2057
-0.534972,5.6066
22.9527,-0.235625
24.8004,3.2047
-1.22159,5.43762
36.6448,4.31347
24.1354,-5.04198
-0.26015,-13.7979
35.273,3.43702
35.3672,2.9359
22.8764,0.488385
22.7787,-4.61852
21.2358,-10.9549
4.68422,-8.67802
26.5962,26.0316
11.3851,-14.6023
11.5153,-14.6577
16.4883,7.50915
-0.240735,-14.1135
-0.419924,4.25132
-0.271812,4.41884
0.0617915,4.66114
14.7397,8.63721
11.3361,3.70715
-3.83019,22.6075
10.9915,28.3667
24.9068,5.08052
-0.18195,5.53325
34.8029,-1.28092
-8.6856,39.7342
-6.8872,13.0731
22.9628,-4.00523
-3.10618,22.6837
5.81793,4.82511
4.28227,-4.20383
15.5429,-6.99624
24.4546,0.585461
25.1929,9.18517
20.7239,-13.9645
12.9128,4.34274
-4.67687,-7.92318
17.05,-15.0143
-6.72768,22.8412
-1.86163,22.5385
6.88684,28.6528
25.6271,13.4573
-8.02012,-7.65359
27.4589,36.73
18.5601,38.2103
14.7952,-5.14128
4.47984,12.1565
25.1045,7.53223
12.3141,-14.767
7.85994,-8.7995
-9.33814,6.04725
0.319298,-8.28119
29.1072,-10.1539
16.5781,8.62357
-3.26571,12.9157
0.565804,3.6783
-4.43471,5.65186
-0.461636,5.95961
15.5487,-9.1503
-9.56102,6.06521
23.7716,-7.88411
-7.53053,-3.25128
22.3172,-12.5675
24.2433,-3.70468
15.0296,-9.46737
4.22035,5.04368
11.743,4.30248
14.4163,-9.28332
-9.55117,30.1129
-0.167402,-13.7605
21.8729,-13.0701
10.0813,21.5306
-6.64226,39.4797
21.632,-13.275
-0.40339,5.01271
26.4747,22.8558
13.079,-9.17548
23.7925,-8.73825
-3.7562,29.6456
21.5766,-13.4052
9.72831,21.6039
14.5362,8.33955
-2.42876,5.4901
-2.35212,39.2684
21.4947,-10.5271
26.7443,26.1991
1.25465,-3.91482
5.41941,28.816
23.7745,-8.96114
0.359869,38.96
13.2391,21.1862
-8.89316,13.2349
-0.178943,-9.45241
26.4898,24.1557
24.6537,2.49866
8.51537,23.8105
-2.33601,5.52748
8.77732,-4.65603
0.148769,6.85258
0.98927,5.03501
5.89456,38.6034
2.81159,38.7623
-3.55195,22.7197
24.8261,21.3287
0.0474862,-3.86235
-8.30661,29.9677
15.4947,4.08968
23.9888,-5.74802
6.04003,12.0307
8.36239,4.6648
16.4688,7.82479
14.0971,-14.9108
17.6658,25.4505
6.77137,-4.49427
8.60812,23.8478
11.177,28.4414
-6.66433,13.0552
35.7174,3.93959
-9.447,39.7508
21.1805,-11.085
15.6342,-6.42034
22.9512,0.30289
-4.1873,-3.52087
-0.152678,29.2653
18.2459,37.6523
-6.52355,29.8239
-2.39269,-7.97277
7.5181,28.6916
13.9337,11.4391
6.87566,-8.765
-1.85285,5.39879
-2.14396,-3.77537
15.7014,37.8126
-0.0178514,-14.1315
-0.334389,6.98128
0.0826493,3.80699
-8.28786,22.967
25.5552,12.5658
10.9442,4.41174
7.27659,21.8016
33.7544,15.7632
25.2677,8.99967
11.2002,5.91657
11.1283,5.02503
11.0923,4.57928
11.4842,3.87467
24.814,5.04313
24.5279,0.93848
14.6691,21.1158
14.5349,-5.03056
17.6133,24.2434
-2.25138,29.3896
-5.71743,13.1134
24.7616,3.83596
26.3805,23.357
14.6392,-9.30129
13.396,4.21405
9.38406,4.53755
24.098,-4.94924
-0.468309,29.2459
3.41346,28.9777
9.78432,28.4191
-0.217895,5.08749
22.9448,-4.22811
24.3827,-0.306072
-8.00163,13.163
-2.67449,-13.693
15.3858,37.7932
15.1782,11.2938
8.26886,11.851
27.6609,37.5661
23.1382,-0.16085
23.9369,-0.270127
24.0297,-0.23274
17.7334,27.9576
1.13659,12.4261
-4.54357,39.3554
-4.56484,5.70721
0.473056,3.64091
26.9211,29.505
6.22631,4.88192
4.04472,29.0166
18.3873,-15.1221
-1.50861,22.4652
12.6891,11.5843
16.701,11.2608
1.56385,-8.42641
-7.48161,-7.65214
2.0128,38.8716
-6.286,-3.39651
-0.654466,22.486
-3.20302,-3.55537
14.3901,28.2272
26.2547,21.7968
11.0205,3.68773
0.603188,3.58556
-6.72023,-7.66868
22.7269,0.859377
18.5795,37.8946
-6.39341,29.7685
-7.17344,22.8771
24.1992,19.6743
11.6601,28.3127
5.40076,21.908
11.961,-14.6937
19.5003,-14.6735
-0.977431,39.0678
17.7377,26.3421
14.1786,37.8457
0.172512,4.92141
23.8629,-7.3082
6.93235,4.73525
16.1366,20.9526
-1.20031,39.0858
-2.3553,-8.06552
8.08283,-8.81748
6.96095,21.7822
4.63937,21.9246
-9.50644,13.4189
15.6328,-5.88182
25.1196,8.83215
5.1405,22.0187
18.7039,39.9933
16.593,37.7407
16.0064,21.008
21.5112,-9.76569
21.5335,-11.1584
-0.621164,-3.80843
22.7241,-11.9722
-1.33718,-13.8008
1.45223,12.4455
16.5961,8.84645
-1.10023,22.522
7.23186,38.4956
22.4833,-12.1771
-7.97632,-3.21534
25.6451,13.6802
22.9433,-3.6896
21.4034,-11.103
11.3218,-4.81634
-4.2126,12.8574
10.1815,-8.94184
15.7462,21.1187
0.805635,38.924
3.75175,-14.1214
-0.519885,6.90651
14.473,4.21693
35.5498,4.0877
-0.175397,-3.84438
10.798,38.208
-0.0746542,-13.7231
1.38479,-3.97018
-1.50116,-8.04466
0.857813,-8.27974
13.432,-9.24882
-6.21856,13.0192
2.81351,-17.4107
10.0219,-4.80125
-3.56247,-8.01304
-0.410604,7.70528
14.0646,4.16013
-1.5708,-16.6983
8.42262,23.7731
17.8375,37.5955
-2.24326,5.56487
9.87707,28.4565
1.89799,12.4096
-0.138009,-3.93713
1.99074,12.447
9.18979,21.6025
4.31966,-4.29658
14.4943,37.8651
7.6296,21.7283
-7.0807,22.9145
-4.84795,-13.3831
8.86838,23.7371
-0.148894,7.05606
-0.237314,5.40313
-0.0144265,5.38515
1.32287,5.27732
9.28999,-8.86995
24.8874,5.39615
7.31788,-14.409
10.0519,11.7072
10.1447,11.7446
-8.72972,-13.115
10.2374,11.782
-5.63201,29.752
2.94497,-4.09599
24.9713,22.5733
0.694493,4.16146
2.15904,5.07529
2.25179,5.11268
8.2795,28.6751
16.4343,6.8405
-4.91786,5.78054
-6.50479,22.8232
-4.72581,-3.52231
12.2808,11.5275
12.4663,11.6023
14.2565,8.7659
24.238,19.0431
24.3308,19.0805
33.8472,15.8006
4.01557,-8.62411
24.8888,4.85763
17.8124,26.1566
22.0389,-12.6797
26.8133,28.1676
-3.00466,5.5814
24.7091,2.6288
0.190606,-8.76434
-3.29576,-3.59276
2.05752,22.1776
-2.40748,39.1383
-0.389746,6.85114
17.8139,25.6181
-7.88357,-3.17795
35.6275,2.82518
-1.15559,22.3918
0.00366718,-8.3006
-0.844047,-3.79046
-0.80666,-3.88321
4.51669,-8.52992
4.64683,-8.58528
8.20551,21.637
-4.09455,-3.48348
-4.05716,-3.57623
27.2461,32.9783
0.237068,22.4141
15.5789,-6.55047
14.7619,21.1532
-2.22517,-8.12088
-0.0372665,-13.8159
0.0748965,-14.0941
-2.70832,-7.99218
-2.67093,-8.08493
4.3791,22.0353
11.5968,38.0987
-0.593754,-14.0402
22.9613,-3.46671
4.73212,21.962
-4.2206,22.7736
-8.50327,-7.52489
-0.836052,-13.7066
-0.798664,-13.7994
-2.80107,-8.02957
-4.44348,22.7916
-0.9288,-13.744
-0.816637,-14.0222
3.23608,5.07817
27.2102,32.5326
-2.89382,-8.06696
21.215,-10.1007
16.668,9.73798
-3.02395,-8.0116
-1.29979,-13.8935
1.35948,12.4081
1.41484,12.5383
23.0167,-3.33658
23.0814,0.247529
-2.85,-3.62871
0.497339,22.3034
6.60793,21.8556
1.26751,5.14717
24.4215,-0.937335
26.671,25.8461
10.6385,28.44
12.467,4.37869
10.1821,11.6518
10.2748,11.6892
10.3676,11.7266
-0.107956,12.5713
13.7067,-14.7447
-5.74748,-3.39506
-1.44448,5.4556
25.0087,22.4805
12.0213,4.41464
13.4838,-14.7267
14.3493,8.80329
14.7203,8.95284
11.577,3.91206
15.5159,37.7379
0.720222,22.2854
9.83968,28.5493
25.9895,16.838
10.9248,4.72738
15.9778,3.96099
16.0706,3.99838
16.1633,4.03576
18.5766,38.9716
-0.222223,6.70303
18.5033,38.6186
24.9054,5.61903
30.4551,6.56238
11.4635,-9.17981
1.29204,-4.00757
9.89582,21.4558
23.7939,-9.27677
35.5484,4.62621
4.5979,-4.18441
-4.8259,13.0415
13.8036,11.4944
16.1625,11.2593
16.9907,20.9735
36.9756,5.6328
18.6334,38.5633
-6.54952,39.5171
-3.55928,39.3209
24.8723,4.09623
-7.05473,13.2212
-8.15026,-7.59823
5.63111,-8.61978
18.2945,-15.1595
27.1009,31.7338
5.86517,28.78
25.1225,7.75512
16.5002,37.7034
24.7062,3.70583
24.8363,3.65047
16.5601,8.40069
27.4079,34.9843
-4.00505,39.3568
24.0772,-4.09509
-0.904521,4.91853
6.0247,38.5481
10.1455,4.52103
4.72804,-4.23977
24.781,3.52033
-0.178646,38.9585
24.6882,3.48294
24.8184,3.42758
17.5098,21.2905
5.24202,4.91643
26.8327,27.852
-7.43781,-3.2139
16.5823,20.9167
-3.22754,5.59938
-0.925254,-8.13596
4.6874,38.6559
-1.0816,29.4299
10.2855,28.5133
16.2886,-14.9977
-0.0128627,-9.062
-5.32702,12.9473
-0.352362,6.7584
16.3459,5.18757
24.2418,-3.16617
13.3952,11.4376
23.9693,-5.43239
-3.54395,12.8035
34.4851,-7.44687
23.9514,-5.65527
3.28332,29.0331
7.67763,38.4596
26.9736,30.7121
-7.50783,29.8584
11.456,21.33
-0.858716,29.4119
16.6694,9.19947
3.27358,-8.92321
13.6661,28.151
23.1187,0.154782
23.9197,-7.71658
3.3501,38.7637
0.0229575,5.29241
27.4093,34.4458
-5.61326,22.7513
17.8488,-15.1235
25.8442,15.5934
24.4726,0.808344
7.22868,-8.83833
-0.234303,-9.58254
3.14333,5.04078
23.8658,-8.38523
-7.30766,-3.26926
29.2553,-9.98635
3.31097,-9.01596
27.387,35.8384
4.99985,-8.65861
6.11745,38.5854
22.5968,0.914737
26.1723,-9.82748
-2.44487,39.231
-8.46945,-13.2257
0.00510983,-8.83912
5.37138,12.0846
25.0117,7.49485
-4.41018,-3.5029
7.49947,21.7837
9.64301,-8.94328
0.896643,-8.91101
0.67376,-8.89303
-2.20588,5.47213
-2.11313,5.50952
-4.25,12.9502
-1.75025,29.4838
-8.33931,-13.281
-8.50683,-13.1329
2.12088,12.3916
2.21363,12.429
6.00342,4.89989
17.9203,27.4939
21.3825,-10.2488
-9.22085,-3.0701
7.94523,21.7477
14.0264,11.4765
11.9758,28.3322
25.8593,16.8933
0.209896,4.82867
-0.667989,6.73898
5.39669,-4.29369
8.65518,-14.5168
-4.63306,-3.48493
5.89138,-8.7305
17.2876,27.9936
18.5392,39.0644
18.632,39.1018
18.6873,39.2319
-1.25976,12.7539
7.095,-14.391
-4.24921,5.72663
16.7773,10.5368
-0.313528,6.12713
-0.274697,5.49587
-6.99528,39.5531
5.70907,38.5286
-1.37102,-8.10002
9.95918,11.6698
-8.46588,-7.61764
-6.17053,29.7505
0.731884,4.0687
11.3592,-4.90908
8.78887,-8.96414
8.07928,-14.4255
17.5084,21.829
23.9363,-6.95519
26.4345,24.0256
26.5272,24.063
4.3312,-8.60469
4.12761,5.00629
21.4393,-10.6572
0.079764,4.88402
13.7214,28.2811
14.8995,-9.41201
8.53977,28.5644
8.22414,28.5449
-2.49289,22.4997
-5.94031,13.1314
23.1532,1.13906
-0.757852,5.62456
-8.5295,29.9856
4.77697,-8.64064
-6.44144,13.0372
0.0442375,38.9406
25.1059,6.99372
24.934,22.666
4.86226,21.9066
24.8635,21.236
0.658552,3.71568
11.1089,5.34067
11.206,3.76251
11.7265,3.54107
12.0795,3.46774
5.57893,38.584
-1.09488,-14.1344
16.2561,4.07315
12.6338,11.4542
24.7436,3.61308
35.9747,4.9059
35.5513,3.54919
35.4959,3.41905
-7.13214,-13.3335
24.2957,-2.49752
-8.1097,39.6429
22.8944,0.711269
34.8223,-1.59655
23.0541,-3.42932
22.9088,-4.67388
-5.4351,39.4273
8.10867,-4.60211
-4.14991,-3.61362
4.4204,-14.1753
29.1999,-10.1165
25.5718,13.3272
-3.87167,-3.50146
0.60872,29.2488
-2.03967,-8.0461
27.4603,36.1914
-0.854025,-13.9295
0.278365,-13.7965
0.35314,-13.982
-2.16981,-7.99074
0.148229,-13.7411
0.185617,-13.8339
0.223004,-13.9266
-3.96441,-3.53884
12.5964,11.5469
0.0554813,-13.7785
0.092869,-13.8712
0.167644,-14.0567
-0.761277,-13.8921
-6.1005,-3.32173
-1.15168,-13.726
-1.1143,-13.8188
-1.03952,-14.0043
-1.28182,-13.6707
-1.24443,-13.7634
-3.28422,-7.90088
-3.24684,-7.99363
10.6572,21.4393
2.02813,12.3542
16.0171,37.832
13.5212,-14.8195
7.18775,-14.3536
-5.79484,-13.4413
7.72235,21.7657
9.21996,24.2023
13.749,4.14071
26.8162,27.0906
14.1381,-9.39548
12.0685,28.3695
27.6206,38.7359
-2.07574,5.41676
-7.39242,-13.2228
17.8001,37.6883
18.5213,38.8415
22.7938,-3.3186
-0.144566,5.44051
26.5811,24.7316
14.234,37.9758
17.6313,24.4663
1.39633,-8.2783
-7.78673,23.0612
16.1919,21.0827
26.5603,25.5858
25.0641,22.6106
1.09999,5.29528
5.51215,28.8534
12.8935,-9.25026
16.5262,28.0101
11.0736,11.58
11.1663,11.6174
11.2591,11.6547
-6.16319,13.1493
3.15318,29.0884
-8.59285,39.7716
23.7731,-8.42262
3.01241,12.3197
26.2231,19.7355
25.9176,15.9464
20.4457,-14.0767
6.16608,-14.2264
-6.01774,-13.4234
1.61176,22.2136
12.0579,11.5455
-1.69819,-3.81132
15.7648,28.0266
9.52405,28.5299
11.7791,-9.1604
2.43729,5.18746
8.29417,-4.52733
-9.36097,-13.1538
11.1103,4.80215
-8.39936,29.9303
-1.5127,-3.73654
6.83473,-14.2803
12.5369,-14.785
14.1264,8.82127
14.4794,8.74793
-4.85595,-3.46695
5.77242,28.7426
33.8098,15.8933
11.6143,3.81931
11.5964,3.59643
15.4019,4.05229
11.0102,21.366
26.3654,22.057
25.088,6.77083
-2.28876,29.4824
24.8694,5.17326
17.2616,37.6868
1.80615,-8.76001
10.4985,4.44769
-9.64391,30.0755
-6.00367,22.9174
-4.7632,-3.42957
0.621164,3.80843
21.2883,-9.74772
14.2714,37.8831
3.97818,-8.53136
1.58327,-8.74204
11.106,6.41769
11.6121,11.5814
-1.89102,12.7151
-7.59246,5.99622
24.203,-2.53491
3.2606,-4.07658
2.30637,12.4664
-3.51456,22.6269
11.1118,4.26364
-9.69116,6.12058
24.5459,1.16136
-0.826857,3.656
1.38154,38.8327
9.2752,38.2411
23.0569,-4.50635
-9.24539,6.08464
24.0053,-4.98662
-4.65759,5.66982
23.776,-9.49965
5.98731,38.6408
-3.95287,-7.84696
8.40964,28.6197
-0.515557,5.29096
21.5393,-13.3124
23.6307,-10.7442
18.5421,37.9874
18.48,-15.0847
9.06765,11.7417
-0.196916,-9.67529
-1.35984,29.3178
17.829,26.918
-7.72338,13.2752
13.967,-14.8554
25.8457,15.0549
4.43512,28.8505
-8.57674,6.03072
16.0804,28.046
23.8824,-7.62384
22.8959,0.172754
-1.13696,29.2998
14.6031,4.16157
15.5444,-7.53475
8.13951,4.68277
-8.53935,5.93796
-3.6114,-3.61218
25.648,12.6032
11.4483,3.42891
23.9528,-6.19379
-6.70904,29.7491
1.06916,-3.9896
-0.0518179,5.4779
24.9262,4.76488
-8.91166,-7.5817
23.9003,-7.40095
-5.30171,-3.43101
-2.65242,12.7316
-3.67331,5.63533
-1.03688,12.736
0.716136,-3.91627
-0.776606,12.6252
10.3635,-14.4751
23.7566,-9.18402
21.5665,-9.63556
23.8795,-6.54681
24.0096,-6.60217
5.61957,-4.31166
9.59083,38.2605
4.25696,12.1745
1.23012,5.23993
-2.18135,-3.68262
15.9243,37.7947
15.6357,-6.95885
-0.568028,4.08379
11.6228,28.4055
23.8435,-6.99257
-2.9312,-7.97421
10.4611,4.54044
1.51901,22.1762
26.978,29.0965
0.269588,3.34325
18.0716,-15.1415
1.88266,38.9269
27.1368,32.1795
9.69981,-9.35166
23.845,-7.53109
-4.4022,-13.419
27.3151,34.9469
10.3081,-14.6052
13.8703,21.2251
23.7896,-7.66122
6.32561,-4.45833
16.7248,9.32961
12.355,-9.2517
9.90328,-9.054
-0.0367269,6.77781
3.99669,12.2852
14.6469,8.59982
23.8464,-8.0696
15.5607,21.0439
-8.10236,23.0417
3.72909,28.9971
16.4538,6.52488
14.0597,-14.818
25.988,17.3765
15.6716,-6.51309
2.15027,22.215
29.1446,-10.2466
1.53764,29.0841
5.98058,-14.3011
24.5128,-0.361432
18.4494,37.95
21.568,-10.1741
22.9096,-11.8974
34.951,-1.11339
0.701468,29.2861
15.179,4.07027
3.94211,4.93151
26.8881,27.9821
26.2727,22.0197
23.008,-0.105489
0.969073,12.5742
2.95651,-8.40411
-6.92381,5.9423
22.8169,-11.9348
11.2959,-9.0317
25.1555,9.27791
14.6798,37.9399
2.34454,5.15007
3.36543,12.2464
17.1315,37.7422
-0.42858,7.48241
-6.70093,5.92432
22.4653,-12.4
0.37598,5.21906
21.1057,-10.8995
5.58626,21.9828
8.65873,-8.90878
12.5704,21.2402
-7.81534,6.01418
-0.111502,6.9633
11.0895,5.65631
14.4537,-9.37607
14.5838,-9.43143
23.1288,-3.61482
21.8355,-12.9774
-4.34196,5.68924
26.1304,19.6981
0.961739,29.1754
3.48348,-4.09455
15.5968,-6.32759
21.7801,-13.1075
22.7089,0.636493
23.9557,-7.27082
10.2115,21.4753
16.3085,5.28032
24.4934,-0.0458013
24.3137,-2.27463
3.30953,-8.47744
7.99008,-8.85486
8.12022,-8.91022
-0.352898,-13.8353
7.00898,38.5136
24.2612,-3.4818
-3.11352,39.2849
17.1427,-14.9769
17.1801,-15.0696
17.3102,-15.125
6.56321,38.5495
7.53685,21.6909
5.15913,28.9267
-4.98933,39.3913
-1.47531,-3.82929
-0.0682229,-9.19213
-2.71986,-3.68407
-1.33363,-8.19277
-8.84513,29.9662
-0.371773,7.07402
-8.42533,39.6235
1.43017,-13.9791
-6.95056,22.8591
26.4704,24.4714
11.0758,3.81788
12.7265,11.4915
5.68779,4.88048
9.23463,-9.00009
5.33477,4.95381
18.6694,39.009
25.9866,17.915
0.171069,5.45992
0.208453,5.36718
0.338592,5.31181
8.71541,4.59147
9.7363,11.6878
9.82905,11.7252
9.92179,11.7626
-6.54218,22.9159
6.07333,-14.2638
9.91771,-14.4391
-4.80384,39.4661
7.97854,-4.54675
26.0405,18.5837
25.0685,7.08647
-8.23658,-3.10462
-8.03823,6.03216
10.7312,28.4774
26.5452,24.2859
13.8109,-5.10678
24.7961,4.82024
15.594,-5.25056
8.84068,-14.442
-7.15481,29.785
26.5646,23.9702
10.9435,11.6353
16.563,7.32366
0.697378,3.08443
17.4171,21.2531
4.83365,4.85961
4.92639,4.897
-5.36363,5.8165
5.01914,4.93439
5.11189,4.97178
-5.73592,-7.70317
-6.55623,-13.4248
23.0231,1.19442
25.3202,10.2068
2.42917,29.0122
3.44111,-9.07132
16.6665,10.2765
9.1937,-14.5154
14.6951,11.4225
26.5826,24.1931
-2.24404,12.7884
24.2151,13.7507
-0.216034,39.0513
7.75566,-4.52878
-9.04535,-13.1344
1.93616,5.09326
16.7967,10.2211
-9.72933,13.4369
16.3265,5.5032
-5.34235,39.4647
-5.52785,39.3899
26.7803,26.6448
16.8132,10.9825
6.35644,4.82656
14.8698,8.58186
33.9025,15.9307
8.3431,-8.9282
-7.16599,-7.63273
33.7918,15.6704
-0.367445,5.45848
1.19196,12.5562
5.08106,-4.31311
-1.66736,5.47357
23.044,0.340277
27.2626,33.7397
26.2921,21.704
12.4362,-4.9062
23.1123,-4.37622
23.039,-4.72924
3.40228,-8.44005
23.6818,-8.99852
23.8119,-9.05388
2.5072,-13.9762
21.366,-11.0102
1.76785,12.4649
1.47753,-3.9328
1.64506,-4.08091
35.6066,3.67932
-0.751299,-3.75307
-0.583776,-3.90118
24.8708,4.63475
4.73958,-8.54789
18.851,-14.9352
-0.166866,6.83318
12.529,-4.86881
15.9877,28.0086
11.4779,-14.565
11.608,-14.6203


==> data/voronoi_filter/results_poly.dat <==
21.0117,-13.6059
21.1032,-10.6579
21.0951,-9.58408
23.6289,-8.46349
23.8112,-6.02983
22.5401,-4.50012
22.6061,-3.62068
22.6772,-3.27286
24.0978,-2.28728
24.1673,-1.40857
22.7709,0.159049
22.4363,0.448953
23.1985,1.49479
24.518,2.76849
24.7639,5.10594
24.9936,8.29942
25.3306,10.6865
24.0963,13.513
24.3917,17.4823
22.5399,18.2378
20.6232,18.8042
16.1925,3.81895
12.7043,4.12715
12.2684,3.39508
11.5576,3.4331
10.5946,3.90961
10.1608,4.41615
6.92073,4.70254
2.1094,4.96039
2.0273,4.83241
1.27353,4.84339
0.984886,3.20571
0.829919,2.96426
0.512261,2.86963
-0.368686,3.49567
-0.657586,3.47948
-1.11929,3.77963
-1.45924,4.24314
-2.0978,5.40463
-17.2328,6.53174
-18.6871,6.69702
-25.4538,7.22112
-30.3277,5.74589
-30.6434,3.77166
-30.7595,1.77549
-30.4006,-1.28958
-18.5995,-2.20483
-17.1388,-2.35671
-16.4149,-2.38189
-16.3602,-2.42129
10.8539,-4.69336
12.3864,-4.75592
12.953,-4.84019
13.4826,-4.83264
14.046,-4.91711
15.6562,-4.9958
15.7828,-5.05043
16.9106,-14.8343
19.7992,-14.3104
21.0117,-13.6059


==> data/voronoi_filter/results_voronoi_path.dat <==
-30.76,1.78,-27.3573,1.87616
-30.64,3.77,-27.6916,3.45102
-30.4,-1.29,-27.3573,1.87616
-30.33,5.75,-27.6916,3.45102
-25.45,7.22,-24.9643,2.73676
-27.6916,3.45102,-26.569,2.56309
-27.6916,3.45102,-30.33,5.75
-27.6916,3.45102,-30.64,3.77
-27.3573,1.87616,-26.569,2.56309
-27.3573,1.87616,-30.76,1.78
-27.3573,1.87616,-30.4,-1.29
-26.569,2.56309,-24.9643,2.73676
-26.569,2.56309,-27.6916,3.45102
-26.569,2.56309,-27.3573,1.87616
-24.9643,2.73676,-19.1165,2.28636
-24.9643,2.73676,-25.45,7.22
-24.9643,2.73676,-26.569,2.56309
-18.69,6.7,-19.1165,2.28636
-18.6,-2.2,-25.723,-78.5213
-17.23,6.53,-12.4669,56.3947
-17.14,-2.36,-16.8377,2.06087
-16.41,-2.38,-16.4792,-2.56904
-16.36,-2.42,-16.2787,-2.2159
-16.4792,-2.56904,-17.357,-10.2813
-16.4792,-2.56904,-16.41,-2.38
-16.2787,-2.2159,-15.4849,1.95486
-16.2787,-2.2159,-16.36,-2.42
-19.1165,2.28636,-18.2604,2.20353
-19.1165,2.28636,-18.69,6.7
-19.1165,2.28636,-24.9643,2.73676
-18.2604,2.20353,-18.119,2.18871
-18.2604,2.20353,-19.1165,2.28636
-18.119,2.18871,-17.7405,2.14592
-18.119,2.18871,-18.2604,2.20353
-17.7405,2.14592,-17.5588,2.1273
-17.7405,2.14592,-18.119,2.18871
-17.5588,2.1273,-16.8377,2.06087
-17.5588,2.1273,-17.7405,2.14592
-16.8377,2.06087,-16.2891,2.03289
-16.8377,2.06087,-17.5588,2.1273
-16.8377,2.06087,-17.14,-2.36
-16.2891,2.03289,-15.4849,1.95486
-16.2891,2.03289,-16.8377,2.06087
-15.4849,1.95486,-4.7116,1.10318
-15.4849,1.95486,-16.2891,2.03289
-15.4849,1.95486,-16.2787,-2.2159
-17.357,-10.2813,-21.3935,-62.7552
-17.357,-10.2813,-16.4792,-2.56904
-2.1,5.4,-3.60349,3.05738
-1.46,4.24,-0.204819,5.04513
-3.60349,3.05738,-4.02767,2.34216
-3.60349,3.05738,-2.1,5.4
-1.12,3.78,-0.371477,4.57373
-4.02767,2.34216,-4.69102,1.14055
-4.02767,2.34216,-3.60349,3.05738
-0.66,3.48,-0.429676,4.3653
-0.37,3.5,-0.604363,2.67327
-4.69102,1.14055,-4.7116,1.10318
-4.69102,1.14055,-4.02767,2.34216
-4.7116,1.10318,-3.28329,0.462956
-4.7116,1.10318,-4.69102,1.14055
-4.7116,1.10318,-15.4849,1.95486
-0.604363,2.67327,-1.73728,0.00800718
-0.604363,2.67327,-0.37,3.5
-0.429676,4.3653,-0.371477,4.57373
-0.429676,4.3653,-0.66,3.48
0.51,2.87,0.58258,3.28393
-3.28329,0.462956,-2.74754,0.279108
-3.28329,0.462956,-4.7116,1.10318
-0.371477,4.57373,-0.177142,4.92704
-0.371477,4.57373,-1.12,3.78
-0.371477,4.57373,-0.429676,4.3653
0.83,2.96,0.58258,3.28393
0.58258,3.28393,0.565745,3.3651
0.58258,3.28393,0.51,2.87
0.58258,3.28393,0.83,2.96
0.98,3.21,0.565745,3.3651
0.565745,3.3651,0.191459,4.28426
0.565745,3.3651,0.58258,3.28393
0.565745,3.3651,0.98,3.21
-2.74754,0.279108,-1.73728,0.00800718
-2.74754,0.279108,-3.28329,0.462956
0.191459,4.28426,-0.177142,4.92704
0.191459,4.28426,0.565745,3.3651
-0.177142,4.92704,-0.204819,5.04513
-0.177142,4.92704,-0.371477,4.57373
-0.177142,4.92704,0.191459,4.28426
1.27,4.84,2.01822,3.93488
-0.204819,5.04513,-0.214585,5.10413
-0.204819,5.04513,-1.46,4.24
-0.204819,5.04513,-0.177142,4.92704
-0.214585,5.10413,-0.1937,6.45175
-0.214585,5.10413,-0.204819,5.04513
-1.73728,0.00800718,-1.58025,-0.0497191
-1.73728,0.00800718,-0.604363,2.67327
-1.73728,0.00800718,-2.74754,0.279108
-0.1937,6.45175,0.700007,11.83
-0.1937,6.45175,-0.214585,5.10413
-1.58025,-0.0497191,1.44298,-0.447271
-1.58025,-0.0497191,-1.73728,0.00800718
2.03,4.83,1.88091,5.10098
2.11,4.96,2.24857,4.6955
1.88091,5.10098,1.30614,7.58699
1.88091,5.10098,2.03,4.83
2.24857,4.6955,2.58301,3.38452
2.24857,4.6955,2.11,4.96
2.01822,3.93488,2.58301,3.38452
2.01822,3.93488,1.27,4.84
1.30614,7.58699,0.700007,11.83
1.30614,7.58699,1.88091,5.10098
2.58301,3.38452,3.00735,2.84931
2.58301,3.38452,2.24857,4.6955
2.58301,3.38452,2.01822,3.93488
1.44298,-0.447271,1.77924,-0.415072
1.44298,-0.447271,-1.58025,-0.0497191
3.00735,2.84931,3.89195,1.46283
3.00735,2.84931,2.58301,3.38452
1.77924,-0.415072,4.4703,0.341838
1.77924,-0.415072,1.44298,-0.447271
6.92,4.7,6.60368,0.195221
3.89195,1.46283,4.15695,0.963827
3.89195,1.46283,3.00735,2.84931
0.700007,11.83,2.01252,24.3883
0.700007,11.83,-0.1937,6.45175
0.700007,11.83,1.30614,7.58699
4.15695,0.963827,4.4703,0.341838
4.15695,0.963827,3.89195,1.46283
4.4703,0.341838,6.60368,0.195221
4.4703,0.341838,4.15695,0.963827
4.4703,0.341838,1.77924,-0.415072
10.16,4.42,9.35648,2.86997
10.59,3.91,11.5525,5.13762
10.85,-4.69,11.1121,-0.621509
9.35648,2.86997,8.24199,0.0560917
9.35648,2.86997,10.16,4.42
6.60368,0.195221,8.24199,0.0560917
6.60368,0.195221,6.92,4.7
6.60368,0.195221,4.4703,0.341838
11.56,3.43,11.7822,4.29696
12.27,3.4,11.7822,4.29696
12.39,-4.76,11.9961,-8.95336
11.7822,4.29696,11.6472,4.75015
11.7822,4.29696,11.56,3.43
11.7822,4.29696,12.27,3.4
12.7,4.13,13.4253,2.71949
8.24199,0.0560917,8.62557,-0.0597914
8.24199,0.0560917,9.35648,2.86997
8.24199,0.0560917,6.60368,0.195221
11.6472,4.75015,11.5525,5.13762
11.6472,4.75015,11.7822,4.29696
12.95,-4.84,13.2072,-0.663866
8.62557,-0.0597914,9.68696,-0.35511
8.62557,-0.0597914,8.24199,0.0560917
11.5525,5.13762,11.5836,5.62029
11.5525,5.13762,10.59,3.91
11.5525,5.13762,11.6472,4.75015
11.5836,5.62029,12.0537,9.73752
11.5836,5.62029,11.5525,5.13762
13.48,-4.83,13.2888,-7.6017
9.68696,-0.35511,11.1121,-0.621509
9.68696,-0.35511,8.62557,-0.0597914
14.05,-4.92,14.5082,-0.492698
13.4253,2.71949,14.4273,-0.482735
13.4253,2.71949,12.7,4.13
11.1121,-0.621509,11.3881,-0.638312
11.1121,-0.621509,9.68696,-0.35511
11.1121,-0.621509,10.85,-4.69
11.3881,-0.638312,12.0981,-0.669446
11.3881,-0.638312,11.1121,-0.621509
15.66,-5,15.6218,-5.16917
15.78,-5.05,15.6218,-5.16917
15.6218,-5.16917,13.9489,-6.95519
15.6218,-5.16917,15.78,-5.05
15.6218,-5.16917,15.66,-5
13.9489,-6.95519,13.6869,-7.21986
13.9489,-6.95519,15.6218,-5.16917
13.6869,-7.21986,13.2888,-7.6017
13.6869,-7.21986,13.9489,-6.95519
13.2888,-7.6017,13.0082,-7.92269
13.2888,-7.6017,13.6869,-7.21986
13.2888,-7.6017,13.48,-4.83
13.0082,-7.92269,12.4215,-8.53919
13.0082,-7.92269,13.2888,-7.6017
12.4215,-8.53919,11.9961,-8.95336
12.4215,-8.53919,13.0082,-7.92269
12.0981,-0.669446,12.5756,-0.676388
12.0981,-0.669446,11.3881,-0.638312
16.19,3.82,13.0787,8.39383
11.9961,-8.95336,10.5876,-10.4635
11.9961,-8.95336,12.4215,-8.53919
11.9961,-8.95336,12.39,-4.76
10.5876,-10.4635,10.3473,-10.7163
10.5876,-10.4635,11.9961,-8.95336
10.3473,-10.7163,5.03297,-16.2023
10.3473,-10.7163,10.5876,-10.4635
12.5756,-0.676388,12.9742,-0.670526
12.5756,-0.676388,12.0981,-0.669446
16.91,-14.83,18.8379,-12.2345
5.03297,-16.2023,-21.7781,-67.7473
5.03297,-16.2023,10.3473,-10.7163
12.9742,-0.670526,13.2072,-0.663866
12.9742,-0.670526,12.5756,-0.676388
13.0787,8.39383,12.0537,9.73752
13.0787,8.39383,16.19,3.82
13.2072,-0.663866,13.4009,-0.637681
13.2072,-0.663866,12.9742,-0.670526
13.2072,-0.663866,12.95,-4.84
13.4009,-0.637681,14.1596,-0.526141
13.4009,-0.637681,13.2072,-0.663866
12.0537,9.73752,10.8006,11.8328
12.0537,9.73752,11.5836,5.62029
12.0537,9.73752,13.0787,8.39383
10.8006,11.8328,7.90353,16.0809
10.8006,11.8328,12.0537,9.73752
14.1596,-0.526141,14.4273,-0.482735
14.1596,-0.526141,13.4009,-0.637681
14.4273,-0.482735,14.5082,-0.492698
14.4273,-0.482735,13.4253,2.71949
14.4273,-0.482735,14.1596,-0.526141
14.5082,-0.492698,15.799,-0.582061
14.5082,-0.492698,14.4273,-0.482735
14.5082,-0.492698,14.05,-4.92
7.90353,16.0809,7.5618,16.5733
7.90353,16.0809,10.8006,11.8328
7.5618,16.5733,3.0809,22.9217
7.5618,16.5733,7.90353,16.0809
19.8,-14.31,19.1326,-12.4887
15.799,-0.582061,15.8793,-0.587252
15.799,-0.582061,14.5082,-0.492698
15.8793,-0.587252,17.4591,-0.682185
15.8793,-0.587252,15.799,-0.582061
20.62,18.8,21.9093,16.4385
21.01,-13.61,19.1326,-12.4887
19.1326,-12.4887,18.8379,-12.2345
19.1326,-12.4887,19.8,-14.31
19.1326,-12.4887,21.01,-13.61
18.8379,-12.2345,18.7698,-10.6245
18.8379,-12.2345,16.91,-14.83
18.8379,-12.2345,19.1326,-12.4887
3.0809,22.9217,2.09462,24.2785
3.0809,22.9217,7.5618,16.5733
21.1,-10.66,18.7698,-10.6245
18.7698,-10.6245,18.7097,-9.58
18.7698,-10.6245,18.8379,-12.2345
18.7698,-10.6245,21.1,-10.66
18.7097,-9.58,19.5199,-6.38802
18.7097,-9.58,18.7698,-10.6245
21.1,-9.58,22.7592,-10.66
2.09462,24.2785,2.01252,24.3883
2.09462,24.2785,3.0809,22.9217
2.01252,24.3883,-0.378999,28.4431
2.01252,24.3883,0.700007,11.83
2.01252,24.3883,2.09462,24.2785
17.4591,-0.682185,17.5969,-0.689506
17.4591,-0.682185,15.8793,-0.587252
17.5969,-0.689506,17.7873,-0.698307
17.5969,-0.689506,17.4591,-0.682185
22.44,0.45,23.0873,0.521082
22.54,-4.5,23.944,-4.05534
22.54,18.24,21.9093,16.4385
19.1507,-4.66054,19.5199,-6.38802
19.1507,-4.66054,19.1155,-4.22759
19.1155,-4.22759,18.9849,-3.33164
19.1155,-4.22759,19.1507,-4.66054
17.7873,-0.698307,18.5867,-1.66634
17.7873,-0.698307,19.5466,2.56444
17.7873,-0.698307,17.5969,-0.689506
22.61,-3.62,23.3734,-3.72632
18.9849,-3.33164,18.8895,-2.8759
18.9849,-3.33164,19.1155,-4.22759
22.68,-3.27,23.3734,-3.72632
18.8895,-2.8759,18.8002,-2.49405
18.8895,-2.8759,18.9849,-3.33164
-0.378999,28.4431,-12.4669,56.3947
-0.378999,28.4431,2.01252,24.3883
18.8002,-2.49405,18.5867,-1.66634
18.8002,-2.49405,18.8895,-2.8759
22.77,0.16,21.1066,-1.51553
18.5867,-1.66634,20.7,-1.53
18.5867,-1.66634,17.7873,-0.698307
18.5867,-1.66634,18.8002,-2.49405
19.5199,-6.38802,19.7109,-6.44215
19.5199,-6.38802,19.1507,-4.66054
19.5199,-6.38802,18.7097,-9.58
19.5466,2.56444,19.6644,2.79253
19.5466,2.56444,17.7873,-0.698307
19.7109,-6.44215,20.0837,-6.53887
19.7109,-6.44215,19.5199,-6.38802
23.2,1.49,24.2458,0.580225
20.0837,-6.53887,21.3145,-6.82783
20.0837,-6.53887,19.7109,-6.44215
19.6644,2.79253,20.1298,3.73359
19.6644,2.79253,19.5466,2.56444
20.7,-1.53,21.1066,-1.51553
20.7,-1.53,18.5867,-1.66634
21.1066,-1.51553,21.4923,-1.549
21.1066,-1.51553,22.77,0.16
21.1066,-1.51553,20.7,-1.53
23.0873,0.521082,23.1833,0.528577
23.0873,0.521082,22.44,0.45
21.4923,-1.549,23.1618,-1.74905
21.4923,-1.549,21.1066,-1.51553
23.63,-8.46,21.3145,-6.82783
23.1833,0.528577,24.2458,0.580225
23.1833,0.528577,23.0873,0.521082
21.3145,-6.82783,23.81,-6.03
21.3145,-6.82783,20.0837,-6.53887
21.3145,-6.82783,23.63,-8.46
23.81,-6.03,21.3145,-6.82783
21.9093,16.4385,22.0916,16.058
21.9093,16.4385,22.54,18.24
21.9093,16.4385,20.62,18.8
20.1298,3.73359,20.4532,4.3226
20.1298,3.73359,19.6644,2.79253
24.1,-2.29,23.1618,-1.74905
24.1,13.51,36.7493,15.6708
21.6598,13.6883,22.0916,16.058
21.6598,13.6883,21.5887,12.4147
23.1618,-1.74905,24.17,-1.41
23.1618,-1.74905,21.4923,-1.549
23.1618,-1.74905,24.1,-2.29
23.3734,-3.72632,23.944,-4.05534
23.3734,-3.72632,22.68,-3.27
23.3734,-3.72632,22.61,-3.62
24.17,-1.41,23.1618,-1.74905
22.0916,16.058,24.39,17.48
22.0916,16.058,21.9093,16.4385
22.0916,16.058,21.6598,13.6883
21.5887,12.4147,21.7259,10.2005
21.5887,12.4147,21.6598,13.6883
24.39,17.48,22.0916,16.058
20.4532,4.3226,20.6494,4.64684
20.4532,4.3226,20.1298,3.73359
22.7592,-10.66,22.8394,-10.7131
22.7592,-10.66,21.1,-9.58
24.52,2.77,20.6494,4.64684
22.8394,-10.7131,25.3859,-12.4265
22.8394,-10.7131,22.7592,-10.66
20.6494,4.64684,20.8089,5.45498
20.6494,4.64684,20.4532,4.3226
20.6494,4.64684,24.52,2.77
24.76,5.11,20.8089,5.45498
20.8089,5.45498,21.3733,8.56077
20.8089,5.45498,20.6494,4.64684
20.8089,5.45498,24.76,5.11
24.99,8.3,94.2426,0.886539
21.3733,8.56077,21.4226,8.8075
21.3733,8.56077,20.8089,5.45498
21.4226,8.8075,21.7259,10.2005
21.4226,8.8075,21.3733,8.56077
21.7259,10.2005,25.33,10.69
21.7259,10.2005,21.5887,12.4147
21.7259,10.2005,21.4226,8.8075
23.944,-4.05534,25.4628,-4.26466
23.944,-4.05534,23.3734,-3.72632
23.944,-4.05534,22.54,-4.5
25.33,10.69,21.7259,10.2005
24.2458,0.580225,26.3176,0.50503
24.2458,0.580225,23.2,1.49
24.2458,0.580225,23.1833,0.528577
25.4628,-4.26466,25.8828,-4.30948
25.4628,-4.26466,23.944,-4.05534
25.8828,-4.30948,505.741,-41.5177
25.8828,-4.30948,25.4628,-4.26466
26.3176,0.50503,26.7412,0.479359
26.3176,0.50503,24.2458,0.580225
25.3859,-12.4265,27.788,-13.8168
25.3859,-12.4265,22.8394,-10.7131
26.7412,0.479359,136.279,-8.69248
26.7412,0.479359,26.3176,0.50503
27.788,-13.8168,25.3859,-12.4265
-12.4669,56.3947,-12.7844,57.4186
-12.4669,56.3947,-17.23,6.53
-12.4669,56.3947,-0.378999,28.4431
-12.7844,57.4186,-14.3879,62.6278
-12.7844,57.4186,-12.4669,56.3947
-21.3935,-62.7552,-21.7781,-67.7473
-21.3935,-62.7552,-17.357,-10.2813
-14.3879,62.6278,-19.7114,81.8221
-14.3879,62.6278,-12.7844,57.4186
-21.7781,-67.7473,-25.3851,-77.5963
-21.7781,-67.7473,5.03297,-16.2023
-21.7781,-67.7473,-21.3935,-62.7552
36.7493,15.6708,40.7507,16.2849
36.7493,15.6708,24.1,13.51
-25.3851,-77.5963,-25.723,-78.5213
-25.3851,-77.5963,-21.7781,-67.7473
-25.723,-78.5213,-39.8398,-123.696
-25.723,-78.5213,-25.3851,-77.5963
-25.723,-78.5213,-18.6,-2.2
-19.7114,81.8221,-14.3879,62.6278
40.7507,16.2849,36.7493,15.6708
-39.8398,-123.696,-25.723,-78.5213
94.2426,0.886539,118.573,-1.65397
94.2426,0.886539,24.99,8.3
118.573,-1.65397,524.374,-43.1067
118.573,-1.65397,94.2426,0.886539
136.279,-8.69248,296.988,-22.8108
136.279,-8.69248,26.7412,0.479359
296.988,-22.8108,324.452,-25.2961
296.988,-22.8108,136.279,-8.69248
324.452,-25.2961,410.821,-33.0519
324.452,-25.2961,296.988,-22.8108
410.821,-33.0519,505.741,-41.5177
410.821,-33.0519,324.452,-25.2961
505.741,-41.5177,524.374,-43.1067
505.741,-41.5177,410.821,-33.0519
505.741,-41.5177,25.8828,-4.30948
524.374,-43.1067,524.498,-43.118
524.374,-43.1067,118.573,-1.65397
524.374,-43.1067,505.741,-41.5177
524.498,-43.118,680.179,-57.0932
524.498,-43.118,524.374,-43.1067
680.179,-57.0932,524.498,-43.118


==> data/voronoi_filter/results_voronoi_path/part_1.dat <==
x,y
-30.76,1.78
-27.3573,1.87616


==> data/voronoi_filter/results_voronoi_path/part_10.dat <==
x,y
-27.3573,1.87616
-30.76,1.78


==> data/voronoi_filter/results_voronoi_path/part_100.dat <==
x,y
-1.58025,-0.0497191
-1.73728,0.00800718


==> data/voronoi_filter/results_voronoi_path/part_101.dat <==
x,y
2.03,4.83
1.88091,5.10098


==> data/voronoi_filter/results_voronoi_path/part_102.dat <==
x,y
2.11,4.96
2.24857,4.6955


==> data/voronoi_filter/results_voronoi_path/part_103.dat <==
x,y
1.88091,5.10098
1.30614,7.58699


==> data/voronoi_filter/results_voronoi_path/part_104.dat <==
x,y
1.88091,5.10098
2.03,4.83


==> data/voronoi_filter/results_voronoi_path/part_105.dat <==
x,y
2.24857,4.6955
2.58301,3.38452


==> data/voronoi_filter/results_voronoi_path/part_106.dat <==
x,y
2.24857,4.6955
2.11,4.96


==> data/voronoi_filter/results_voronoi_path/part_107.dat <==
x,y
2.01822,3.93488
2.58301,3.38452


==> data/voronoi_filter/results_voronoi_path/part_108.dat <==
x,y
2.01822,3.93488
1.27,4.84


==> data/voronoi_filter/results_voronoi_path/part_109.dat <==
x,y
1.30614,7.58699
0.700007,11.83


==> data/voronoi_filter/results_voronoi_path/part_11.dat <==
x,y
-27.3573,1.87616
-30.4,-1.29


==> data/voronoi_filter/results_voronoi_path/part_110.dat <==
x,y
1.30614,7.58699
1.88091,5.10098


==> data/voronoi_filter/results_voronoi_path/part_111.dat <==
x,y
2.58301,3.38452
3.00735,2.84931


==> data/voronoi_filter/results_voronoi_path/part_112.dat <==
x,y
2.58301,3.38452
2.24857,4.6955


==> data/voronoi_filter/results_voronoi_path/part_113.dat <==
x,y
2.58301,3.38452
2.01822,3.93488


==> data/voronoi_filter/results_voronoi_path/part_114.dat <==
x,y
1.44298,-0.447271
1.77924,-0.415072


==> data/voronoi_filter/results_voronoi_path/part_115.dat <==
x,y
1.44298,-0.447271
-1.58025,-0.0497191


==> data/voronoi_filter/results_voronoi_path/part_116.dat <==
x,y
3.00735,2.84931
3.89195,1.46283


==> data/voronoi_filter/results_voronoi_path/part_117.dat <==
x,y
3.00735,2.84931
2.58301,3.38452


==> data/voronoi_filter/results_voronoi_path/part_118.dat <==
x,y
1.77924,-0.415072
4.4703,0.341838


==> data/voronoi_filter/results_voronoi_path/part_119.dat <==
x,y
1.77924,-0.415072
1.44298,-0.447271


==> data/voronoi_filter/results_voronoi_path/part_12.dat <==
x,y
-26.569,2.56309
-24.9643,2.73676


==> data/voronoi_filter/results_voronoi_path/part_120.dat <==
x,y
6.92,4.7
6.60368,0.195221


==> data/voronoi_filter/results_voronoi_path/part_121.dat <==
x,y
3.89195,1.46283
4.15695,0.963827


==> data/voronoi_filter/results_voronoi_path/part_122.dat <==
x,y
3.89195,1.46283
3.00735,2.84931


==> data/voronoi_filter/results_voronoi_path/part_123.dat <==
x,y
0.700007,11.83
2.01252,24.3883


==> data/voronoi_filter/results_voronoi_path/part_124.dat <==
x,y
0.700007,11.83
-0.1937,6.45175


==> data/voronoi_filter/results_voronoi_path/part_125.dat <==
x,y
0.700007,11.83
1.30614,7.58699


==> data/voronoi_filter/results_voronoi_path/part_126.dat <==
x,y
4.15695,0.963827
4.4703,0.341838


==> data/voronoi_filter/results_voronoi_path/part_127.dat <==
x,y
4.15695,0.963827
3.89195,1.46283


==> data/voronoi_filter/results_voronoi_path/part_128.dat <==
x,y
4.4703,0.341838
6.60368,0.195221


==> data/voronoi_filter/results_voronoi_path/part_129.dat <==
x,y
4.4703,0.341838
4.15695,0.963827


==> data/voronoi_filter/results_voronoi_path/part_13.dat <==
x,y
-26.569,2.56309
-27.6916,3.45102


==> data/voronoi_filter/results_voronoi_path/part_130.dat <==
x,y
4.4703,0.341838
1.77924,-0.415072


==> data/voronoi_filter/results_voronoi_path/part_131.dat <==
x,y
10.16,4.42
9.35648,2.86997


==> data/voronoi_filter/results_voronoi_path/part_132.dat <==
x,y
10.59,3.91
11.5525,5.13762


==> data/voronoi_filter/results_voronoi_path/part_133.dat <==
x,y
10.85,-4.69
11.1121,-0.621509


==> data/voronoi_filter/results_voronoi_path/part_134.dat <==
x,y
9.35648,2.86997
8.24199,0.0560917


==> data/voronoi_filter/results_voronoi_path/part_135.dat <==
x,y
9.35648,2.86997
10.16,4.42


==> data/voronoi_filter/results_voronoi_path/part_136.dat <==
x,y
6.60368,0.195221
8.24199,0.0560917


==> data/voronoi_filter/results_voronoi_path/part_137.dat <==
x,y
6.60368,0.195221
6.92,4.7


==> data/voronoi_filter/results_voronoi_path/part_138.dat <==
x,y
6.60368,0.195221
4.4703,0.341838


==> data/voronoi_filter/results_voronoi_path/part_139.dat <==
x,y
11.56,3.43
11.7822,4.29696


==> data/voronoi_filter/results_voronoi_path/part_14.dat <==
x,y
-26.569,2.56309
-27.3573,1.87616


==> data/voronoi_filter/results_voronoi_path/part_140.dat <==
x,y
12.27,3.4
11.7822,4.29696


==> data/voronoi_filter/results_voronoi_path/part_141.dat <==
x,y
12.39,-4.76
11.9961,-8.95336


==> data/voronoi_filter/results_voronoi_path/part_142.dat <==
x,y
11.7822,4.29696
11.6472,4.75015


==> data/voronoi_filter/results_voronoi_path/part_143.dat <==
x,y
11.7822,4.29696
11.56,3.43


==> data/voronoi_filter/results_voronoi_path/part_144.dat <==
x,y
11.7822,4.29696
12.27,3.4


==> data/voronoi_filter/results_voronoi_path/part_145.dat <==
x,y
12.7,4.13
13.4253,2.71949


==> data/voronoi_filter/results_voronoi_path/part_146.dat <==
x,y
8.24199,0.0560917
8.62557,-0.0597914


==> data/voronoi_filter/results_voronoi_path/part_147.dat <==
x,y
8.24199,0.0560917
9.35648,2.86997


==> data/voronoi_filter/results_voronoi_path/part_148.dat <==
x,y
8.24199,0.0560917
6.60368,0.195221


==> data/voronoi_filter/results_voronoi_path/part_149.dat <==
x,y
11.6472,4.75015
11.5525,5.13762


==> data/voronoi_filter/results_voronoi_path/part_15.dat <==
x,y
-24.9643,2.73676
-19.1165,2.28636


==> data/voronoi_filter/results_voronoi_path/part_150.dat <==
x,y
11.6472,4.75015
11.7822,4.29696


==> data/voronoi_filter/results_voronoi_path/part_151.dat <==
x,y
12.95,-4.84
13.2072,-0.663866


==> data/voronoi_filter/results_voronoi_path/part_152.dat <==
x,y
8.62557,-0.0597914
9.68696,-0.35511


==> data/voronoi_filter/results_voronoi_path/part_153.dat <==
x,y
8.62557,-0.0597914
8.24199,0.0560917


==> data/voronoi_filter/results_voronoi_path/part_154.dat <==
x,y
11.5525,5.13762
11.5836,5.62029


==> data/voronoi_filter/results_voronoi_path/part_155.dat <==
x,y
11.5525,5.13762
10.59,3.91


==> data/voronoi_filter/results_voronoi_path/part_156.dat <==
x,y
11.5525,5.13762
11.6472,4.75015


==> data/voronoi_filter/results_voronoi_path/part_157.dat <==
x,y
11.5836,5.62029
12.0537,9.73752


==> data/voronoi_filter/results_voronoi_path/part_158.dat <==
x,y
11.5836,5.62029
11.5525,5.13762


==> data/voronoi_filter/results_voronoi_path/part_159.dat <==
x,y
13.48,-4.83
13.2888,-7.6017


==> data/voronoi_filter/results_voronoi_path/part_16.dat <==
x,y
-24.9643,2.73676
-25.45,7.22


==> data/voronoi_filter/results_voronoi_path/part_160.dat <==
x,y
9.68696,-0.35511
11.1121,-0.621509


==> data/voronoi_filter/results_voronoi_path/part_161.dat <==
x,y
9.68696,-0.35511
8.62557,-0.0597914


==> data/voronoi_filter/results_voronoi_path/part_162.dat <==
x,y
14.05,-4.92
14.5082,-0.492698


==> data/voronoi_filter/results_voronoi_path/part_163.dat <==
x,y
13.4253,2.71949
14.4273,-0.482735


==> data/voronoi_filter/results_voronoi_path/part_164.dat <==
x,y
13.4253,2.71949
12.7,4.13


==> data/voronoi_filter/results_voronoi_path/part_165.dat <==
x,y
11.1121,-0.621509
11.3881,-0.638312


==> data/voronoi_filter/results_voronoi_path/part_166.dat <==
x,y
11.1121,-0.621509
9.68696,-0.35511


==> data/voronoi_filter/results_voronoi_path/part_167.dat <==
x,y
11.1121,-0.621509
10.85,-4.69


==> data/voronoi_filter/results_voronoi_path/part_168.dat <==
x,y
11.3881,-0.638312
12.0981,-0.669446


==> data/voronoi_filter/results_voronoi_path/part_169.dat <==
x,y
11.3881,-0.638312
11.1121,-0.621509


==> data/voronoi_filter/results_voronoi_path/part_17.dat <==
x,y
-24.9643,2.73676
-26.569,2.56309


==> data/voronoi_filter/results_voronoi_path/part_170.dat <==
x,y
15.66,-5
15.6218,-5.16917


==> data/voronoi_filter/results_voronoi_path/part_171.dat <==
x,y
15.78,-5.05
15.6218,-5.16917


==> data/voronoi_filter/results_voronoi_path/part_172.dat <==
x,y
15.6218,-5.16917
13.9489,-6.95519


==> data/voronoi_filter/results_voronoi_path/part_173.dat <==
x,y
15.6218,-5.16917
15.78,-5.05


==> data/voronoi_filter/results_voronoi_path/part_174.dat <==
x,y
15.6218,-5.16917
15.66,-5


==> data/voronoi_filter/results_voronoi_path/part_175.dat <==
x,y
13.9489,-6.95519
13.6869,-7.21986


==> data/voronoi_filter/results_voronoi_path/part_176.dat <==
x,y
13.9489,-6.95519
15.6218,-5.16917


==> data/voronoi_filter/results_voronoi_path/part_177.dat <==
x,y
13.6869,-7.21986
13.2888,-7.6017


==> data/voronoi_filter/results_voronoi_path/part_178.dat <==
x,y
13.6869,-7.21986
13.9489,-6.95519


==> data/voronoi_filter/results_voronoi_path/part_179.dat <==
x,y
13.2888,-7.6017
13.0082,-7.92269


==> data/voronoi_filter/results_voronoi_path/part_18.dat <==
x,y
-18.69,6.7
-19.1165,2.28636


==> data/voronoi_filter/results_voronoi_path/part_180.dat <==
x,y
13.2888,-7.6017
13.6869,-7.21986


==> data/voronoi_filter/results_voronoi_path/part_181.dat <==
x,y
13.2888,-7.6017
13.48,-4.83


==> data/voronoi_filter/results_voronoi_path/part_182.dat <==
x,y
13.0082,-7.92269
12.4215,-8.53919


==> data/voronoi_filter/results_voronoi_path/part_183.dat <==
x,y
13.0082,-7.92269
13.2888,-7.6017


==> data/voronoi_filter/results_voronoi_path/part_184.dat <==
x,y
12.4215,-8.53919
11.9961,-8.95336


==> data/voronoi_filter/results_voronoi_path/part_185.dat <==
x,y
12.4215,-8.53919
13.0082,-7.92269


==> data/voronoi_filter/results_voronoi_path/part_186.dat <==
x,y
12.0981,-0.669446
12.5756,-0.676388


==> data/voronoi_filter/results_voronoi_path/part_187.dat <==
x,y
12.0981,-0.669446
11.3881,-0.638312


==> data/voronoi_filter/results_voronoi_path/part_188.dat <==
x,y
16.19,3.82
13.0787,8.39383


==> data/voronoi_filter/results_voronoi_path/part_189.dat <==
x,y
11.9961,-8.95336
10.5876,-10.4635


==> data/voronoi_filter/results_voronoi_path/part_19.dat <==
x,y
-18.6,-2.2
-25.723,-78.5213


==> data/voronoi_filter/results_voronoi_path/part_190.dat <==
x,y
11.9961,-8.95336
12.4215,-8.53919


==> data/voronoi_filter/results_voronoi_path/part_191.dat <==
x,y
11.9961,-8.95336
12.39,-4.76


==> data/voronoi_filter/results_voronoi_path/part_192.dat <==
x,y
10.5876,-10.4635
10.3473,-10.7163


==> data/voronoi_filter/results_voronoi_path/part_193.dat <==
x,y
10.5876,-10.4635
11.9961,-8.95336


==> data/voronoi_filter/results_voronoi_path/part_194.dat <==
x,y
10.3473,-10.7163
5.03297,-16.2023


==> data/voronoi_filter/results_voronoi_path/part_195.dat <==
x,y
10.3473,-10.7163
10.5876,-10.4635


==> data/voronoi_filter/results_voronoi_path/part_196.dat <==
x,y
12.5756,-0.676388
12.9742,-0.670526


==> data/voronoi_filter/results_voronoi_path/part_197.dat <==
x,y
12.5756,-0.676388
12.0981,-0.669446


==> data/voronoi_filter/results_voronoi_path/part_198.dat <==
x,y
16.91,-14.83
18.8379,-12.2345


==> data/voronoi_filter/results_voronoi_path/part_199.dat <==
x,y
5.03297,-16.2023
-21.7781,-67.7473


==> data/voronoi_filter/results_voronoi_path/part_2.dat <==
x,y
-30.64,3.77
-27.6916,3.45102


==> data/voronoi_filter/results_voronoi_path/part_20.dat <==
x,y
-17.23,6.53
-12.4669,56.3947


==> data/voronoi_filter/results_voronoi_path/part_200.dat <==
x,y
5.03297,-16.2023
10.3473,-10.7163


==> data/voronoi_filter/results_voronoi_path/part_201.dat <==
x,y
12.9742,-0.670526
13.2072,-0.663866


==> data/voronoi_filter/results_voronoi_path/part_202.dat <==
x,y
12.9742,-0.670526
12.5756,-0.676388


==> data/voronoi_filter/results_voronoi_path/part_203.dat <==
x,y
13.0787,8.39383
12.0537,9.73752


==> data/voronoi_filter/results_voronoi_path/part_204.dat <==
x,y
13.0787,8.39383
16.19,3.82


==> data/voronoi_filter/results_voronoi_path/part_205.dat <==
x,y
13.2072,-0.663866
13.4009,-0.637681


==> data/voronoi_filter/results_voronoi_path/part_206.dat <==
x,y
13.2072,-0.663866
12.9742,-0.670526


==> data/voronoi_filter/results_voronoi_path/part_207.dat <==
x,y
13.2072,-0.663866
12.95,-4.84


==> data/voronoi_filter/results_voronoi_path/part_208.dat <==
x,y
13.4009,-0.637681
14.1596,-0.526141


==> data/voronoi_filter/results_voronoi_path/part_209.dat <==
x,y
13.4009,-0.637681
13.2072,-0.663866


==> data/voronoi_filter/results_voronoi_path/part_21.dat <==
x,y
-17.14,-2.36
-16.8377,2.06087


==> data/voronoi_filter/results_voronoi_path/part_210.dat <==
x,y
12.0537,9.73752
10.8006,11.8328


==> data/voronoi_filter/results_voronoi_path/part_211.dat <==
x,y
12.0537,9.73752
11.5836,5.62029


==> data/voronoi_filter/results_voronoi_path/part_212.dat <==
x,y
12.0537,9.73752
13.0787,8.39383


==> data/voronoi_filter/results_voronoi_path/part_213.dat <==
x,y
10.8006,11.8328
7.90353,16.0809


==> data/voronoi_filter/results_voronoi_path/part_214.dat <==
x,y
10.8006,11.8328
12.0537,9.73752


==> data/voronoi_filter/results_voronoi_path/part_215.dat <==
x,y
14.1596,-0.526141
14.4273,-0.482735


==> data/voronoi_filter/results_voronoi_path/part_216.dat <==
x,y
14.1596,-0.526141
13.4009,-0.637681


==> data/voronoi_filter/results_voronoi_path/part_217.dat <==
x,y
14.4273,-0.482735
14.5082,-0.492698


==> data/voronoi_filter/results_voronoi_path/part_218.dat <==
x,y
14.4273,-0.482735
13.4253,2.71949


==> data/voronoi_filter/results_voronoi_path/part_219.dat <==
x,y
14.4273,-0.482735
14.1596,-0.526141


==> data/voronoi_filter/results_voronoi_path/part_22.dat <==
x,y
-16.41,-2.38
-16.4792,-2.56904


==> data/voronoi_filter/results_voronoi_path/part_220.dat <==
x,y
14.5082,-0.492698
15.799,-0.582061


==> data/voronoi_filter/results_voronoi_path/part_221.dat <==
x,y
14.5082,-0.492698
14.4273,-0.482735


==> data/voronoi_filter/results_voronoi_path/part_222.dat <==
x,y
14.5082,-0.492698
14.05,-4.92


==> data/voronoi_filter/results_voronoi_path/part_223.dat <==
x,y
7.90353,16.0809
7.5618,16.5733


==> data/voronoi_filter/results_voronoi_path/part_224.dat <==
x,y
7.90353,16.0809
10.8006,11.8328


==> data/voronoi_filter/results_voronoi_path/part_225.dat <==
x,y
7.5618,16.5733
3.0809,22.9217


==> data/voronoi_filter/results_voronoi_path/part_226.dat <==
x,y
7.5618,16.5733
7.90353,16.0809


==> data/voronoi_filter/results_voronoi_path/part_227.dat <==
x,y
19.8,-14.31
19.1326,-12.4887


==> data/voronoi_filter/results_voronoi_path/part_228.dat <==
x,y
15.799,-0.582061
15.8793,-0.587252


==> data/voronoi_filter/results_voronoi_path/part_229.dat <==
x,y
15.799,-0.582061
14.5082,-0.492698


==> data/voronoi_filter/results_voronoi_path/part_23.dat <==
x,y
-16.36,-2.42
-16.2787,-2.2159


==> data/voronoi_filter/results_voronoi_path/part_230.dat <==
x,y
15.8793,-0.587252
17.4591,-0.682185


==> data/voronoi_filter/results_voronoi_path/part_231.dat <==
x,y
15.8793,-0.587252
15.799,-0.582061


==> data/voronoi_filter/results_voronoi_path/part_232.dat <==
x,y
20.62,18.8
21.9093,16.4385


==> data/voronoi_filter/results_voronoi_path/part_233.dat <==
x,y
21.01,-13.61
19.1326,-12.4887


==> data/voronoi_filter/results_voronoi_path/part_234.dat <==
x,y
19.1326,-12.4887
18.8379,-12.2345


==> data/voronoi_filter/results_voronoi_path/part_235.dat <==
x,y
19.1326,-12.4887
19.8,-14.31


==> data/voronoi_filter/results_voronoi_path/part_236.dat <==
x,y
19.1326,-12.4887
21.01,-13.61


==> data/voronoi_filter/results_voronoi_path/part_237.dat <==
x,y
18.8379,-12.2345
18.7698,-10.6245


==> data/voronoi_filter/results_voronoi_path/part_238.dat <==
x,y
18.8379,-12.2345
16.91,-14.83


==> data/voronoi_filter/results_voronoi_path/part_239.dat <==
x,y
18.8379,-12.2345
19.1326,-12.4887


==> data/voronoi_filter/results_voronoi_path/part_24.dat <==
x,y
-16.4792,-2.56904
-17.357,-10.2813


==> data/voronoi_filter/results_voronoi_path/part_240.dat <==
x,y
3.0809,22.9217
2.09462,24.2785


==> data/voronoi_filter/results_voronoi_path/part_241.dat <==
x,y
3.0809,22.9217
7.5618,16.5733


==> data/voronoi_filter/results_voronoi_path/part_242.dat <==
x,y
21.1,-10.66
18.7698,-10.6245


==> data/voronoi_filter/results_voronoi_path/part_243.dat <==
x,y
18.7698,-10.6245
18.7097,-9.58


==> data/voronoi_filter/results_voronoi_path/part_244.dat <==
x,y
18.7698,-10.6245
18.8379,-12.2345


==> data/voronoi_filter/results_voronoi_path/part_245.dat <==
x,y
18.7698,-10.6245
21.1,-10.66


==> data/voronoi_filter/results_voronoi_path/part_246.dat <==
x,y
18.7097,-9.58
19.5199,-6.38802


==> data/voronoi_filter/results_voronoi_path/part_247.dat <==
x,y
18.7097,-9.58
18.7698,-10.6245


==> data/voronoi_filter/results_voronoi_path/part_248.dat <==
x,y
21.1,-9.58
22.7592,-10.66


==> data/voronoi_filter/results_voronoi_path/part_249.dat <==
x,y
2.09462,24.2785
2.01252,24.3883


==> data/voronoi_filter/results_voronoi_path/part_25.dat <==
x,y
-16.4792,-2.56904
-16.41,-2.38


==> data/voronoi_filter/results_voronoi_path/part_250.dat <==
x,y
2.09462,24.2785
3.0809,22.9217


==> data/voronoi_filter/results_voronoi_path/part_251.dat <==
x,y
2.01252,24.3883
-0.378999,28.4431


==> data/voronoi_filter/results_voronoi_path/part_252.dat <==
x,y
2.01252,24.3883
0.700007,11.83


==> data/voronoi_filter/results_voronoi_path/part_253.dat <==
x,y
2.01252,24.3883
2.09462,24.2785


==> data/voronoi_filter/results_voronoi_path/part_254.dat <==
x,y
17.4591,-0.682185
17.5969,-0.689506


==> data/voronoi_filter/results_voronoi_path/part_255.dat <==
x,y
17.4591,-0.682185
15.8793,-0.587252


==> data/voronoi_filter/results_voronoi_path/part_256.dat <==
x,y
17.5969,-0.689506
17.7873,-0.698307


==> data/voronoi_filter/results_voronoi_path/part_257.dat <==
x,y
17.5969,-0.689506
17.4591,-0.682185


==> data/voronoi_filter/results_voronoi_path/part_258.dat <==
x,y
22.44,0.45
23.0873,0.521082


==> data/voronoi_filter/results_voronoi_path/part_259.dat <==
x,y
22.54,-4.5
23.944,-4.05534


==> data/voronoi_filter/results_voronoi_path/part_26.dat <==
x,y
-16.2787,-2.2159
-15.4849,1.95486


==> data/voronoi_filter/results_voronoi_path/part_260.dat <==
x,y
22.54,18.24
21.9093,16.4385


==> data/voronoi_filter/results_voronoi_path/part_261.dat <==
x,y
19.1507,-4.66054
19.5199,-6.38802


==> data/voronoi_filter/results_voronoi_path/part_262.dat <==
x,y
19.1507,-4.66054
19.1155,-4.22759


==> data/voronoi_filter/results_voronoi_path/part_263.dat <==
x,y
19.1155,-4.22759
18.9849,-3.33164


==> data/voronoi_filter/results_voronoi_path/part_264.dat <==
x,y
19.1155,-4.22759
19.1507,-4.66054


==> data/voronoi_filter/results_voronoi_path/part_265.dat <==
x,y
17.7873,-0.698307
18.5867,-1.66634


==> data/voronoi_filter/results_voronoi_path/part_266.dat <==
x,y
17.7873,-0.698307
19.5466,2.56444


==> data/voronoi_filter/results_voronoi_path/part_267.dat <==
x,y
17.7873,-0.698307
17.5969,-0.689506


==> data/voronoi_filter/results_voronoi_path/part_268.dat <==
x,y
22.61,-3.62
23.3734,-3.72632


==> data/voronoi_filter/results_voronoi_path/part_269.dat <==
x,y
18.9849,-3.33164
18.8895,-2.8759


==> data/voronoi_filter/results_voronoi_path/part_27.dat <==
x,y
-16.2787,-2.2159
-16.36,-2.42


==> data/voronoi_filter/results_voronoi_path/part_270.dat <==
x,y
18.9849,-3.33164
19.1155,-4.22759


==> data/voronoi_filter/results_voronoi_path/part_271.dat <==
x,y
22.68,-3.27
23.3734,-3.72632


==> data/voronoi_filter/results_voronoi_path/part_272.dat <==
x,y
18.8895,-2.8759
18.8002,-2.49405


==> data/voronoi_filter/results_voronoi_path/part_273.dat <==
x,y
18.8895,-2.8759
18.9849,-3.33164


==> data/voronoi_filter/results_voronoi_path/part_274.dat <==
x,y
-0.378999,28.4431
-12.4669,56.3947


==> data/voronoi_filter/results_voronoi_path/part_275.dat <==
x,y
-0.378999,28.4431
2.01252,24.3883


==> data/voronoi_filter/results_voronoi_path/part_276.dat <==
x,y
18.8002,-2.49405
18.5867,-1.66634


==> data/voronoi_filter/results_voronoi_path/part_277.dat <==
x,y
18.8002,-2.49405
18.8895,-2.8759


==> data/voronoi_filter/results_voronoi_path/part_278.dat <==
x,y
22.77,0.16
21.1066,-1.51553


==> data/voronoi_filter/results_voronoi_path/part_279.dat <==
x,y
18.5867,-1.66634
20.7,-1.53


==> data/voronoi_filter/results_voronoi_path/part_28.dat <==
x,y
-19.1165,2.28636
-18.2604,2.20353


==> data/voronoi_filter/results_voronoi_path/part_280.dat <==
x,y
18.5867,-1.66634
17.7873,-0.698307


==> data/voronoi_filter/results_voronoi_path/part_281.dat <==
x,y
18.5867,-1.66634
18.8002,-2.49405


==> data/voronoi_filter/results_voronoi_path/part_282.dat <==
x,y
19.5199,-6.38802
19.7109,-6.44215


==> data/voronoi_filter/results_voronoi_path/part_283.dat <==
x,y
19.5199,-6.38802
19.1507,-4.66054


==> data/voronoi_filter/results_voronoi_path/part_284.dat <==
x,y
19.5199,-6.38802
18.7097,-9.58


==> data/voronoi_filter/results_voronoi_path/part_285.dat <==
x,y
19.5466,2.56444
19.6644,2.79253


==> data/voronoi_filter/results_voronoi_path/part_286.dat <==
x,y
19.5466,2.56444
17.7873,-0.698307


==> data/voronoi_filter/results_voronoi_path/part_287.dat <==
x,y
19.7109,-6.44215
20.0837,-6.53887


==> data/voronoi_filter/results_voronoi_path/part_288.dat <==
x,y
19.7109,-6.44215
19.5199,-6.38802


==> data/voronoi_filter/results_voronoi_path/part_289.dat <==
x,y
23.2,1.49
24.2458,0.580225


==> data/voronoi_filter/results_voronoi_path/part_29.dat <==
x,y
-19.1165,2.28636
-18.69,6.7


==> data/voronoi_filter/results_voronoi_path/part_290.dat <==
x,y
20.0837,-6.53887
21.3145,-6.82783


==> data/voronoi_filter/results_voronoi_path/part_291.dat <==
x,y
20.0837,-6.53887
19.7109,-6.44215


==> data/voronoi_filter/results_voronoi_path/part_292.dat <==
x,y
19.6644,2.79253
20.1298,3.73359


==> data/voronoi_filter/results_voronoi_path/part_293.dat <==
x,y
19.6644,2.79253
19.5466,2.56444


==> data/voronoi_filter/results_voronoi_path/part_294.dat <==
x,y
20.7,-1.53
21.1066,-1.51553


==> data/voronoi_filter/results_voronoi_path/part_295.dat <==
x,y
20.7,-1.53
18.5867,-1.66634


==> data/voronoi_filter/results_voronoi_path/part_296.dat <==
x,y
21.1066,-1.51553
21.4923,-1.549


==> data/voronoi_filter/results_voronoi_path/part_297.dat <==
x,y
21.1066,-1.51553
22.77,0.16


==> data/voronoi_filter/results_voronoi_path/part_298.dat <==
x,y
21.1066,-1.51553
20.7,-1.53


==> data/voronoi_filter/results_voronoi_path/part_299.dat <==
x,y
23.0873,0.521082
23.1833,0.528577


==> data/voronoi_filter/results_voronoi_path/part_3.dat <==
x,y
-30.4,-1.29
-27.3573,1.87616


==> data/voronoi_filter/results_voronoi_path/part_30.dat <==
x,y
-19.1165,2.28636
-24.9643,2.73676


==> data/voronoi_filter/results_voronoi_path/part_300.dat <==
x,y
23.0873,0.521082
22.44,0.45


==> data/voronoi_filter/results_voronoi_path/part_301.dat <==
x,y
21.4923,-1.549
23.1618,-1.74905


==> data/voronoi_filter/results_voronoi_path/part_302.dat <==
x,y
21.4923,-1.549
21.1066,-1.51553


==> data/voronoi_filter/results_voronoi_path/part_303.dat <==
x,y
23.63,-8.46
21.3145,-6.82783


==> data/voronoi_filter/results_voronoi_path/part_304.dat <==
x,y
23.1833,0.528577
24.2458,0.580225


==> data/voronoi_filter/results_voronoi_path/part_305.dat <==
x,y
23.1833,0.528577
23.0873,0.521082


==> data/voronoi_filter/results_voronoi_path/part_306.dat <==
x,y
21.3145,-6.82783
23.81,-6.03


==> data/voronoi_filter/results_voronoi_path/part_307.dat <==
x,y
21.3145,-6.82783
20.0837,-6.53887


==> data/voronoi_filter/results_voronoi_path/part_308.dat <==
x,y
21.3145,-6.82783
23.63,-8.46


==> data/voronoi_filter/results_voronoi_path/part_309.dat <==
x,y
23.81,-6.03
21.3145,-6.82783


==> data/voronoi_filter/results_voronoi_path/part_31.dat <==
x,y
-18.2604,2.20353
-18.119,2.18871


==> data/voronoi_filter/results_voronoi_path/part_310.dat <==
x,y
21.9093,16.4385
22.0916,16.058


==> data/voronoi_filter/results_voronoi_path/part_311.dat <==
x,y
21.9093,16.4385
22.54,18.24


==> data/voronoi_filter/results_voronoi_path/part_312.dat <==
x,y
21.9093,16.4385
20.62,18.8


==> data/voronoi_filter/results_voronoi_path/part_313.dat <==
x,y
20.1298,3.73359
20.4532,4.3226


==> data/voronoi_filter/results_voronoi_path/part_314.dat <==
x,y
20.1298,3.73359
19.6644,2.79253


==> data/voronoi_filter/results_voronoi_path/part_315.dat <==
x,y
24.1,-2.29
23.1618,-1.74905


==> data/voronoi_filter/results_voronoi_path/part_316.dat <==
x,y
24.1,13.51
36.7493,15.6708


==> data/voronoi_filter/results_voronoi_path/part_317.dat <==
x,y
21.6598,13.6883
22.0916,16.058


==> data/voronoi_filter/results_voronoi_path/part_318.dat <==
x,y
21.6598,13.6883
21.5887,12.4147


==> data/voronoi_filter/results_voronoi_path/part_319.dat <==
x,y
23.1618,-1.74905
24.17,-1.41


==> data/voronoi_filter/results_voronoi_path/part_32.dat <==
x,y
-18.2604,2.20353
-19.1165,2.28636


==> data/voronoi_filter/results_voronoi_path/part_320.dat <==
x,y
23.1618,-1.74905
21.4923,-1.549


==> data/voronoi_filter/results_voronoi_path/part_321.dat <==
x,y
23.1618,-1.74905
24.1,-2.29


==> data/voronoi_filter/results_voronoi_path/part_322.dat <==
x,y
23.3734,-3.72632
23.944,-4.05534


==> data/voronoi_filter/results_voronoi_path/part_323.dat <==
x,y
23.3734,-3.72632
22.68,-3.27


==> data/voronoi_filter/results_voronoi_path/part_324.dat <==
x,y
23.3734,-3.72632
22.61,-3.62


==> data/voronoi_filter/results_voronoi_path/part_325.dat <==
x,y
24.17,-1.41
23.1618,-1.74905


==> data/voronoi_filter/results_voronoi_path/part_326.dat <==
x,y
22.0916,16.058
24.39,17.48


==> data/voronoi_filter/results_voronoi_path/part_327.dat <==
x,y
22.0916,16.058
21.9093,16.4385


==> data/voronoi_filter/results_voronoi_path/part_328.dat <==
x,y
22.0916,16.058
21.6598,13.6883


==> data/voronoi_filter/results_voronoi_path/part_329.dat <==
x,y
21.5887,12.4147
21.7259,10.2005


==> data/voronoi_filter/results_voronoi_path/part_33.dat <==
x,y
-18.119,2.18871
-17.7405,2.14592


==> data/voronoi_filter/results_voronoi_path/part_330.dat <==
x,y
21.5887,12.4147
21.6598,13.6883


==> data/voronoi_filter/results_voronoi_path/part_331.dat <==
x,y
24.39,17.48
22.0916,16.058


==> data/voronoi_filter/results_voronoi_path/part_332.dat <==
x,y
20.4532,4.3226
20.6494,4.64684


==> data/voronoi_filter/results_voronoi_path/part_333.dat <==
x,y
20.4532,4.3226
20.1298,3.73359


==> data/voronoi_filter/results_voronoi_path/part_334.dat <==
x,y
22.7592,-10.66
22.8394,-10.7131


==> data/voronoi_filter/results_voronoi_path/part_335.dat <==
x,y
22.7592,-10.66
21.1,-9.58


==> data/voronoi_filter/results_voronoi_path/part_336.dat <==
x,y
24.52,2.77
20.6494,4.64684


==> data/voronoi_filter/results_voronoi_path/part_337.dat <==
x,y
22.8394,-10.7131
25.3859,-12.4265


==> data/voronoi_filter/results_voronoi_path/part_338.dat <==
x,y
22.8394,-10.7131
22.7592,-10.66


==> data/voronoi_filter/results_voronoi_path/part_339.dat <==
x,y
20.6494,4.64684
20.8089,5.45498


==> data/voronoi_filter/results_voronoi_path/part_34.dat <==
x,y
-18.119,2.18871
-18.2604,2.20353


==> data/voronoi_filter/results_voronoi_path/part_340.dat <==
x,y
20.6494,4.64684
20.4532,4.3226


==> data/voronoi_filter/results_voronoi_path/part_341.dat <==
x,y
20.6494,4.64684
24.52,2.77


==> data/voronoi_filter/results_voronoi_path/part_342.dat <==
x,y
24.76,5.11
20.8089,5.45498


==> data/voronoi_filter/results_voronoi_path/part_343.dat <==
x,y
20.8089,5.45498
21.3733,8.56077


==> data/voronoi_filter/results_voronoi_path/part_344.dat <==
x,y
20.8089,5.45498
20.6494,4.64684


==> data/voronoi_filter/results_voronoi_path/part_345.dat <==
x,y
20.8089,5.45498
24.76,5.11


==> data/voronoi_filter/results_voronoi_path/part_346.dat <==
x,y
24.99,8.3
94.2426,0.886539


==> data/voronoi_filter/results_voronoi_path/part_347.dat <==
x,y
21.3733,8.56077
21.4226,8.8075


==> data/voronoi_filter/results_voronoi_path/part_348.dat <==
x,y
21.3733,8.56077
20.8089,5.45498


==> data/voronoi_filter/results_voronoi_path/part_349.dat <==
x,y
21.4226,8.8075
21.7259,10.2005


==> data/voronoi_filter/results_voronoi_path/part_35.dat <==
x,y
-17.7405,2.14592
-17.5588,2.1273


==> data/voronoi_filter/results_voronoi_path/part_350.dat <==
x,y
21.4226,8.8075
21.3733,8.56077


==> data/voronoi_filter/results_voronoi_path/part_351.dat <==
x,y
21.7259,10.2005
25.33,10.69


==> data/voronoi_filter/results_voronoi_path/part_352.dat <==
x,y
21.7259,10.2005
21.5887,12.4147


==> data/voronoi_filter/results_voronoi_path/part_353.dat <==
x,y
21.7259,10.2005
21.4226,8.8075


==> data/voronoi_filter/results_voronoi_path/part_354.dat <==
x,y
23.944,-4.05534
25.4628,-4.26466


==> data/voronoi_filter/results_voronoi_path/part_355.dat <==
x,y
23.944,-4.05534
23.3734,-3.72632


==> data/voronoi_filter/results_voronoi_path/part_356.dat <==
x,y
23.944,-4.05534
22.54,-4.5


==> data/voronoi_filter/results_voronoi_path/part_357.dat <==
x,y
25.33,10.69
21.7259,10.2005


==> data/voronoi_filter/results_voronoi_path/part_358.dat <==
x,y
24.2458,0.580225
26.3176,0.50503


==> data/voronoi_filter/results_voronoi_path/part_359.dat <==
x,y
24.2458,0.580225
23.2,1.49


==> data/voronoi_filter/results_voronoi_path/part_36.dat <==
x,y
-17.7405,2.14592
-18.119,2.18871


==> data/voronoi_filter/results_voronoi_path/part_360.dat <==
x,y
24.2458,0.580225
23.1833,0.528577


==> data/voronoi_filter/results_voronoi_path/part_361.dat <==
x,y
25.4628,-4.26466
25.8828,-4.30948


==> data/voronoi_filter/results_voronoi_path/part_362.dat <==
x,y
25.4628,-4.26466
23.944,-4.05534


==> data/voronoi_filter/results_voronoi_path/part_363.dat <==
x,y
25.8828,-4.30948
505.741,-41.5177


==> data/voronoi_filter/results_voronoi_path/part_364.dat <==
x,y
25.8828,-4.30948
25.4628,-4.26466


==> data/voronoi_filter/results_voronoi_path/part_365.dat <==
x,y
26.3176,0.50503
26.7412,0.479359


==> data/voronoi_filter/results_voronoi_path/part_366.dat <==
x,y
26.3176,0.50503
24.2458,0.580225


==> data/voronoi_filter/results_voronoi_path/part_367.dat <==
x,y
25.3859,-12.4265
27.788,-13.8168


==> data/voronoi_filter/results_voronoi_path/part_368.dat <==
x,y
25.3859,-12.4265
22.8394,-10.7131


==> data/voronoi_filter/results_voronoi_path/part_369.dat <==
x,y
26.7412,0.479359
136.279,-8.69248


==> data/voronoi_filter/results_voronoi_path/part_37.dat <==
x,y
-17.5588,2.1273
-16.8377,2.06087


==> data/voronoi_filter/results_voronoi_path/part_370.dat <==
x,y
26.7412,0.479359
26.3176,0.50503


==> data/voronoi_filter/results_voronoi_path/part_371.dat <==
x,y
27.788,-13.8168
25.3859,-12.4265


==> data/voronoi_filter/results_voronoi_path/part_372.dat <==
x,y
-12.4669,56.3947
-12.7844,57.4186


==> data/voronoi_filter/results_voronoi_path/part_373.dat <==
x,y
-12.4669,56.3947
-17.23,6.53


==> data/voronoi_filter/results_voronoi_path/part_374.dat <==
x,y
-12.4669,56.3947
-0.378999,28.4431


==> data/voronoi_filter/results_voronoi_path/part_375.dat <==
x,y
-12.7844,57.4186
-14.3879,62.6278


==> data/voronoi_filter/results_voronoi_path/part_376.dat <==
x,y
-12.7844,57.4186
-12.4669,56.3947


==> data/voronoi_filter/results_voronoi_path/part_377.dat <==
x,y
-21.3935,-62.7552
-21.7781,-67.7473


==> data/voronoi_filter/results_voronoi_path/part_378.dat <==
x,y
-21.3935,-62.7552
-17.357,-10.2813


==> data/voronoi_filter/results_voronoi_path/part_379.dat <==
x,y
-14.3879,62.6278
-19.7114,81.8221


==> data/voronoi_filter/results_voronoi_path/part_38.dat <==
x,y
-17.5588,2.1273
-17.7405,2.14592


==> data/voronoi_filter/results_voronoi_path/part_380.dat <==
x,y
-14.3879,62.6278
-12.7844,57.4186


==> data/voronoi_filter/results_voronoi_path/part_381.dat <==
x,y
-21.7781,-67.7473
-25.3851,-77.5963


==> data/voronoi_filter/results_voronoi_path/part_382.dat <==
x,y
-21.7781,-67.7473
5.03297,-16.2023


==> data/voronoi_filter/results_voronoi_path/part_383.dat <==
x,y
-21.7781,-67.7473
-21.3935,-62.7552


==> data/voronoi_filter/results_voronoi_path/part_384.dat <==
x,y
36.7493,15.6708
40.7507,16.2849


==> data/voronoi_filter/results_voronoi_path/part_385.dat <==
x,y
36.7493,15.6708
24.1,13.51


==> data/voronoi_filter/results_voronoi_path/part_386.dat <==
x,y
-25.3851,-77.5963
-25.723,-78.5213


==> data/voronoi_filter/results_voronoi_path/part_387.dat <==
x,y
-25.3851,-77.5963
-21.7781,-67.7473


==> data/voronoi_filter/results_voronoi_path/part_388.dat <==
x,y
-25.723,-78.5213
-39.8398,-123.696


==> data/voronoi_filter/results_voronoi_path/part_389.dat <==
x,y
-25.723,-78.5213
-25.3851,-77.5963


==> data/voronoi_filter/results_voronoi_path/part_39.dat <==
x,y
-16.8377,2.06087
-16.2891,2.03289


==> data/voronoi_filter/results_voronoi_path/part_390.dat <==
x,y
-25.723,-78.5213
-18.6,-2.2


==> data/voronoi_filter/results_voronoi_path/part_391.dat <==
x,y
-19.7114,81.8221
-14.3879,62.6278


==> data/voronoi_filter/results_voronoi_path/part_392.dat <==
x,y
40.7507,16.2849
36.7493,15.6708


==> data/voronoi_filter/results_voronoi_path/part_393.dat <==
x,y
-39.8398,-123.696
-25.723,-78.5213


==> data/voronoi_filter/results_voronoi_path/part_394.dat <==
x,y
94.2426,0.886539
118.573,-1.65397


==> data/voronoi_filter/results_voronoi_path/part_395.dat <==
x,y
94.2426,0.886539
24.99,8.3


==> data/voronoi_filter/results_voronoi_path/part_396.dat <==
x,y
118.573,-1.65397
524.374,-43.1067


==> data/voronoi_filter/results_voronoi_path/part_397.dat <==
x,y
118.573,-1.65397
94.2426,0.886539


==> data/voronoi_filter/results_voronoi_path/part_398.dat <==
x,y
136.279,-8.69248
296.988,-22.8108


==> data/voronoi_filter/results_voronoi_path/part_399.dat <==
x,y
136.279,-8.69248
26.7412,0.479359


==> data/voronoi_filter/results_voronoi_path/part_4.dat <==
x,y
-30.33,5.75
-27.6916,3.45102


==> data/voronoi_filter/results_voronoi_path/part_40.dat <==
x,y
-16.8377,2.06087
-17.5588,2.1273


==> data/voronoi_filter/results_voronoi_path/part_400.dat <==
x,y
296.988,-22.8108
324.452,-25.2961


==> data/voronoi_filter/results_voronoi_path/part_401.dat <==
x,y
296.988,-22.8108
136.279,-8.69248


==> data/voronoi_filter/results_voronoi_path/part_402.dat <==
x,y
324.452,-25.2961
410.821,-33.0519


==> data/voronoi_filter/results_voronoi_path/part_403.dat <==
x,y
324.452,-25.2961
296.988,-22.8108


==> data/voronoi_filter/results_voronoi_path/part_404.dat <==
x,y
410.821,-33.0519
505.741,-41.5177


==> data/voronoi_filter/results_voronoi_path/part_405.dat <==
x,y
410.821,-33.0519
324.452,-25.2961


==> data/voronoi_filter/results_voronoi_path/part_406.dat <==
x,y
505.741,-41.5177
524.374,-43.1067


==> data/voronoi_filter/results_voronoi_path/part_407.dat <==
x,y
505.741,-41.5177
410.821,-33.0519


==> data/voronoi_filter/results_voronoi_path/part_408.dat <==
x,y
505.741,-41.5177
25.8828,-4.30948


==> data/voronoi_filter/results_voronoi_path/part_409.dat <==
x,y
524.374,-43.1067
524.498,-43.118


==> data/voronoi_filter/results_voronoi_path/part_41.dat <==
x,y
-16.8377,2.06087
-17.14,-2.36


==> data/voronoi_filter/results_voronoi_path/part_410.dat <==
x,y
524.374,-43.1067
118.573,-1.65397


==> data/voronoi_filter/results_voronoi_path/part_411.dat <==
x,y
524.374,-43.1067
505.741,-41.5177


==> data/voronoi_filter/results_voronoi_path/part_412.dat <==
x,y
524.498,-43.118
680.179,-57.0932


==> data/voronoi_filter/results_voronoi_path/part_413.dat <==
x,y
524.498,-43.118
524.374,-43.1067


==> data/voronoi_filter/results_voronoi_path/part_414.dat <==
x,y
680.179,-57.0932
524.498,-43.118


==> data/voronoi_filter/results_voronoi_path/part_42.dat <==
x,y
-16.2891,2.03289
-15.4849,1.95486


==> data/voronoi_filter/results_voronoi_path/part_43.dat <==
x,y
-16.2891,2.03289
-16.8377,2.06087


==> data/voronoi_filter/results_voronoi_path/part_44.dat <==
x,y
-15.4849,1.95486
-4.7116,1.10318


==> data/voronoi_filter/results_voronoi_path/part_45.dat <==
x,y
-15.4849,1.95486
-16.2891,2.03289


==> data/voronoi_filter/results_voronoi_path/part_46.dat <==
x,y
-15.4849,1.95486
-16.2787,-2.2159


==> data/voronoi_filter/results_voronoi_path/part_47.dat <==
x,y
-17.357,-10.2813
-21.3935,-62.7552


==> data/voronoi_filter/results_voronoi_path/part_48.dat <==
x,y
-17.357,-10.2813
-16.4792,-2.56904


==> data/voronoi_filter/results_voronoi_path/part_49.dat <==
x,y
-2.1,5.4
-3.60349,3.05738


==> data/voronoi_filter/results_voronoi_path/part_5.dat <==
x,y
-25.45,7.22
-24.9643,2.73676


==> data/voronoi_filter/results_voronoi_path/part_50.dat <==
x,y
-1.46,4.24
-0.204819,5.04513


==> data/voronoi_filter/results_voronoi_path/part_51.dat <==
x,y
-3.60349,3.05738
-4.02767,2.34216


==> data/voronoi_filter/results_voronoi_path/part_52.dat <==
x,y
-3.60349,3.05738
-2.1,5.4


==> data/voronoi_filter/results_voronoi_path/part_53.dat <==
x,y
-1.12,3.78
-0.371477,4.57373


==> data/voronoi_filter/results_voronoi_path/part_54.dat <==
x,y
-4.02767,2.34216
-4.69102,1.14055


==> data/voronoi_filter/results_voronoi_path/part_55.dat <==
x,y
-4.02767,2.34216
-3.60349,3.05738


==> data/voronoi_filter/results_voronoi_path/part_56.dat <==
x,y
-0.66,3.48
-0.429676,4.3653


==> data/voronoi_filter/results_voronoi_path/part_57.dat <==
x,y
-0.37,3.5
-0.604363,2.67327


==> data/voronoi_filter/results_voronoi_path/part_58.dat <==
x,y
-4.69102,1.14055
-4.7116,1.10318


==> data/voronoi_filter/results_voronoi_path/part_59.dat <==
x,y
-4.69102,1.14055
-4.02767,2.34216


==> data/voronoi_filter/results_voronoi_path/part_6.dat <==
x,y
-27.6916,3.45102
-26.569,2.56309


==> data/voronoi_filter/results_voronoi_path/part_60.dat <==
x,y
-4.7116,1.10318
-3.28329,0.462956


==> data/voronoi_filter/results_voronoi_path/part_61.dat <==
x,y
-4.7116,1.10318
-4.69102,1.14055


==> data/voronoi_filter/results_voronoi_path/part_62.dat <==
x,y
-4.7116,1.10318
-15.4849,1.95486


==> data/voronoi_filter/results_voronoi_path/part_63.dat <==
x,y
-0.604363,2.67327
-1.73728,0.00800718


==> data/voronoi_filter/results_voronoi_path/part_64.dat <==
x,y
-0.604363,2.67327
-0.37,3.5


==> data/voronoi_filter/results_voronoi_path/part_65.dat <==
x,y
-0.429676,4.3653
-0.371477,4.57373


==> data/voronoi_filter/results_voronoi_path/part_66.dat <==
x,y
-0.429676,4.3653
-0.66,3.48


==> data/voronoi_filter/results_voronoi_path/part_67.dat <==
x,y
0.51,2.87
0.58258,3.28393


==> data/voronoi_filter/results_voronoi_path/part_68.dat <==
x,y
-3.28329,0.462956
-2.74754,0.279108


==> data/voronoi_filter/results_voronoi_path/part_69.dat <==
x,y
-3.28329,0.462956
-4.7116,1.10318


==> data/voronoi_filter/results_voronoi_path/part_7.dat <==
x,y
-27.6916,3.45102
-30.33,5.75


==> data/voronoi_filter/results_voronoi_path/part_70.dat <==
x,y
-0.371477,4.57373
-0.177142,4.92704


==> data/voronoi_filter/results_voronoi_path/part_71.dat <==
x,y
-0.371477,4.57373
-1.12,3.78


==> data/voronoi_filter/results_voronoi_path/part_72.dat <==
x,y
-0.371477,4.57373
-0.429676,4.3653


==> data/voronoi_filter/results_voronoi_path/part_73.dat <==
x,y
0.83,2.96
0.58258,3.28393


==> data/voronoi_filter/results_voronoi_path/part_74.dat <==
x,y
0.58258,3.28393
0.565745,3.3651


==> data/voronoi_filter/results_voronoi_path/part_75.dat <==
x,y
0.58258,3.28393
0.51,2.87


==> data/voronoi_filter/results_voronoi_path/part_76.dat <==
x,y
0.58258,3.28393
0.83,2.96


==> data/voronoi_filter/results_voronoi_path/part_77.dat <==
x,y
0.98,3.21
0.565745,3.3651


==> data/voronoi_filter/results_voronoi_path/part_78.dat <==
x,y
0.565745,3.3651
0.191459,4.28426


==> data/voronoi_filter/results_voronoi_path/part_79.dat <==
x,y
0.565745,3.3651
0.58258,3.28393


==> data/voronoi_filter/results_voronoi_path/part_8.dat <==
x,y
-27.6916,3.45102
-30.64,3.77


==> data/voronoi_filter/results_voronoi_path/part_80.dat <==
x,y
0.565745,3.3651
0.98,3.21


==> data/voronoi_filter/results_voronoi_path/part_81.dat <==
x,y
-2.74754,0.279108
-1.73728,0.00800718


==> data/voronoi_filter/results_voronoi_path/part_82.dat <==
x,y
-2.74754,0.279108
-3.28329,0.462956


==> data/voronoi_filter/results_voronoi_path/part_83.dat <==
x,y
0.191459,4.28426
-0.177142,4.92704


==> data/voronoi_filter/results_voronoi_path/part_84.dat <==
x,y
0.191459,4.28426
0.565745,3.3651


==> data/voronoi_filter/results_voronoi_path/part_85.dat <==
x,y
-0.177142,4.92704
-0.204819,5.04513


==> data/voronoi_filter/results_voronoi_path/part_86.dat <==
x,y
-0.177142,4.92704
-0.371477,4.57373


==> data/voronoi_filter/results_voronoi_path/part_87.dat <==
x,y
-0.177142,4.92704
0.191459,4.28426


==> data/voronoi_filter/results_voronoi_path/part_88.dat <==
x,y
1.27,4.84
2.01822,3.93488


==> data/voronoi_filter/results_voronoi_path/part_89.dat <==
x,y
-0.204819,5.04513
-0.214585,5.10413


==> data/voronoi_filter/results_voronoi_path/part_9.dat <==
x,y
-27.3573,1.87616
-26.569,2.56309


==> data/voronoi_filter/results_voronoi_path/part_90.dat <==
x,y
-0.204819,5.04513
-1.46,4.24


==> data/voronoi_filter/results_voronoi_path/part_91.dat <==
x,y
-0.204819,5.04513
-0.177142,4.92704


==> data/voronoi_filter/results_voronoi_path/part_92.dat <==
x,y
-0.214585,5.10413
-0.1937,6.45175


==> data/voronoi_filter/results_voronoi_path/part_93.dat <==
x,y
-0.214585,5.10413
-0.204819,5.04513


==> data/voronoi_filter/results_voronoi_path/part_94.dat <==
x,y
-1.73728,0.00800718
-1.58025,-0.0497191


==> data/voronoi_filter/results_voronoi_path/part_95.dat <==
x,y
-1.73728,0.00800718
-0.604363,2.67327


==> data/voronoi_filter/results_voronoi_path/part_96.dat <==
x,y
-1.73728,0.00800718
-2.74754,0.279108


==> data/voronoi_filter/results_voronoi_path/part_97.dat <==
x,y
-0.1937,6.45175
0.700007,11.83


==> data/voronoi_filter/results_voronoi_path/part_98.dat <==
x,y
-0.1937,6.45175
-0.214585,5.10413


==> data/voronoi_filter/results_voronoi_path/part_99.dat <==
x,y
-1.58025,-0.0497191
1.44298,-0.447271


==> data/voronoi_filter/results_voronoi_path_filelist.dat <==
voronoi_filter/results_voronoi_path/part_1.dat
voronoi_filter/results_voronoi_path/part_2.dat
voronoi_filter/results_voronoi_path/part_3.dat
voronoi_filter/results_voronoi_path/part_4.dat
voronoi_filter/results_voronoi_path/part_5.dat
voronoi_filter/results_voronoi_path/part_6.dat
voronoi_filter/results_voronoi_path/part_7.dat
voronoi_filter/results_voronoi_path/part_8.dat
voronoi_filter/results_voronoi_path/part_9.dat
voronoi_filter/results_voronoi_path/part_10.dat
voronoi_filter/results_voronoi_path/part_11.dat
voronoi_filter/results_voronoi_path/part_12.dat
voronoi_filter/results_voronoi_path/part_13.dat
voronoi_filter/results_voronoi_path/part_14.dat
voronoi_filter/results_voronoi_path/part_15.dat
voronoi_filter/results_voronoi_path/part_16.dat
voronoi_filter/results_voronoi_path/part_17.dat
voronoi_filter/results_voronoi_path/part_18.dat
voronoi_filter/results_voronoi_path/part_19.dat
voronoi_filter/results_voronoi_path/part_20.dat
voronoi_filter/results_voronoi_path/part_21.dat
voronoi_filter/results_voronoi_path/part_22.dat
voronoi_filter/results_voronoi_path/part_23.dat
voronoi_filter/results_voronoi_path/part_24.dat
voronoi_filter/results_voronoi_path/part_25.dat
voronoi_filter/results_voronoi_path/part_26.dat
voronoi_filter/results_voronoi_path/part_27.dat
voronoi_filter/results_voronoi_path/part_28.dat
voronoi_filter/results_voronoi_path/part_29.dat
voronoi_filter/results_voronoi_path/part_30.dat
voronoi_filter/results_voronoi_path/part_31.dat
voronoi_filter/results_voronoi_path/part_32.dat
voronoi_filter/results_voronoi_path/part_33.dat
voronoi_filter/results_voronoi_path/part_34.dat
voronoi_filter/results_voronoi_path/part_35.dat
voronoi_filter/results_voronoi_path/part_36.dat
voronoi_filter/results_voronoi_path/part_37.dat
voronoi_filter/results_voronoi_path/part_38.dat
voronoi_filter/results_voronoi_path/part_39.dat
voronoi_filter/results_voronoi_path/part_40.dat
voronoi_filter/results_voronoi_path/part_41.dat
voronoi_filter/results_voronoi_path/part_42.dat
voronoi_filter/results_voronoi_path/part_43.dat
voronoi_filter/results_voronoi_path/part_44.dat
voronoi_filter/results_voronoi_path/part_45.dat
voronoi_filter/results_voronoi_path/part_46.dat
voronoi_filter/results_voronoi_path/part_47.dat
voronoi_filter/results_voronoi_path/part_48.dat
voronoi_filter/results_voronoi_path/part_49.dat
voronoi_filter/results_voronoi_path/part_50.dat
voronoi_filter/results_voronoi_path/part_51.dat
voronoi_filter/results_voronoi_path/part_52.dat
voronoi_filter/results_voronoi_path/part_53.dat
voronoi_filter/results_voronoi_path/part_54.dat
voronoi_filter/results_voronoi_path/part_55.dat
voronoi_filter/results_voronoi_path/part_56.dat
voronoi_filter/results_voronoi_path/part_57.dat
voronoi_filter/results_voronoi_path/part_58.dat
voronoi_filter/results_voronoi_path/part_59.dat
voronoi_filter/results_voronoi_path/part_60.dat
voronoi_filter/results_voronoi_path/part_61.dat
voronoi_filter/results_voronoi_path/part_62.dat
voronoi_filter/results_voronoi_path/part_63.dat
voronoi_filter/results_voronoi_path/part_64.dat
voronoi_filter/results_voronoi_path/part_65.dat
voronoi_filter/results_voronoi_path/part_66.dat
voronoi_filter/results_voronoi_path/part_67.dat
voronoi_filter/results_voronoi_path/part_68.dat
voronoi_filter/results_voronoi_path/part_69.dat
voronoi_filter/results_voronoi_path/part_70.dat
voronoi_filter/results_voronoi_path/part_71.dat
voronoi_filter/results_voronoi_path/part_72.dat
voronoi_filter/results_voronoi_path/part_73.dat
voronoi_filter/results_voronoi_path/part_74.dat
voronoi_filter/results_voronoi_path/part_75.dat
voronoi_filter/results_voronoi_path/part_76.dat
voronoi_filter/results_voronoi_path/part_77.dat
voronoi_filter/results_voronoi_path/part_78.dat
voronoi_filter/results_voronoi_path/part_79.dat
voronoi_filter/results_voronoi_path/part_80.dat
voronoi_filter/results_voronoi_path/part_81.dat
voronoi_filter/results_voronoi_path/part_82.dat
voronoi_filter/results_voronoi_path/part_83.dat
voronoi_filter/results_voronoi_path/part_84.dat
voronoi_filter/results_voronoi_path/part_85.dat
voronoi_filter/results_voronoi_path/part_86.dat
voronoi_filter/results_voronoi_path/part_87.dat
voronoi_filter/results_voronoi_path/part_88.dat
voronoi_filter/results_voronoi_path/part_89.dat
voronoi_filter/results_voronoi_path/part_90.dat
voronoi_filter/results_voronoi_path/part_91.dat
voronoi_filter/results_voronoi_path/part_92.dat
voronoi_filter/results_voronoi_path/part_93.dat
voronoi_filter/results_voronoi_path/part_94.dat
voronoi_filter/results_voronoi_path/part_95.dat
voronoi_filter/results_voronoi_path/part_96.dat
voronoi_filter/results_voronoi_path/part_97.dat
voronoi_filter/results_voronoi_path/part_98.dat
voronoi_filter/results_voronoi_path/part_99.dat
voronoi_filter/results_voronoi_path/part_100.dat
voronoi_filter/results_voronoi_path/part_101.dat
voronoi_filter/results_voronoi_path/part_102.dat
voronoi_filter/results_voronoi_path/part_103.dat
voronoi_filter/results_voronoi_path/part_104.dat
voronoi_filter/results_voronoi_path/part_105.dat
voronoi_filter/results_voronoi_path/part_106.dat
voronoi_filter/results_voronoi_path/part_107.dat
voronoi_filter/results_voronoi_path/part_108.dat
voronoi_filter/results_voronoi_path/part_109.dat
voronoi_filter/results_voronoi_path/part_110.dat
voronoi_filter/results_voronoi_path/part_111.dat
voronoi_filter/results_voronoi_path/part_112.dat
voronoi_filter/results_voronoi_path/part_113.dat
voronoi_filter/results_voronoi_path/part_114.dat
voronoi_filter/results_voronoi_path/part_115.dat
voronoi_filter/results_voronoi_path/part_116.dat
voronoi_filter/results_voronoi_path/part_117.dat
voronoi_filter/results_voronoi_path/part_118.dat
voronoi_filter/results_voronoi_path/part_119.dat
voronoi_filter/results_voronoi_path/part_120.dat
voronoi_filter/results_voronoi_path/part_121.dat
voronoi_filter/results_voronoi_path/part_122.dat
voronoi_filter/results_voronoi_path/part_123.dat
voronoi_filter/results_voronoi_path/part_124.dat
voronoi_filter/results_voronoi_path/part_125.dat
voronoi_filter/results_voronoi_path/part_126.dat
voronoi_filter/results_voronoi_path/part_127.dat
voronoi_filter/results_voronoi_path/part_128.dat
voronoi_filter/results_voronoi_path/part_129.dat
voronoi_filter/results_voronoi_path/part_130.dat
voronoi_filter/results_voronoi_path/part_131.dat
voronoi_filter/results_voronoi_path/part_132.dat
voronoi_filter/results_voronoi_path/part_133.dat
voronoi_filter/results_voronoi_path/part_134.dat
voronoi_filter/results_voronoi_path/part_135.dat
voronoi_filter/results_voronoi_path/part_136.dat
voronoi_filter/results_voronoi_path/part_137.dat
voronoi_filter/results_voronoi_path/part_138.dat
voronoi_filter/results_voronoi_path/part_139.dat
voronoi_filter/results_voronoi_path/part_140.dat
voronoi_filter/results_voronoi_path/part_141.dat
voronoi_filter/results_voronoi_path/part_142.dat
voronoi_filter/results_voronoi_path/part_143.dat
voronoi_filter/results_voronoi_path/part_144.dat
voronoi_filter/results_voronoi_path/part_145.dat
voronoi_filter/results_voronoi_path/part_146.dat
voronoi_filter/results_voronoi_path/part_147.dat
voronoi_filter/results_voronoi_path/part_148.dat
voronoi_filter/results_voronoi_path/part_149.dat
voronoi_filter/results_voronoi_path/part_150.dat
voronoi_filter/results_voronoi_path/part_151.dat
voronoi_filter/results_voronoi_path/part_152.dat
voronoi_filter/results_voronoi_path/part_153.dat
voronoi_filter/results_voronoi_path/part_154.dat
voronoi_filter/results_voronoi_path/part_155.dat
voronoi_filter/results_voronoi_path/part_156.dat
voronoi_filter/results_voronoi_path/part_157.dat
voronoi_filter/results_voronoi_path/part_158.dat
voronoi_filter/results_voronoi_path/part_159.dat
voronoi_filter/results_voronoi_path/part_160.dat
voronoi_filter/results_voronoi_path/part_161.dat
voronoi_filter/results_voronoi_path/part_162.dat
voronoi_filter/results_voronoi_path/part_163.dat
voronoi_filter/results_voronoi_path/part_164.dat
voronoi_filter/results_voronoi_path/part_165.dat
voronoi_filter/results_voronoi_path/part_166.dat
voronoi_filter/results_voronoi_path/part_167.dat
voronoi_filter/results_voronoi_path/part_168.dat
voronoi_filter/results_voronoi_path/part_169.dat
voronoi_filter/results_voronoi_path/part_170.dat
voronoi_filter/results_voronoi_path/part_171.dat
voronoi_filter/results_voronoi_path/part_172.dat
voronoi_filter/results_voronoi_path/part_173.dat
voronoi_filter/results_voronoi_path/part_174.dat
voronoi_filter/results_voronoi_path/part_175.dat
voronoi_filter/results_voronoi_path/part_176.dat
voronoi_filter/results_voronoi_path/part_177.dat
voronoi_filter/results_voronoi_path/part_178.dat
voronoi_filter/results_voronoi_path/part_179.dat
voronoi_filter/results_voronoi_path/part_180.dat
voronoi_filter/results_voronoi_path/part_181.dat
voronoi_filter/results_voronoi_path/part_182.dat
voronoi_filter/results_voronoi_path/part_183.dat
voronoi_filter/results_voronoi_path/part_184.dat
voronoi_filter/results_voronoi_path/part_185.dat
voronoi_filter/results_voronoi_path/part_186.dat
voronoi_filter/results_voronoi_path/part_187.dat
voronoi_filter/results_voronoi_path/part_188.dat
voronoi_filter/results_voronoi_path/part_189.dat
voronoi_filter/results_voronoi_path/part_190.dat
voronoi_filter/results_voronoi_path/part_191.dat
voronoi_filter/results_voronoi_path/part_192.dat
voronoi_filter/results_voronoi_path/part_193.dat
voronoi_filter/results_voronoi_path/part_194.dat
voronoi_filter/results_voronoi_path/part_195.dat
voronoi_filter/results_voronoi_path/part_196.dat
voronoi_filter/results_voronoi_path/part_197.dat
voronoi_filter/results_voronoi_path/part_198.dat
voronoi_filter/results_voronoi_path/part_199.dat
voronoi_filter/results_voronoi_path/part_200.dat
voronoi_filter/results_voronoi_path/part_201.dat
voronoi_filter/results_voronoi_path/part_202.dat
voronoi_filter/results_voronoi_path/part_203.dat
voronoi_filter/results_voronoi_path/part_204.dat
voronoi_filter/results_voronoi_path/part_205.dat
voronoi_filter/results_voronoi_path/part_206.dat
voronoi_filter/results_voronoi_path/part_207.dat
voronoi_filter/results_voronoi_path/part_208.dat
voronoi_filter/results_voronoi_path/part_209.dat
voronoi_filter/results_voronoi_path/part_210.dat
voronoi_filter/results_voronoi_path/part_211.dat
voronoi_filter/results_voronoi_path/part_212.dat
voronoi_filter/results_voronoi_path/part_213.dat
voronoi_filter/results_voronoi_path/part_214.dat
voronoi_filter/results_voronoi_path/part_215.dat
voronoi_filter/results_voronoi_path/part_216.dat
voronoi_filter/results_voronoi_path/part_217.dat
voronoi_filter/results_voronoi_path/part_218.dat
voronoi_filter/results_voronoi_path/part_219.dat
voronoi_filter/results_voronoi_path/part_220.dat
voronoi_filter/results_voronoi_path/part_221.dat
voronoi_filter/results_voronoi_path/part_222.dat
voronoi_filter/results_voronoi_path/part_223.dat
voronoi_filter/results_voronoi_path/part_224.dat
voronoi_filter/results_voronoi_path/part_225.dat
voronoi_filter/results_voronoi_path/part_226.dat
voronoi_filter/results_voronoi_path/part_227.dat
voronoi_filter/results_voronoi_path/part_228.dat
voronoi_filter/results_voronoi_path/part_229.dat
voronoi_filter/results_voronoi_path/part_230.dat
voronoi_filter/results_voronoi_path/part_231.dat
voronoi_filter/results_voronoi_path/part_232.dat
voronoi_filter/results_voronoi_path/part_233.dat
voronoi_filter/results_voronoi_path/part_234.dat
voronoi_filter/results_voronoi_path/part_235.dat
voronoi_filter/results_voronoi_path/part_236.dat
voronoi_filter/results_voronoi_path/part_237.dat
voronoi_filter/results_voronoi_path/part_238.dat
voronoi_filter/results_voronoi_path/part_239.dat
voronoi_filter/results_voronoi_path/part_240.dat
voronoi_filter/results_voronoi_path/part_241.dat
voronoi_filter/results_voronoi_path/part_242.dat
voronoi_filter/results_voronoi_path/part_243.dat
voronoi_filter/results_voronoi_path/part_244.dat
voronoi_filter/results_voronoi_path/part_245.dat
voronoi_filter/results_voronoi_path/part_246.dat
voronoi_filter/results_voronoi_path/part_247.dat
voronoi_filter/results_voronoi_path/part_248.dat
voronoi_filter/results_voronoi_path/part_249.dat
voronoi_filter/results_voronoi_path/part_250.dat
voronoi_filter/results_voronoi_path/part_251.dat
voronoi_filter/results_voronoi_path/part_252.dat
voronoi_filter/results_voronoi_path/part_253.dat
voronoi_filter/results_voronoi_path/part_254.dat
voronoi_filter/results_voronoi_path/part_255.dat
voronoi_filter/results_voronoi_path/part_256.dat
voronoi_filter/results_voronoi_path/part_257.dat
voronoi_filter/results_voronoi_path/part_258.dat
voronoi_filter/results_voronoi_path/part_259.dat
voronoi_filter/results_voronoi_path/part_260.dat
voronoi_filter/results_voronoi_path/part_261.dat
voronoi_filter/results_voronoi_path/part_262.dat
voronoi_filter/results_voronoi_path/part_263.dat
voronoi_filter/results_voronoi_path/part_264.dat
voronoi_filter/results_voronoi_path/part_265.dat
voronoi_filter/results_voronoi_path/part_266.dat
voronoi_filter/results_voronoi_path/part_267.dat
voronoi_filter/results_voronoi_path/part_268.dat
voronoi_filter/results_voronoi_path/part_269.dat
voronoi_filter/results_voronoi_path/part_270.dat
voronoi_filter/results_voronoi_path/part_271.dat
voronoi_filter/results_voronoi_path/part_272.dat
voronoi_filter/results_voronoi_path/part_273.dat
voronoi_filter/results_voronoi_path/part_274.dat
voronoi_filter/results_voronoi_path/part_275.dat
voronoi_filter/results_voronoi_path/part_276.dat
voronoi_filter/results_voronoi_path/part_277.dat
voronoi_filter/results_voronoi_path/part_278.dat
voronoi_filter/results_voronoi_path/part_279.dat
voronoi_filter/results_voronoi_path/part_280.dat
voronoi_filter/results_voronoi_path/part_281.dat
voronoi_filter/results_voronoi_path/part_282.dat
voronoi_filter/results_voronoi_path/part_283.dat
voronoi_filter/results_voronoi_path/part_284.dat
voronoi_filter/results_voronoi_path/part_285.dat
voronoi_filter/results_voronoi_path/part_286.dat
voronoi_filter/results_voronoi_path/part_287.dat
voronoi_filter/results_voronoi_path/part_288.dat
voronoi_filter/results_voronoi_path/part_289.dat
voronoi_filter/results_voronoi_path/part_290.dat
voronoi_filter/results_voronoi_path/part_291.dat
voronoi_filter/results_voronoi_path/part_292.dat
voronoi_filter/results_voronoi_path/part_293.dat
voronoi_filter/results_voronoi_path/part_294.dat
voronoi_filter/results_voronoi_path/part_295.dat
voronoi_filter/results_voronoi_path/part_296.dat
voronoi_filter/results_voronoi_path/part_297.dat
voronoi_filter/results_voronoi_path/part_298.dat
voronoi_filter/results_voronoi_path/part_299.dat
voronoi_filter/results_voronoi_path/part_300.dat
voronoi_filter/results_voronoi_path/part_301.dat
voronoi_filter/results_voronoi_path/part_302.dat
voronoi_filter/results_voronoi_path/part_303.dat
voronoi_filter/results_voronoi_path/part_304.dat
voronoi_filter/results_voronoi_path/part_305.dat
voronoi_filter/results_voronoi_path/part_306.dat
voronoi_filter/results_voronoi_path/part_307.dat
voronoi_filter/results_voronoi_path/part_308.dat
voronoi_filter/results_voronoi_path/part_309.dat
voronoi_filter/results_voronoi_path/part_310.dat
voronoi_filter/results_voronoi_path/part_311.dat
voronoi_filter/results_voronoi_path/part_312.dat
voronoi_filter/results_voronoi_path/part_313.dat
voronoi_filter/results_voronoi_path/part_314.dat
voronoi_filter/results_voronoi_path/part_315.dat
voronoi_filter/results_voronoi_path/part_316.dat
voronoi_filter/results_voronoi_path/part_317.dat
voronoi_filter/results_voronoi_path/part_318.dat
voronoi_filter/results_voronoi_path/part_319.dat
voronoi_filter/results_voronoi_path/part_320.dat
voronoi_filter/results_voronoi_path/part_321.dat
voronoi_filter/results_voronoi_path/part_322.dat
voronoi_filter/results_voronoi_path/part_323.dat
voronoi_filter/results_voronoi_path/part_324.dat
voronoi_filter/results_voronoi_path/part_325.dat
voronoi_filter/results_voronoi_path/part_326.dat
voronoi_filter/results_voronoi_path/part_327.dat
voronoi_filter/results_voronoi_path/part_328.dat
voronoi_filter/results_voronoi_path/part_329.dat
voronoi_filter/results_voronoi_path/part_330.dat
voronoi_filter/results_voronoi_path/part_331.dat
voronoi_filter/results_voronoi_path/part_332.dat
voronoi_filter/results_voronoi_path/part_333.dat
voronoi_filter/results_voronoi_path/part_334.dat
voronoi_filter/results_voronoi_path/part_335.dat
voronoi_filter/results_voronoi_path/part_336.dat
voronoi_filter/results_voronoi_path/part_337.dat
voronoi_filter/results_voronoi_path/part_338.dat
voronoi_filter/results_voronoi_path/part_339.dat
voronoi_filter/results_voronoi_path/part_340.dat
voronoi_filter/results_voronoi_path/part_341.dat
voronoi_filter/results_voronoi_path/part_342.dat
voronoi_filter/results_voronoi_path/part_343.dat
voronoi_filter/results_voronoi_path/part_344.dat
voronoi_filter/results_voronoi_path/part_345.dat
voronoi_filter/results_voronoi_path/part_346.dat
voronoi_filter/results_voronoi_path/part_347.dat
voronoi_filter/results_voronoi_path/part_348.dat
voronoi_filter/results_voronoi_path/part_349.dat
voronoi_filter/results_voronoi_path/part_350.dat
voronoi_filter/results_voronoi_path/part_351.dat
voronoi_filter/results_voronoi_path/part_352.dat
voronoi_filter/results_voronoi_path/part_353.dat
voronoi_filter/results_voronoi_path/part_354.dat
voronoi_filter/results_voronoi_path/part_355.dat
voronoi_filter/results_voronoi_path/part_356.dat
voronoi_filter/results_voronoi_path/part_357.dat
voronoi_filter/results_voronoi_path/part_358.dat
voronoi_filter/results_voronoi_path/part_359.dat
voronoi_filter/results_voronoi_path/part_360.dat
voronoi_filter/results_voronoi_path/part_361.dat
voronoi_filter/results_voronoi_path/part_362.dat
voronoi_filter/results_voronoi_path/part_363.dat
voronoi_filter/results_voronoi_path/part_364.dat
voronoi_filter/results_voronoi_path/part_365.dat
voronoi_filter/results_voronoi_path/part_366.dat
voronoi_filter/results_voronoi_path/part_367.dat
voronoi_filter/results_voronoi_path/part_368.dat
voronoi_filter/results_voronoi_path/part_369.dat
voronoi_filter/results_voronoi_path/part_370.dat
voronoi_filter/results_voronoi_path/part_371.dat
voronoi_filter/results_voronoi_path/part_372.dat
voronoi_filter/results_voronoi_path/part_373.dat
voronoi_filter/results_voronoi_path/part_374.dat
voronoi_filter/results_voronoi_path/part_375.dat
voronoi_filter/results_voronoi_path/part_376.dat
voronoi_filter/results_voronoi_path/part_377.dat
voronoi_filter/results_voronoi_path/part_378.dat
voronoi_filter/results_voronoi_path/part_379.dat
voronoi_filter/results_voronoi_path/part_380.dat
voronoi_filter/results_voronoi_path/part_381.dat
voronoi_filter/results_voronoi_path/part_382.dat
voronoi_filter/results_voronoi_path/part_383.dat
voronoi_filter/results_voronoi_path/part_384.dat
voronoi_filter/results_voronoi_path/part_385.dat
voronoi_filter/results_voronoi_path/part_386.dat
voronoi_filter/results_voronoi_path/part_387.dat
voronoi_filter/results_voronoi_path/part_388.dat
voronoi_filter/results_voronoi_path/part_389.dat
voronoi_filter/results_voronoi_path/part_390.dat
voronoi_filter/results_voronoi_path/part_391.dat
voronoi_filter/results_voronoi_path/part_392.dat
voronoi_filter/results_voronoi_path/part_393.dat
voronoi_filter/results_voronoi_path/part_394.dat
voronoi_filter/results_voronoi_path/part_395.dat
voronoi_filter/results_voronoi_path/part_396.dat
voronoi_filter/results_voronoi_path/part_397.dat
voronoi_filter/results_voronoi_path/part_398.dat
voronoi_filter/results_voronoi_path/part_399.dat
voronoi_filter/results_voronoi_path/part_400.dat
voronoi_filter/results_voronoi_path/part_401.dat
voronoi_filter/results_voronoi_path/part_402.dat
voronoi_filter/results_voronoi_path/part_403.dat
voronoi_filter/results_voronoi_path/part_404.dat
voronoi_filter/results_voronoi_path/part_405.dat
voronoi_filter/results_voronoi_path/part_406.dat
voronoi_filter/results_voronoi_path/part_407.dat
voronoi_filter/results_voronoi_path/part_408.dat
voronoi_filter/results_voronoi_path/part_409.dat
voronoi_filter/results_voronoi_path/part_410.dat
voronoi_filter/results_voronoi_path/part_411.dat
voronoi_filter/results_voronoi_path/part_412.dat
voronoi_filter/results_voronoi_path/part_413.dat
voronoi_filter/results_voronoi_path/part_414.dat

